DrugGen: Advancing Drug Discovery with Large Language Models and Reinforcement Learning Feedback

Traditional drug design faces significant challenges due to inherent chemical and biological complexities, often resulting in high failure rates in clinical trials. Deep learning advancements, particularly generative models, offer potential solutions to these challenges. One promising algorithm is DrugGPT, a transformer-based model, that generates small molecules for input protein sequences. Although promising, it generates both chemically valid and invalid structures and does not incorporate the features of approved drugs, resulting in time-consuming and inefficient drug discovery. To address these issues, we introduce DrugGen, an enhanced model based on the DrugGPT structure. DrugGen is fine-tuned on approved drug-target interactions and optimized with proximal policy optimization. By giving reward feedback from protein-ligand binding affinity prediction using pre-trained transformers (PLAPT) and a customized invalid structure assessor, DrugGen significantly improves performance. Evaluation across multiple targets demonstrated that DrugGen achieves 100% valid structure generation compared to 95.5% with DrugGPT and produced molecules with higher predicted binding affinities (7.22 [6.30-8.07]) compared to DrugGPT (5.81 [4.97-6.63]) while maintaining diversity and novelty. Docking simulations further validate its ability to generate molecules targeting binding sites effectively. For example, in the case of fatty acid-binding protein 5 (FABP5), DrugGen generated molecules with superior docking scores (FABP5/11, -9.537 and FABP5/5, -8.399) compared to the reference molecule (Palmitic acid, -6.177). Beyond lead compound generation, DrugGen also shows potential for drug repositioning and creating novel pharmacophores for existing targets. By producing high-quality small molecules, DrugGen provides a high-performance medium for advancing pharmaceutical research and drug discovery.

==> Supplementary_file_1.json <==
{
  "best_metric": null,
  "best_model_checkpoint": null,
  "epoch": 5.0,
  "eval_steps": 50,
  "global_step": 4695,
  "is_hyper_param_search": false,
  "is_local_process_zero": true,
  "is_world_process_zero": true,
  "log_history": [
    {
      "epoch": 0.03,
      "grad_norm": 0.8494127988815308,
      "learning_rate": 0.000125,
      "loss": 2.3743,
      "step": 25
    },
    {
      "epoch": 0.05,
      "grad_norm": 4.461122989654541,
      "learning_rate": 0.00025,
      "loss": 2.3645,
      "step": 50
    },
    {
      "epoch": 0.05,
      "eval_loss": 1.9123942852020264,
      "eval_runtime": 7772.3737,
      "eval_samples_per_second": 0.242,
      "eval_steps_per_second": 0.03,
      "step": 50
    },
    {
      "epoch": 0.08,
      "grad_norm": 2.8984103202819824,
      "learning_rate": 0.000375,
      "loss": 1.9789,
      "step": 75
    },
    {
      "epoch": 0.11,
      "grad_norm": 5.767225742340088,
      "learning_rate": 0.0005,
      "loss": 1.7791,
      "step": 100
    },
    {
      "epoch": 0.11,
      "eval_loss": 1.7943609952926636,
      "eval_runtime": 7758.9572,
      "eval_samples_per_second": 0.242,
      "eval_steps_per_second": 0.03,
      "step": 100
    },
    {
      "epoch": 0.13,
      "grad_norm": 2.4187028408050537,
      "learning_rate": 0.0004972826086956522,
      "loss": 1.6621,
      "step": 125
    },
    {
      "epoch": 0.16,
      "grad_norm": 0.9387571811676025,
      "learning_rate": 0.0004945652173913044,
      "loss": 1.9784,
      "step": 150
    },
    {
      "epoch": 0.16,
      "eval_loss": 1.6117801666259766,
      "eval_runtime": 7743.3407,
      "eval_samples_per_second": 0.243,
      "eval_steps_per_second": 0.03,
      "step": 150
    },
    {
      "epoch": 0.19,
      "grad_norm": 1.5219957828521729,
      "learning_rate": 0.0004918478260869566,
      "loss": 1.6449,
      "step": 175
    },
    {
      "epoch": 0.21,
      "grad_norm": 0.7300112843513489,
      "learning_rate": 0.0004891304347826087,
      "loss": 1.6236,
      "step": 200
    },
    {
      "epoch": 0.21,
      "eval_loss": 1.505876898765564,
      "eval_runtime": 7678.0386,
      "eval_samples_per_second": 0.245,
      "eval_steps_per_second": 0.031,
      "step": 200
    },
    {
      "epoch": 0.24,
      "grad_norm": 0.8869406580924988,
      "learning_rate": 0.00048641304347826086,
      "loss": 1.5183,
      "step": 225
    },
    {
      "epoch": 0.27,
      "grad_norm": 1.4919527769088745,
      "learning_rate": 0.00048369565217391304,
      "loss": 1.8467,
      "step": 250
    },
    {
      "epoch": 0.27,
      "eval_loss": 1.4321650266647339,
      "eval_runtime": 7643.3878,
      "eval_samples_per_second": 0.246,
      "eval_steps_per_second": 0.031,
      "step": 250
    },
    {
      "epoch": 0.29,
      "grad_norm": 1.5656352043151855,
      "learning_rate": 0.0004809782608695653,
      "loss": 1.8744,
      "step": 275
    },
    {
      "epoch": 0.32,
      "grad_norm": 1.8849303722381592,
      "learning_rate": 0.0004782608695652174,
      "loss": 1.5581,
      "step": 300
    },
    {
      "epoch": 0.32,
      "eval_loss": 1.396139144897461,
      "eval_runtime": 7629.363,
      "eval_samples_per_second": 0.246,
      "eval_steps_per_second": 0.031,
      "step": 300
    },
    {
      "epoch": 0.35,
      "grad_norm": 1.4670226573944092,
      "learning_rate": 0.0004755434782608696,
      "loss": 1.2924,
      "step": 325
    },
    {
      "epoch": 0.37,
      "grad_norm": 1.8070558309555054,
      "learning_rate": 0.00047282608695652177,
      "loss": 1.3589,
      "step": 350
    },
    {
      "epoch": 0.37,
      "eval_loss": 1.334046483039856,
      "eval_runtime": 6944.6612,
      "eval_samples_per_second": 0.271,
      "eval_steps_per_second": 0.034,
      "step": 350
    },
    {
      "epoch": 0.4,
      "grad_norm": 4.2503662109375,
      "learning_rate": 0.0004701086956521739,
      "loss": 1.5436,
      "step": 375
    },
    {
      "epoch": 0.43,
      "grad_norm": 5.033114433288574,
      "learning_rate": 0.00046739130434782613,
      "loss": 1.3382,
      "step": 400
    },
    {
      "epoch": 0.43,
      "eval_loss": 1.2689495086669922,
      "eval_runtime": 6733.3793,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 400
    },
    {
      "epoch": 0.45,
      "grad_norm": 0.6744328737258911,
      "learning_rate": 0.00046467391304347825,
      "loss": 1.4688,
      "step": 425
    },
    {
      "epoch": 0.48,
      "grad_norm": 2.1662917137145996,
      "learning_rate": 0.00046195652173913043,
      "loss": 1.6397,
      "step": 450
    },
    {
      "epoch": 0.48,
      "eval_loss": 1.2317712306976318,
      "eval_runtime": 6729.6042,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 450
    },
    {
      "epoch": 0.51,
      "grad_norm": 1.557104229927063,
      "learning_rate": 0.0004592391304347826,
      "loss": 1.7412,
      "step": 475
    },
    {
      "epoch": 0.53,
      "grad_norm": 1.1590536832809448,
      "learning_rate": 0.00045652173913043474,
      "loss": 1.4218,
      "step": 500
    },
    {
      "epoch": 0.53,
      "eval_loss": 1.2062897682189941,
      "eval_runtime": 6731.964,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 500
    },
    {
      "epoch": 0.56,
      "grad_norm": 4.236714839935303,
      "learning_rate": 0.000453804347826087,
      "loss": 1.219,
      "step": 525
    },
    {
      "epoch": 0.59,
      "grad_norm": 1.0051149129867554,
      "learning_rate": 0.00045108695652173916,
      "loss": 1.309,
      "step": 550
    },
    {
      "epoch": 0.59,
      "eval_loss": 1.1759892702102661,
      "eval_runtime": 6734.2311,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 550
    },
    {
      "epoch": 0.61,
      "grad_norm": 4.677527904510498,
      "learning_rate": 0.0004483695652173913,
      "loss": 1.0903,
      "step": 575
    },
    {
      "epoch": 0.64,
      "grad_norm": 0.5969231724739075,
      "learning_rate": 0.00044565217391304347,
      "loss": 1.2168,
      "step": 600
    },
    {
      "epoch": 0.64,
      "eval_loss": 1.1630253791809082,
      "eval_runtime": 6746.4117,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 600
    },
    {
      "epoch": 0.67,
      "grad_norm": 2.649538278579712,
      "learning_rate": 0.0004429347826086957,
      "loss": 1.0367,
      "step": 625
    },
    {
      "epoch": 0.69,
      "grad_norm": 2.2787044048309326,
      "learning_rate": 0.00044021739130434783,
      "loss": 1.3011,
      "step": 650
    },
    {
      "epoch": 0.69,
      "eval_loss": 1.1429738998413086,
      "eval_runtime": 6732.9157,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 650
    },
    {
      "epoch": 0.72,
      "grad_norm": 2.524021625518799,
      "learning_rate": 0.0004375,
      "loss": 1.4295,
      "step": 675
    },
    {
      "epoch": 0.75,
      "grad_norm": 0.5171200633049011,
      "learning_rate": 0.0004347826086956522,
      "loss": 1.0721,
      "step": 700
    },
    {
      "epoch": 0.75,
      "eval_loss": 1.1188828945159912,
      "eval_runtime": 6732.4254,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 700
    },
    {
      "epoch": 0.77,
      "grad_norm": 1.7700237035751343,
      "learning_rate": 0.0004320652173913043,
      "loss": 1.185,
      "step": 725
    },
    {
      "epoch": 0.8,
      "grad_norm": 2.1356678009033203,
      "learning_rate": 0.00042934782608695655,
      "loss": 1.6153,
      "step": 750
    },
    {
      "epoch": 0.8,
      "eval_loss": 1.090935468673706,
      "eval_runtime": 6729.2582,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 750
    },
    {
      "epoch": 0.83,
      "grad_norm": 0.8272518515586853,
      "learning_rate": 0.00042663043478260873,
      "loss": 1.5183,
      "step": 775
    },
    {
      "epoch": 0.85,
      "grad_norm": 1.8658665418624878,
      "learning_rate": 0.00042391304347826086,
      "loss": 1.4879,
      "step": 800
    },
    {
      "epoch": 0.85,
      "eval_loss": 1.073188066482544,
      "eval_runtime": 6734.8128,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 800
    },
    {
      "epoch": 0.88,
      "grad_norm": 1.2215691804885864,
      "learning_rate": 0.00042119565217391304,
      "loss": 1.413,
      "step": 825
    },
    {
      "epoch": 0.91,
      "grad_norm": 1.5278620719909668,
      "learning_rate": 0.0004184782608695653,
      "loss": 1.2294,
      "step": 850
    },
    {
      "epoch": 0.91,
      "eval_loss": 1.0621610879898071,
      "eval_runtime": 6732.4911,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 850
    },
    {
      "epoch": 0.93,
      "grad_norm": 1.0695749521255493,
      "learning_rate": 0.0004157608695652174,
      "loss": 1.1049,
      "step": 875
    },
    {
      "epoch": 0.96,
      "grad_norm": 0.7669664621353149,
      "learning_rate": 0.0004130434782608696,
      "loss": 1.0165,
      "step": 900
    },
    {
      "epoch": 0.96,
      "eval_loss": 1.0486760139465332,
      "eval_runtime": 6729.7483,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 900
    },
    {
      "epoch": 0.99,
      "grad_norm": 3.5256824493408203,
      "learning_rate": 0.00041032608695652176,
      "loss": 1.4871,
      "step": 925
    },
    {
      "epoch": 1.01,
      "grad_norm": 0.63052898645401,
      "learning_rate": 0.0004076086956521739,
      "loss": 1.0277,
      "step": 950
    },
    {
      "epoch": 1.01,
      "eval_loss": 1.0328446626663208,
      "eval_runtime": 6736.9393,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 950
    },
    {
      "epoch": 1.04,
      "grad_norm": 1.069317102432251,
      "learning_rate": 0.0004048913043478261,
      "loss": 0.728,
      "step": 975
    },
    {
      "epoch": 1.06,
      "grad_norm": 0.7121460437774658,
      "learning_rate": 0.00040217391304347825,
      "loss": 0.9716,
      "step": 1000
    },
    {
      "epoch": 1.06,
      "eval_loss": 1.0201752185821533,
      "eval_runtime": 6743.2976,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 1000
    },
    {
      "epoch": 1.09,
      "grad_norm": 0.5950952768325806,
      "learning_rate": 0.00039945652173913043,
      "loss": 1.1389,
      "step": 1025
    },
    {
      "epoch": 1.12,
      "grad_norm": 0.40369147062301636,
      "learning_rate": 0.0003967391304347826,
      "loss": 0.731,
      "step": 1050
    },
    {
      "epoch": 1.12,
      "eval_loss": 1.0122301578521729,
      "eval_runtime": 6742.2766,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 1050
    },
    {
      "epoch": 1.14,
      "grad_norm": 0.8627479672431946,
      "learning_rate": 0.00039402173913043474,
      "loss": 0.9212,
      "step": 1075
    },
    {
      "epoch": 1.17,
      "grad_norm": 1.104022741317749,
      "learning_rate": 0.000391304347826087,
      "loss": 0.9734,
      "step": 1100
    },
    {
      "epoch": 1.17,
      "eval_loss": 1.001138687133789,
      "eval_runtime": 6745.3337,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 1100
    },
    {
      "epoch": 1.2,
      "grad_norm": 1.5538467168807983,
      "learning_rate": 0.00038858695652173916,
      "loss": 1.0877,
      "step": 1125
    },
    {
      "epoch": 1.22,
      "grad_norm": 0.5807695388793945,
      "learning_rate": 0.0003858695652173913,
      "loss": 1.249,
      "step": 1150
    },
    {
      "epoch": 1.22,
      "eval_loss": 0.9915464520454407,
      "eval_runtime": 6752.1265,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 1150
    },
    {
      "epoch": 1.25,
      "grad_norm": 0.7425685524940491,
      "learning_rate": 0.00038315217391304347,
      "loss": 0.9315,
      "step": 1175
    },
    {
      "epoch": 1.28,
      "grad_norm": 0.5995471477508545,
      "learning_rate": 0.0003804347826086957,
      "loss": 1.0203,
      "step": 1200
    },
    {
      "epoch": 1.28,
      "eval_loss": 0.9740699529647827,
      "eval_runtime": 6745.6438,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 1200
    },
    {
      "epoch": 1.3,
      "grad_norm": 2.368213176727295,
      "learning_rate": 0.0003777173913043478,
      "loss": 1.0123,
      "step": 1225
    },
    {
      "epoch": 1.33,
      "grad_norm": 0.9203303456306458,
      "learning_rate": 0.000375,
      "loss": 1.0408,
      "step": 1250
    },
    {
      "epoch": 1.33,
      "eval_loss": 0.9576306939125061,
      "eval_runtime": 6743.1894,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 1250
    },
    {
      "epoch": 1.36,
      "grad_norm": 1.0401757955551147,
      "learning_rate": 0.0003722826086956522,
      "loss": 1.0268,
      "step": 1275
    },
    {
      "epoch": 1.38,
      "grad_norm": 1.8205381631851196,
      "learning_rate": 0.0003695652173913043,
      "loss": 1.025,
      "step": 1300
    },
    {
      "epoch": 1.38,
      "eval_loss": 0.9559802412986755,
      "eval_runtime": 6748.4794,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 1300
    },
    {
      "epoch": 1.41,
      "grad_norm": 1.205675721168518,
      "learning_rate": 0.00036684782608695655,
      "loss": 0.9706,
      "step": 1325
    },
    {
      "epoch": 1.44,
      "grad_norm": 0.7100982069969177,
      "learning_rate": 0.00036413043478260873,
      "loss": 0.7734,
      "step": 1350
    },
    {
      "epoch": 1.44,
      "eval_loss": 0.9366503953933716,
      "eval_runtime": 6750.4495,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 1350
    },
    {
      "epoch": 1.46,
      "grad_norm": 0.9709895253181458,
      "learning_rate": 0.00036141304347826086,
      "loss": 0.7692,
      "step": 1375
    },
    {
      "epoch": 1.49,
      "grad_norm": 1.2121491432189941,
      "learning_rate": 0.00035869565217391304,
      "loss": 1.1949,
      "step": 1400
    },
    {
      "epoch": 1.49,
      "eval_loss": 0.9212998151779175,
      "eval_runtime": 6749.7512,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 1400
    },
    {
      "epoch": 1.52,
      "grad_norm": 1.4130821228027344,
      "learning_rate": 0.0003559782608695653,
      "loss": 0.9334,
      "step": 1425
    },
    {
      "epoch": 1.54,
      "grad_norm": 0.4099864661693573,
      "learning_rate": 0.0003532608695652174,
      "loss": 0.8405,
      "step": 1450
    },
    {
      "epoch": 1.54,
      "eval_loss": 0.9148303270339966,
      "eval_runtime": 6754.9069,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 1450
    },
    {
      "epoch": 1.57,
      "grad_norm": 0.7574546933174133,
      "learning_rate": 0.0003505434782608696,
      "loss": 0.7889,
      "step": 1475
    },
    {
      "epoch": 1.6,
      "grad_norm": 0.7982738018035889,
      "learning_rate": 0.00034782608695652176,
      "loss": 1.1141,
      "step": 1500
    },
    {
      "epoch": 1.6,
      "eval_loss": 0.8989577293395996,
      "eval_runtime": 6743.0906,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 1500
    },
    {
      "epoch": 1.62,
      "grad_norm": 1.8386974334716797,
      "learning_rate": 0.0003451086956521739,
      "loss": 0.9545,
      "step": 1525
    },
    {
      "epoch": 1.65,
      "grad_norm": 0.8063696026802063,
      "learning_rate": 0.0003423913043478261,
      "loss": 1.0039,
      "step": 1550
    },
    {
      "epoch": 1.65,
      "eval_loss": 0.8925238251686096,
      "eval_runtime": 6743.0338,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 1550
    },
    {
      "epoch": 1.68,
      "grad_norm": 0.9261772036552429,
      "learning_rate": 0.00033967391304347825,
      "loss": 1.2684,
      "step": 1575
    },
    {
      "epoch": 1.7,
      "grad_norm": 1.1245481967926025,
      "learning_rate": 0.00033695652173913043,
      "loss": 0.6281,
      "step": 1600
    },
    {
      "epoch": 1.7,
      "eval_loss": 0.8969954252243042,
      "eval_runtime": 6751.4444,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 1600
    },
    {
      "epoch": 1.73,
      "grad_norm": 1.877984642982483,
      "learning_rate": 0.0003342391304347826,
      "loss": 0.6109,
      "step": 1625
    },
    {
      "epoch": 1.76,
      "grad_norm": 0.40523335337638855,
      "learning_rate": 0.00033152173913043474,
      "loss": 0.8034,
      "step": 1650
    },
    {
      "epoch": 1.76,
      "eval_loss": 0.882521390914917,
      "eval_runtime": 6735.8418,
      "eval_samples_per_second": 0.279,
      "eval_steps_per_second": 0.035,
      "step": 1650
    },
    {
      "epoch": 1.78,
      "grad_norm": 2.154798984527588,
      "learning_rate": 0.000328804347826087,
      "loss": 0.7429,
      "step": 1675
    },
    {
      "epoch": 1.81,
      "grad_norm": 1.915122628211975,
      "learning_rate": 0.00032608695652173916,
      "loss": 0.9888,
      "step": 1700
    },
    {
      "epoch": 1.81,
      "eval_loss": 0.8692017793655396,
      "eval_runtime": 6753.9838,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 1700
    },
    {
      "epoch": 1.84,
      "grad_norm": 2.4361870288848877,
      "learning_rate": 0.0003233695652173913,
      "loss": 0.7518,
      "step": 1725
    },
    {
      "epoch": 1.86,
      "grad_norm": 2.1582210063934326,
      "learning_rate": 0.00032065217391304346,
      "loss": 0.9894,
      "step": 1750
    },
    {
      "epoch": 1.86,
      "eval_loss": 0.8529478907585144,
      "eval_runtime": 6755.8464,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 1750
    },
    {
      "epoch": 1.89,
      "grad_norm": 0.46708032488822937,
      "learning_rate": 0.0003179347826086957,
      "loss": 0.9993,
      "step": 1775
    },
    {
      "epoch": 1.92,
      "grad_norm": 0.6067274808883667,
      "learning_rate": 0.0003152173913043478,
      "loss": 0.8423,
      "step": 1800
    },
    {
      "epoch": 1.92,
      "eval_loss": 0.8560645580291748,
      "eval_runtime": 6764.4933,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 1800
    },
    {
      "epoch": 1.94,
      "grad_norm": 1.044076919555664,
      "learning_rate": 0.0003125,
      "loss": 1.2734,
      "step": 1825
    },
    {
      "epoch": 1.97,
      "grad_norm": 0.49801701307296753,
      "learning_rate": 0.0003097826086956522,
      "loss": 0.8363,
      "step": 1850
    },
    {
      "epoch": 1.97,
      "eval_loss": 0.8335067629814148,
      "eval_runtime": 6759.1772,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 1850
    },
    {
      "epoch": 2.0,
      "grad_norm": 0.9888198375701904,
      "learning_rate": 0.0003070652173913043,
      "loss": 0.8656,
      "step": 1875
    },
    {
      "epoch": 2.02,
      "grad_norm": 1.508762001991272,
      "learning_rate": 0.00030434782608695655,
      "loss": 0.8395,
      "step": 1900
    },
    {
      "epoch": 2.02,
      "eval_loss": 0.826154351234436,
      "eval_runtime": 6764.7161,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 1900
    },
    {
      "epoch": 2.05,
      "grad_norm": 1.4742426872253418,
      "learning_rate": 0.00030163043478260873,
      "loss": 0.5657,
      "step": 1925
    },
    {
      "epoch": 2.08,
      "grad_norm": 0.45756131410598755,
      "learning_rate": 0.00029891304347826086,
      "loss": 0.8038,
      "step": 1950
    },
    {
      "epoch": 2.08,
      "eval_loss": 0.8205097317695618,
      "eval_runtime": 6760.7936,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 1950
    },
    {
      "epoch": 2.1,
      "grad_norm": 0.6666086316108704,
      "learning_rate": 0.00029619565217391304,
      "loss": 0.6168,
      "step": 1975
    },
    {
      "epoch": 2.13,
      "grad_norm": 1.993142008781433,
      "learning_rate": 0.0002934782608695653,
      "loss": 0.9073,
      "step": 2000
    },
    {
      "epoch": 2.13,
      "eval_loss": 0.8167567849159241,
      "eval_runtime": 6762.8784,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 2000
    },
    {
      "epoch": 2.16,
      "grad_norm": 0.7014018893241882,
      "learning_rate": 0.0002907608695652174,
      "loss": 0.7227,
      "step": 2025
    },
    {
      "epoch": 2.18,
      "grad_norm": 1.5202949047088623,
      "learning_rate": 0.0002880434782608696,
      "loss": 0.6685,
      "step": 2050
    },
    {
      "epoch": 2.18,
      "eval_loss": 0.8157939314842224,
      "eval_runtime": 6768.905,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 2050
    },
    {
      "epoch": 2.21,
      "grad_norm": 1.8173359632492065,
      "learning_rate": 0.00028532608695652176,
      "loss": 0.5945,
      "step": 2075
    },
    {
      "epoch": 2.24,
      "grad_norm": 1.2281776666641235,
      "learning_rate": 0.0002826086956521739,
      "loss": 0.6103,
      "step": 2100
    },
    {
      "epoch": 2.24,
      "eval_loss": 0.8233285546302795,
      "eval_runtime": 6780.8314,
      "eval_samples_per_second": 0.277,
      "eval_steps_per_second": 0.035,
      "step": 2100
    },
    {
      "epoch": 2.26,
      "grad_norm": 1.6900219917297363,
      "learning_rate": 0.0002798913043478261,
      "loss": 0.759,
      "step": 2125
    },
    {
      "epoch": 2.29,
      "grad_norm": 0.7652984857559204,
      "learning_rate": 0.00027717391304347825,
      "loss": 0.9499,
      "step": 2150
    },
    {
      "epoch": 2.29,
      "eval_loss": 0.8092690110206604,
      "eval_runtime": 6771.1148,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 2150
    },
    {
      "epoch": 2.32,
      "grad_norm": 1.5734063386917114,
      "learning_rate": 0.00027445652173913043,
      "loss": 0.5613,
      "step": 2175
    },
    {
      "epoch": 2.34,
      "grad_norm": 3.9269859790802,
      "learning_rate": 0.0002717391304347826,
      "loss": 0.7278,
      "step": 2200
    },
    {
      "epoch": 2.34,
      "eval_loss": 0.8101145625114441,
      "eval_runtime": 6773.2454,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 2200
    },
    {
      "epoch": 2.37,
      "grad_norm": 2.404289960861206,
      "learning_rate": 0.00026902173913043474,
      "loss": 0.8712,
      "step": 2225
    },
    {
      "epoch": 2.4,
      "grad_norm": 1.262219786643982,
      "learning_rate": 0.000266304347826087,
      "loss": 0.8027,
      "step": 2250
    },
    {
      "epoch": 2.4,
      "eval_loss": 0.7861752510070801,
      "eval_runtime": 6770.2144,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 2250
    },
    {
      "epoch": 2.42,
      "grad_norm": 0.6337310075759888,
      "learning_rate": 0.00026358695652173915,
      "loss": 0.7865,
      "step": 2275
    },
    {
      "epoch": 2.45,
      "grad_norm": 1.228386402130127,
      "learning_rate": 0.0002608695652173913,
      "loss": 0.6864,
      "step": 2300
    },
    {
      "epoch": 2.45,
      "eval_loss": 0.7829225063323975,
      "eval_runtime": 6766.6178,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 2300
    },
    {
      "epoch": 2.48,
      "grad_norm": 0.6702813506126404,
      "learning_rate": 0.00025815217391304346,
      "loss": 0.6875,
      "step": 2325
    },
    {
      "epoch": 2.5,
      "grad_norm": 0.7256816029548645,
      "learning_rate": 0.0002554347826086957,
      "loss": 0.4146,
      "step": 2350
    },
    {
      "epoch": 2.5,
      "eval_loss": 0.7877005934715271,
      "eval_runtime": 6776.8434,
      "eval_samples_per_second": 0.277,
      "eval_steps_per_second": 0.035,
      "step": 2350
    },
    {
      "epoch": 2.53,
      "grad_norm": 2.2595911026000977,
      "learning_rate": 0.0002527173913043478,
      "loss": 0.7051,
      "step": 2375
    },
    {
      "epoch": 2.56,
      "grad_norm": 0.6786989569664001,
      "learning_rate": 0.00025,
      "loss": 0.9114,
      "step": 2400
    },
    {
      "epoch": 2.56,
      "eval_loss": 0.7721970677375793,
      "eval_runtime": 6771.5287,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 2400
    },
    {
      "epoch": 2.58,
      "grad_norm": 1.2797532081604004,
      "learning_rate": 0.0002472826086956522,
      "loss": 0.6773,
      "step": 2425
    },
    {
      "epoch": 2.61,
      "grad_norm": 1.0778753757476807,
      "learning_rate": 0.00024456521739130437,
      "loss": 0.5565,
      "step": 2450
    },
    {
      "epoch": 2.61,
      "eval_loss": 0.7731649279594421,
      "eval_runtime": 6769.2682,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 2450
    },
    {
      "epoch": 2.64,
      "grad_norm": 2.0956761837005615,
      "learning_rate": 0.00024184782608695652,
      "loss": 0.728,
      "step": 2475
    },
    {
      "epoch": 2.66,
      "grad_norm": 1.6247295141220093,
      "learning_rate": 0.0002391304347826087,
      "loss": 0.5085,
      "step": 2500
    },
    {
      "epoch": 2.66,
      "eval_loss": 0.7767425775527954,
      "eval_runtime": 6774.2739,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 2500
    },
    {
      "epoch": 2.69,
      "grad_norm": 0.433671236038208,
      "learning_rate": 0.00023641304347826088,
      "loss": 0.7123,
      "step": 2525
    },
    {
      "epoch": 2.72,
      "grad_norm": 1.875045895576477,
      "learning_rate": 0.00023369565217391306,
      "loss": 0.6497,
      "step": 2550
    },
    {
      "epoch": 2.72,
      "eval_loss": 0.7769278883934021,
      "eval_runtime": 6780.8993,
      "eval_samples_per_second": 0.277,
      "eval_steps_per_second": 0.035,
      "step": 2550
    },
    {
      "epoch": 2.74,
      "grad_norm": 1.0119889974594116,
      "learning_rate": 0.00023097826086956522,
      "loss": 0.5451,
      "step": 2575
    },
    {
      "epoch": 2.77,
      "grad_norm": 2.110804796218872,
      "learning_rate": 0.00022826086956521737,
      "loss": 0.8122,
      "step": 2600
    },
    {
      "epoch": 2.77,
      "eval_loss": 0.7669394612312317,
      "eval_runtime": 6774.103,
      "eval_samples_per_second": 0.278,
      "eval_steps_per_second": 0.035,
      "step": 2600
    },
    {
      "epoch": 2.8,
      "grad_norm": 0.41111624240875244,
      "learning_rate": 0.00022554347826086958,
      "loss": 0.4803,
      "step": 2625
    },
    {
      "epoch": 2.82,
      "grad_norm": 1.7106602191925049,
      "learning_rate": 0.00022282608695652173,
      "loss": 0.7726,
      "step": 2650
    },
    {
      "epoch": 2.82,
      "eval_loss": 0.7588029503822327,
      "eval_runtime": 6781.7773,
      "eval_samples_per_second": 0.277,
      "eval_steps_per_second": 0.035,
      "step": 2650
    },
    {
      "epoch": 2.85,
      "grad_norm": 1.2881603240966797,
      "learning_rate": 0.00022010869565217391,
      "loss": 0.7164,
      "step": 2675
    },
    {
      "epoch": 2.88,
      "grad_norm": 1.5105009078979492,
      "learning_rate": 0.0002173913043478261,
      "loss": 0.6291,
      "step": 2700
    },
    {
      "epoch": 2.88,
      "eval_loss": 0.7603941559791565,
      "eval_runtime": 6780.7702,
      "eval_samples_per_second": 0.277,
      "eval_steps_per_second": 0.035,
      "step": 2700
    },
    {
      "epoch": 2.9,
      "grad_norm": 0.783194363117218,
      "learning_rate": 0.00021467391304347828,
      "loss": 0.6408,
      "step": 2725
    },
    {
      "epoch": 2.93,
      "grad_norm": 0.7451944351196289,
      "learning_rate": 0.00021195652173913043,
      "loss": 0.6477,
      "step": 2750
    },
    {
      "epoch": 2.93,
      "eval_loss": 0.757683277130127,
      "eval_runtime": 6780.3709,
      "eval_samples_per_second": 0.277,
      "eval_steps_per_second": 0.035,
      "step": 2750
    },
    {
      "epoch": 2.96,
      "grad_norm": 1.5842176675796509,
      "learning_rate": 0.00020923913043478264,
      "loss": 0.5005,
      "step": 2775
    },
    {
      "epoch": 2.98,
      "grad_norm": 0.9143275618553162,
      "learning_rate": 0.0002065217391304348,
      "loss": 0.9313,
      "step": 2800
    },
    {
      "epoch": 2.98,
      "eval_loss": 0.7484003305435181,
      "eval_runtime": 6780.2706,
      "eval_samples_per_second": 0.277,
      "eval_steps_per_second": 0.035,
      "step": 2800
    },
    {
      "epoch": 3.01,
      "grad_norm": 0.8698228001594543,
      "learning_rate": 0.00020380434782608695,
      "loss": 0.588,
      "step": 2825
    },
    {
      "epoch": 3.04,
      "grad_norm": 0.6659609079360962,
      "learning_rate": 0.00020108695652173913,
      "loss": 0.5793,
      "step": 2850
    },
    {
      "epoch": 3.04,
      "eval_loss": 0.7582209706306458,
      "eval_runtime": 6788.5772,
      "eval_samples_per_second": 0.277,
      "eval_steps_per_second": 0.035,
      "step": 2850
    },
    {
      "epoch": 3.06,
      "grad_norm": 1.6637626886367798,
      "learning_rate": 0.0001983695652173913,
      "loss": 0.5684,
      "step": 2875
    },
    {
      "epoch": 3.09,
      "grad_norm": 0.6679694056510925,
      "learning_rate": 0.0001956521739130435,
      "loss": 0.6601,
      "step": 2900
    },
    {
      "epoch": 3.09,
      "eval_loss": 0.7671955227851868,
      "eval_runtime": 6796.1103,
      "eval_samples_per_second": 0.277,
      "eval_steps_per_second": 0.035,
      "step": 2900
    },
    {
      "epoch": 3.12,
      "grad_norm": 1.8978519439697266,
      "learning_rate": 0.00019293478260869564,
      "loss": 0.5918,
      "step": 2925
    },
    {
      "epoch": 3.14,
      "grad_norm": 1.2009174823760986,
      "learning_rate": 0.00019021739130434785,
      "loss": 0.4846,
      "step": 2950
    },
    {
      "epoch": 3.14,
      "eval_loss": 0.7653515338897705,
      "eval_runtime": 6853.9802,
      "eval_samples_per_second": 0.274,
      "eval_steps_per_second": 0.034,
      "step": 2950
    },
    {
      "epoch": 3.17,
      "grad_norm": 1.4370849132537842,
      "learning_rate": 0.0001875,
      "loss": 0.4975,
      "step": 2975
    },
    {
      "epoch": 3.19,
      "grad_norm": 1.2174936532974243,
      "learning_rate": 0.00018478260869565216,
      "loss": 0.8809,
      "step": 3000
    },
    {
      "epoch": 3.19,
      "eval_loss": 0.7478206157684326,
      "eval_runtime": 6790.5999,
      "eval_samples_per_second": 0.277,
      "eval_steps_per_second": 0.035,
      "step": 3000
    },
    {
      "epoch": 3.22,
      "grad_norm": 1.6034027338027954,
      "learning_rate": 0.00018206521739130437,
      "loss": 0.6966,
      "step": 3025
    },
    {
      "epoch": 3.25,
      "grad_norm": 0.8191415071487427,
      "learning_rate": 0.00017934782608695652,
      "loss": 0.6954,
      "step": 3050
    },
    {
      "epoch": 3.25,
      "eval_loss": 0.7558785676956177,
      "eval_runtime": 6793.6262,
      "eval_samples_per_second": 0.277,
      "eval_steps_per_second": 0.035,
      "step": 3050
    },
    {
      "epoch": 3.27,
      "grad_norm": 0.7208380699157715,
      "learning_rate": 0.0001766304347826087,
      "loss": 0.4585,
      "step": 3075
    },
    {
      "epoch": 3.3,
      "grad_norm": 2.705366849899292,
      "learning_rate": 0.00017391304347826088,
      "loss": 0.6862,
      "step": 3100
    },
    {
      "epoch": 3.3,
      "eval_loss": 0.7519022226333618,
      "eval_runtime": 6852.4415,
      "eval_samples_per_second": 0.274,
      "eval_steps_per_second": 0.034,
      "step": 3100
    },
    {
      "epoch": 3.33,
      "grad_norm": 0.5761873722076416,
      "learning_rate": 0.00017119565217391306,
      "loss": 0.5008,
      "step": 3125
    },
    {
      "epoch": 3.35,
      "grad_norm": 1.0952345132827759,
      "learning_rate": 0.00016847826086956522,
      "loss": 0.5525,
      "step": 3150
    },
    {
      "epoch": 3.35,
      "eval_loss": 0.7412030100822449,
      "eval_runtime": 6849.0772,
      "eval_samples_per_second": 0.274,
      "eval_steps_per_second": 0.034,
      "step": 3150
    },
    {
      "epoch": 3.38,
      "grad_norm": 1.3734266757965088,
      "learning_rate": 0.00016576086956521737,
      "loss": 0.4732,
      "step": 3175
    },
    {
      "epoch": 3.41,
      "grad_norm": 0.6565955281257629,
      "learning_rate": 0.00016304347826086958,
      "loss": 0.6543,
      "step": 3200
    },
    {
      "epoch": 3.41,
      "eval_loss": 0.72944176197052,
      "eval_runtime": 6892.5329,
      "eval_samples_per_second": 0.273,
      "eval_steps_per_second": 0.034,
      "step": 3200
    },
    {
      "epoch": 3.43,
      "grad_norm": 0.9845440983772278,
      "learning_rate": 0.00016032608695652173,
      "loss": 0.4918,
      "step": 3225
    },
    {
      "epoch": 3.46,
      "grad_norm": 0.8912562727928162,
      "learning_rate": 0.0001576086956521739,
      "loss": 0.4367,
      "step": 3250
    },
    {
      "epoch": 3.46,
      "eval_loss": 0.7370585799217224,
      "eval_runtime": 7756.4989,
      "eval_samples_per_second": 0.242,
      "eval_steps_per_second": 0.03,
      "step": 3250
    },
    {
      "epoch": 3.49,
      "grad_norm": 1.1129838228225708,
      "learning_rate": 0.0001548913043478261,
      "loss": 0.4519,
      "step": 3275
    },
    {
      "epoch": 3.51,
      "grad_norm": 0.9880673289299011,
      "learning_rate": 0.00015217391304347827,
      "loss": 0.6688,
      "step": 3300
    },
    {
      "epoch": 3.51,
      "eval_loss": 0.743013322353363,
      "eval_runtime": 7756.6836,
      "eval_samples_per_second": 0.242,
      "eval_steps_per_second": 0.03,
      "step": 3300
    },
    {
      "epoch": 3.54,
      "grad_norm": 0.6560993194580078,
      "learning_rate": 0.00014945652173913043,
      "loss": 0.566,
      "step": 3325
    },
    {
      "epoch": 3.57,
      "grad_norm": 1.8716896772384644,
      "learning_rate": 0.00014673913043478264,
      "loss": 0.6348,
      "step": 3350
    },
    {
      "epoch": 3.57,
      "eval_loss": 0.7352839112281799,
      "eval_runtime": 7738.1606,
      "eval_samples_per_second": 0.243,
      "eval_steps_per_second": 0.03,
      "step": 3350
    },
    {
      "epoch": 3.59,
      "grad_norm": 2.1413373947143555,
      "learning_rate": 0.0001440217391304348,
      "loss": 0.3958,
      "step": 3375
    },
    {
      "epoch": 3.62,
      "grad_norm": 0.4376879632472992,
      "learning_rate": 0.00014130434782608694,
      "loss": 0.3285,
      "step": 3400
    },
    {
      "epoch": 3.62,
      "eval_loss": 0.7369423508644104,
      "eval_runtime": 7744.3114,
      "eval_samples_per_second": 0.243,
      "eval_steps_per_second": 0.03,
      "step": 3400
    },
    {
      "epoch": 3.65,
      "grad_norm": 1.2521225214004517,
      "learning_rate": 0.00013858695652173913,
      "loss": 0.706,
      "step": 3425
    },
    {
      "epoch": 3.67,
      "grad_norm": 2.5090272426605225,
      "learning_rate": 0.0001358695652173913,
      "loss": 0.5335,
      "step": 3450
    },
    {
      "epoch": 3.67,
      "eval_loss": 0.7416410446166992,
      "eval_runtime": 7748.612,
      "eval_samples_per_second": 0.243,
      "eval_steps_per_second": 0.03,
      "step": 3450
    },
    {
      "epoch": 3.7,
      "grad_norm": 2.2640621662139893,
      "learning_rate": 0.0001331521739130435,
      "loss": 0.5847,
      "step": 3475
    },
    {
      "epoch": 3.73,
      "grad_norm": 0.6021033525466919,
      "learning_rate": 0.00013043478260869564,
      "loss": 0.5846,
      "step": 3500
    },
    {
      "epoch": 3.73,
      "eval_loss": 0.735103189945221,
      "eval_runtime": 7749.3735,
      "eval_samples_per_second": 0.243,
      "eval_steps_per_second": 0.03,
      "step": 3500
    },
    {
      "epoch": 3.75,
      "grad_norm": 0.9059147238731384,
      "learning_rate": 0.00012771739130434785,
      "loss": 0.6528,
      "step": 3525
    },
    {
      "epoch": 3.78,
      "grad_norm": 0.7816804647445679,
      "learning_rate": 0.000125,
      "loss": 0.3158,
      "step": 3550
    },
    {
      "epoch": 3.78,
      "eval_loss": 0.7293963432312012,
      "eval_runtime": 7725.119,
      "eval_samples_per_second": 0.243,
      "eval_steps_per_second": 0.03,
      "step": 3550
    },
    {
      "epoch": 3.81,
      "grad_norm": 0.8725079894065857,
      "learning_rate": 0.00012228260869565218,
      "loss": 0.6393,
      "step": 3575
    },
    {
      "epoch": 3.83,
      "grad_norm": 0.5833972692489624,
      "learning_rate": 0.00011956521739130435,
      "loss": 0.5568,
      "step": 3600
    },
    {
      "epoch": 3.83,
      "eval_loss": 0.723101794719696,
      "eval_runtime": 7753.1415,
      "eval_samples_per_second": 0.242,
      "eval_steps_per_second": 0.03,
      "step": 3600
    },
    {
      "epoch": 3.86,
      "grad_norm": 1.4019044637680054,
      "learning_rate": 0.00011684782608695653,
      "loss": 0.5389,
      "step": 3625
    },
    {
      "epoch": 3.89,
      "grad_norm": 0.31481805443763733,
      "learning_rate": 0.00011413043478260869,
      "loss": 0.6517,
      "step": 3650
    },
    {
      "epoch": 3.89,
      "eval_loss": 0.7358636856079102,
      "eval_runtime": 7763.5165,
      "eval_samples_per_second": 0.242,
      "eval_steps_per_second": 0.03,
      "step": 3650
    },
    {
      "epoch": 3.91,
      "grad_norm": 1.946824312210083,
      "learning_rate": 0.00011141304347826087,
      "loss": 0.5298,
      "step": 3675
    },
    {
      "epoch": 3.94,
      "grad_norm": 0.6793357133865356,
      "learning_rate": 0.00010869565217391305,
      "loss": 0.3851,
      "step": 3700
    },
    {
      "epoch": 3.94,
      "eval_loss": 0.7246716022491455,
      "eval_runtime": 7739.2992,
      "eval_samples_per_second": 0.243,
      "eval_steps_per_second": 0.03,
      "step": 3700
    },
    {
      "epoch": 3.97,
      "grad_norm": 1.1610026359558105,
      "learning_rate": 0.00010597826086956521,
      "loss": 0.5443,
      "step": 3725
    },
    {
      "epoch": 3.99,
      "grad_norm": 2.943333387374878,
      "learning_rate": 0.0001032608695652174,
      "loss": 0.5078,
      "step": 3750
    },
    {
      "epoch": 3.99,
      "eval_loss": 0.7317485809326172,
      "eval_runtime": 7701.0187,
      "eval_samples_per_second": 0.244,
      "eval_steps_per_second": 0.031,
      "step": 3750
    },
    {
      "epoch": 4.02,
      "grad_norm": 2.355424165725708,
      "learning_rate": 0.00010054347826086956,
      "loss": 0.6364,
      "step": 3775
    },
    {
      "epoch": 4.05,
      "grad_norm": 0.6331018209457397,
      "learning_rate": 9.782608695652174e-05,
      "loss": 0.4459,
      "step": 3800
    },
    {
      "epoch": 4.05,
      "eval_loss": 0.7520114183425903,
      "eval_runtime": 7763.4274,
      "eval_samples_per_second": 0.242,
      "eval_steps_per_second": 0.03,
      "step": 3800
    },
    {
      "epoch": 4.07,
      "grad_norm": 1.6649909019470215,
      "learning_rate": 9.510869565217393e-05,
      "loss": 0.5169,
      "step": 3825
    },
    {
      "epoch": 4.1,
      "grad_norm": 1.4093093872070312,
      "learning_rate": 9.239130434782608e-05,
      "loss": 0.3808,
      "step": 3850
    },
    {
      "epoch": 4.1,
      "eval_loss": 0.7420639991760254,
      "eval_runtime": 7789.4674,
      "eval_samples_per_second": 0.241,
      "eval_steps_per_second": 0.03,
      "step": 3850
    },
    {
      "epoch": 4.13,
      "grad_norm": 0.5254107713699341,
      "learning_rate": 8.967391304347826e-05,
      "loss": 0.5683,
      "step": 3875
    },
    {
      "epoch": 4.15,
      "grad_norm": 1.3349170684814453,
      "learning_rate": 8.695652173913044e-05,
      "loss": 0.4922,
      "step": 3900
    },
    {
      "epoch": 4.15,
      "eval_loss": 0.7441608309745789,
      "eval_runtime": 7775.4644,
      "eval_samples_per_second": 0.242,
      "eval_steps_per_second": 0.03,
      "step": 3900
    },
    {
      "epoch": 4.18,
      "grad_norm": 2.448958396911621,
      "learning_rate": 8.423913043478261e-05,
      "loss": 0.6003,
      "step": 3925
    },
    {
      "epoch": 4.21,
      "grad_norm": 0.9024858474731445,
      "learning_rate": 8.152173913043479e-05,
      "loss": 0.4446,
      "step": 3950
    },
    {
      "epoch": 4.21,
      "eval_loss": 0.7416654825210571,
      "eval_runtime": 7711.392,
      "eval_samples_per_second": 0.244,
      "eval_steps_per_second": 0.03,
      "step": 3950
    },
    {
      "epoch": 4.23,
      "grad_norm": 1.1244133710861206,
      "learning_rate": 7.880434782608696e-05,
      "loss": 0.4854,
      "step": 3975
    },
    {
      "epoch": 4.26,
      "grad_norm": 0.9318805932998657,
      "learning_rate": 7.608695652173914e-05,
      "loss": 0.2626,
      "step": 4000
    },
    {
      "epoch": 4.26,
      "eval_loss": 0.7397403120994568,
      "eval_runtime": 7159.3292,
      "eval_samples_per_second": 0.263,
      "eval_steps_per_second": 0.033,
      "step": 4000
    },
    {
      "epoch": 4.29,
      "grad_norm": 0.7564195394515991,
      "learning_rate": 7.336956521739132e-05,
      "loss": 0.3296,
      "step": 4025
    },
    {
      "epoch": 4.31,
      "grad_norm": 1.0549923181533813,
      "learning_rate": 7.065217391304347e-05,
      "loss": 0.3756,
      "step": 4050
    },
    {
      "epoch": 4.31,
      "eval_loss": 0.7290993332862854,
      "eval_runtime": 7712.641,
      "eval_samples_per_second": 0.244,
      "eval_steps_per_second": 0.03,
      "step": 4050
    },
    {
      "epoch": 4.34,
      "grad_norm": 0.5941987633705139,
      "learning_rate": 6.793478260869565e-05,
      "loss": 0.6292,
      "step": 4075
    },
    {
      "epoch": 4.37,
      "grad_norm": 0.5583467483520508,
      "learning_rate": 6.521739130434782e-05,
      "loss": 0.332,
      "step": 4100
    },
    {
      "epoch": 4.37,
      "eval_loss": 0.7344509959220886,
      "eval_runtime": 7719.2887,
      "eval_samples_per_second": 0.244,
      "eval_steps_per_second": 0.03,
      "step": 4100
    },
    {
      "epoch": 4.39,
      "grad_norm": 0.8881043791770935,
      "learning_rate": 6.25e-05,
      "loss": 0.3574,
      "step": 4125
    },
    {
      "epoch": 4.42,
      "grad_norm": 0.5508492588996887,
      "learning_rate": 5.9782608695652175e-05,
      "loss": 0.4584,
      "step": 4150
    },
    {
      "epoch": 4.42,
      "eval_loss": 0.7298717498779297,
      "eval_runtime": 7666.7925,
      "eval_samples_per_second": 0.245,
      "eval_steps_per_second": 0.031,
      "step": 4150
    },
    {
      "epoch": 4.45,
      "grad_norm": 0.32699447870254517,
      "learning_rate": 5.706521739130434e-05,
      "loss": 0.5528,
      "step": 4175
    },
    {
      "epoch": 4.47,
      "grad_norm": 1.0798999071121216,
      "learning_rate": 5.4347826086956524e-05,
      "loss": 0.5874,
      "step": 4200
    },
    {
      "epoch": 4.47,
      "eval_loss": 0.7274911403656006,
      "eval_runtime": 7670.7383,
      "eval_samples_per_second": 0.245,
      "eval_steps_per_second": 0.031,
      "step": 4200
    },
    {
      "epoch": 4.5,
      "grad_norm": 0.401024729013443,
      "learning_rate": 5.16304347826087e-05,
      "loss": 0.5958,
      "step": 4225
    },
    {
      "epoch": 4.53,
      "grad_norm": 0.736863374710083,
      "learning_rate": 4.891304347826087e-05,
      "loss": 0.5577,
      "step": 4250
    },
    {
      "epoch": 4.53,
      "eval_loss": 0.7341012358665466,
      "eval_runtime": 7667.5611,
      "eval_samples_per_second": 0.245,
      "eval_steps_per_second": 0.031,
      "step": 4250
    },
    {
      "epoch": 4.55,
      "grad_norm": 0.3415781855583191,
      "learning_rate": 4.619565217391304e-05,
      "loss": 0.4858,
      "step": 4275
    },
    {
      "epoch": 4.58,
      "grad_norm": 0.44707855582237244,
      "learning_rate": 4.347826086956522e-05,
      "loss": 0.4104,
      "step": 4300
    },
    {
      "epoch": 4.58,
      "eval_loss": 0.7252384424209595,
      "eval_runtime": 7668.1312,
      "eval_samples_per_second": 0.245,
      "eval_steps_per_second": 0.031,
      "step": 4300
    },
    {
      "epoch": 4.61,
      "grad_norm": 0.6651219129562378,
      "learning_rate": 4.0760869565217395e-05,
      "loss": 0.5325,
      "step": 4325
    },
    {
      "epoch": 4.63,
      "grad_norm": 0.778990626335144,
      "learning_rate": 3.804347826086957e-05,
      "loss": 0.6209,
      "step": 4350
    },
    {
      "epoch": 4.63,
      "eval_loss": 0.7310949563980103,
      "eval_runtime": 7666.7304,
      "eval_samples_per_second": 0.245,
      "eval_steps_per_second": 0.031,
      "step": 4350
    },
    {
      "epoch": 4.66,
      "grad_norm": 0.8532129526138306,
      "learning_rate": 3.5326086956521736e-05,
      "loss": 0.5471,
      "step": 4375
    },
    {
      "epoch": 4.69,
      "grad_norm": 0.5910726189613342,
      "learning_rate": 3.260869565217391e-05,
      "loss": 0.432,
      "step": 4400
    },
    {
      "epoch": 4.69,
      "eval_loss": 0.7244247198104858,
      "eval_runtime": 7665.7216,
      "eval_samples_per_second": 0.245,
      "eval_steps_per_second": 0.031,
      "step": 4400
    },
    {
      "epoch": 4.71,
      "grad_norm": 0.48274821043014526,
      "learning_rate": 2.9891304347826088e-05,
      "loss": 0.3951,
      "step": 4425
    },
    {
      "epoch": 4.74,
      "grad_norm": 2.0156197547912598,
      "learning_rate": 2.7173913043478262e-05,
      "loss": 0.4113,
      "step": 4450
    },
    {
      "epoch": 4.74,
      "eval_loss": 0.732713520526886,
      "eval_runtime": 7659.0621,
      "eval_samples_per_second": 0.245,
      "eval_steps_per_second": 0.031,
      "step": 4450
    },
    {
      "epoch": 4.77,
      "grad_norm": 1.1643034219741821,
      "learning_rate": 2.4456521739130436e-05,
      "loss": 0.4761,
      "step": 4475
    },
    {
      "epoch": 4.79,
      "grad_norm": 0.3241627514362335,
      "learning_rate": 2.173913043478261e-05,
      "loss": 0.4491,
      "step": 4500
    },
    {
      "epoch": 4.79,
      "eval_loss": 0.7296684384346008,
      "eval_runtime": 7673.5166,
      "eval_samples_per_second": 0.245,
      "eval_steps_per_second": 0.031,
      "step": 4500
    },
    {
      "epoch": 4.82,
      "grad_norm": 0.52398681640625,
      "learning_rate": 1.9021739130434784e-05,
      "loss": 0.6312,
      "step": 4525
    },
    {
      "epoch": 4.85,
      "grad_norm": 0.4616558849811554,
      "learning_rate": 1.6304347826086955e-05,
      "loss": 0.5874,
      "step": 4550
    },
    {
      "epoch": 4.85,
      "eval_loss": 0.7268067598342896,
      "eval_runtime": 7669.5561,
      "eval_samples_per_second": 0.245,
      "eval_steps_per_second": 0.031,
      "step": 4550
    },
    {
      "epoch": 4.87,
      "grad_norm": 0.786130428314209,
      "learning_rate": 1.3586956521739131e-05,
      "loss": 0.4109,
      "step": 4575
    },
    {
      "epoch": 4.9,
      "grad_norm": 1.7807631492614746,
      "learning_rate": 1.0869565217391305e-05,
      "loss": 0.4041,
      "step": 4600
    },
    {
      "epoch": 4.9,
      "eval_loss": 0.7289462685585022,
      "eval_runtime": 7663.7829,
      "eval_samples_per_second": 0.245,
      "eval_steps_per_second": 0.031,
      "step": 4600
    },
    {
      "epoch": 4.93,
      "grad_norm": 1.8525954484939575,
      "learning_rate": 8.152173913043478e-06,
      "loss": 0.4304,
      "step": 4625
    },
    {
      "epoch": 4.95,
      "grad_norm": 0.18291758000850677,
      "learning_rate": 5.4347826086956525e-06,
      "loss": 0.476,
      "step": 4650
    },
    {
      "epoch": 4.95,
      "eval_loss": 0.7283729314804077,
      "eval_runtime": 7659.7034,
      "eval_samples_per_second": 0.245,
      "eval_steps_per_second": 0.031,
      "step": 4650
    },
    {
      "epoch": 4.98,
      "grad_norm": 0.5367358326911926,
      "learning_rate": 2.7173913043478263e-06,
      "loss": 0.4046,
      "step": 4675
    }
  ],
  "logging_steps": 25,
  "max_steps": 4695,
  "num_input_tokens_seen": 0,
  "num_train_epochs": 5,
  "save_steps": 500,
  "total_flos": 1.472119308288e+16,
  "train_batch_size": 8,
  "trial_name": null,
  "trial_params": null
}


==> Supplementary_file_3.txt <==
Model	Uniprot_id	SMILES	Binding affinity (PLAPT + Validity checker)	Validity
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2O	8.098660418	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	8.24281136	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.036486954	Valid
DrugGen	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2C1=O)C(O)=O	9.01578127	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	8.790312254	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	8.24281136	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(C)=C2O1	9.155046553	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@@]1(C)C(O)=O	5.545216924	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	8.790312254	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.162439223	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(C)=C2O1	9.155046553	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.391854848	Valid
DrugGen	ACE	C[C@H](N[C@@H](C)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	4.734159426	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	C[C@H](N[C@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.00282946	Valid
DrugGen	ACE	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	7.075539498	Valid
DrugGen	ACE	NC1=NC(=O)NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	9.328971014	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	9.614738119	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.989797823	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	C[C@H](NC(=O)[C@H](CC1=CC=CC=C1)NC(=O)OC(C)(C)C)C(=O)N1CCC[C@H]1C(O)=O	5.820274593	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(F)=N1	7.591627773	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(O)=O	9.11973423	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2C	8.4344441	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	8.24281136	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.989797823	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(O)C=C2O1	9.574480946	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=O)C=C2O1	9.480311774	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.162439223	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(O)C=C2O1	9.574480946	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C(C)=C2C	7.985822885	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2C	8.4344441	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N(C2=CC=CC=C2)C1=O	7.597241404	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	9.614738119	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.989797823	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	NC1=NC(N)=C(N=N1)C1=CC=C(Cl)C2=C1N=CC2	5.591516302	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C(C)=O	9.086493399	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.989797823	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=O)C=C2O1	9.480311774	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2O	9.103812284	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.989797823	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(C=O)C=C2O1	9.341319736	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(C)=C2C	8.256923521	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.391854848	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	7.868825617	Valid
DrugGen	ACE	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	9.03299592	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C)C(O)=C2O1	8.737644377	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(C)=O	9.193661647	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C(O)=O	8.961114866	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	8.790312254	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2O	9.103812284	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C)C(O)=C2O1	8.737644377	Valid
DrugGen	ACE	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1O	8.853373882	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(O)=O	9.11973423	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(C=O)C=C2O1	9.341319736	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C(C)=C2O	7.827954946	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.915285571	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	8.974726139	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=O)C=C2O1	9.480311774	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(O)=O	9.11973423	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(O)C=C2O1	9.574480946	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.036486954	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(C=C2O1)C(O)=O	8.873252117	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	8.790312254	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	8.790312254	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(C)=C2C	8.256923521	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(O)C=C2O1	9.574480946	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.036486954	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=O)C=C2O1	9.480311774	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.162439223	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C(O)=C2C	8.122539615	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=O)C=C2O1	9.480311774	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.989797823	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	8.974726139	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(O)=O	9.11973423	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.036486954	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(F)=N1	7.591627773	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(C)=C2C	8.256923521	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	9.614738119	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	C[C@H](NC(=O)C1=NN=CC2=CC=CC=C12)C(=O)N1CCC[C@H]1C(O)=O	5.971151041	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C1=CC=C(O)C=C1	9.071038278	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C)C(O)=C2O1	8.737644377	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C=O)C=C2O1	9.744380434	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2C	8.4344441	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(O)C=C2O1	9.574480946	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	9.614738119	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(C=C2O1)C(C)C	8.512754426	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2C	8.021690261	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	8.24281136	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.162439223	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(C)=C2O	8.207244778	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	C[C@H](N)C(=O)N1CCC[C@H]1C(O)=O	4.55969834	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	8.24281136	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	8.24281136	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	8.24281136	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(C)=C2O	8.207244778	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	7.868825617	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C(O)=C2C	8.122539615	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.036486954	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(O)C=C2C1=O	9.989127215	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2O	9.103812284	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=O	9.019008098	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.036486954	Valid
DrugGen	ACE	C[C@H](N)C(O)=O	3.984907149	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.036486954	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.391854848	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(O)=O	9.11973423	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2O	8.098660418	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	C[C@H](N)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CC1=CC=CC=C1)C(=O)NCC(O)=O	6.079421671	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2O	8.098660418	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C=O)C=C2O1	9.744380434	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC=C2	8.116226118	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2C	8.4344441	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(O)=O	9.11973423	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.162439223	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	9.614738119	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	8.346128858	Valid
DrugGen	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.625623265	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(C)=C2C	8.256923521	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	8.790312254	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C(O)=C2C	8.122539615	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(O)=O	9.11973423	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(C)C	9.025411683	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2O	9.103812284	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	9.614738119	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C=O)C=C2O1	9.744380434	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2O	9.103812284	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(C)C	9.025411683	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.036486954	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.625623265	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2C	8.4344441	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2C(O)=O	9.240619848	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.361062674	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(C)=C2C	8.256923521	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.637645099	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	8.974726139	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	8.24281136	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	8.974726139	Valid
DrugGen	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.391854848	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(C)=O	9.193661647	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.036486954	Valid
DrugGen	ACE	NC(=O)C1=CC=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=C1	7.810037452	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C=O)C=C2O1	9.744380434	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=O)C=C2O1	9.480311774	Valid
DrugGen	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=O)C=C2O1	9.480311774	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.162439223	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.915285571	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(C)C	9.025411683	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C(O)=C2C	8.122539615	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.361062674	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C=O)C=C2O1	9.744380434	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	C[C@H](N)C(=O)N1CCC[C@H]1C(O)=O	4.55969834	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	9.614738119	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2O	9.103812284	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2O1	9.031123407	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.391854848	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2C	8.021690261	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	8.974726139	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2C	8.021690261	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC=C2	8.116226118	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N(CCO)[C@@H]1O	9.245677123	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C(O)=C2C	8.122539615	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.625623265	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.162439223	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.625623265	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	8.790312254	Valid
DrugGen	ACE	NC(=O)CCC1=NN=C(CCC2=CC=CC=C2)C2=CC=CC=C12	5.992355578	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2O1	9.031123407	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	9.614738119	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C(O)=C2C	8.122539615	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=CC=CC=C12	8.562583007	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=O)C=C2O1	9.480311774	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.036486954	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=O)C=C2O1	9.480311774	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2C1=O)C(O)=O	9.01578127	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2O	9.103812284	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	9.614738119	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	8.24281136	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.036486954	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(OC(F)(F)F)C=C2	8.627789277	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2C1=O	9.258712867	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.036486954	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(C)C	9.025411683	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.915285571	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(O)=O	9.11973423	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2O	9.103812284	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.361062674	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(O)C=C2O1	9.574480946	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(O)=O	9.11973423	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	C[C@H](N)C(=O)N1CCC[C@H]1C(O)=O	4.55969834	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(F)C=C2	8.418073383	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C(O)=C2C	8.122539615	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.989797823	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2O1	9.031123407	Valid
DrugGen	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGen	ACE	C[C@@H](NC1=NC(=O)N(C)C(=O)[C@H]1C)C(=O)N1CCC[C@H]1C(O)=O	5.350749356	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2C	8.021690261	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C=C2C	7.774827037	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	8.346128858	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(C)=C2C	8.256923521	Valid
DrugGen	ACE	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.637645099	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.625623265	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	8.974726139	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.162439223	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2C1=O)C(O)=O	9.01578127	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C2=O	9.477639627	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	9.614738119	Valid
DrugGen	ACE	NC1=NC(=O)NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	9.328971014	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2C	8.4344441	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=O)C=C2O1	9.480311774	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C(O)=O	8.961114866	Valid
DrugGen	ACE	C[C@H](N[C@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.00282946	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C=C2C	7.774827037	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.361062674	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.625623265	Valid
DrugGen	ACE	C[C@H](N)C(=O)N1CCC[C@H]1C(O)=O	4.55969834	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.915285571	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.162439223	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C)C(O)=C2O1	8.737644377	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	8.24281136	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(C)C(O)=C2O1	8.524427666	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=O)C=C2O1	9.480311774	Valid
DrugGen	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(C=C2O1)C(O)=O	8.59817025	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	8.24281136	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2C)C1=O	9.360829052	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(O)=O	9.11973423	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.42982979	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.989797823	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C=O)C=C2O1	9.744380434	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2O1	9.031123407	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2O1	9.031123407	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2C1=O	10.16879206	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=O)C=C2O1	9.480311774	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	9.614738119	Valid
DrugGen	ACE	NC(=O)C1=CN(C=CC1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	5.441019289	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	8.346128858	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.625623265	Valid
DrugGen	ACE	C[C@@H](CS)C(=O)N1C[C@H](C[C@H]1C(O)=O)NC(=O)C1=CC=CC=C1	6.830283663	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	8.346128858	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	Valid
DrugGen	ACE	C[C@@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.086352017	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.162439223	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	9.03299592	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.361062674	Valid
DrugGen	ACE	C[C@H](N)C(=O)N1CCC[C@H]1C(O)=O	4.55969834	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C(O)=O	8.961114866	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2C1=O	9.258712867	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C(C)=C	9.169814093	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(F)=N1	7.591627773	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@@H]1C(O)=O	5.93851617	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	C[C@H](N)C(=O)N1CCC[C@H]1C(O)=O	4.55969834	Valid
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(OC(F)(F)F)C=C2	8.627789277	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=O)C=C2O1	9.480311774	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@@]1(C)C(N)=O	5.569941264	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.989797823	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	Valid
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.036486954	Valid
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.162439223	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C(C)=C	9.169814093	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	Valid
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC1=C(C2=CC=CC=N2)C2=C(NC(=O)C2=O)N1	5.132085883	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CN1CCN(CC1)C1=NC2=CC=CC=C2NC2=CC=CC=C12	5.183145837	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CN(C)CC[C@@H](O)COC1=CC=C(NS(C)(=O)=O)C=C1	4.801061195	Valid
DrugGen	FABP5	CC1=C(C)C2=C(C=C1C)N(CC1CC1)C(=O)C1=C2C=CC(=O)N1CC1=CC=CC=C1	5.621187911	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.364044944	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.364044944	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CC1=C(C2=CC=C(N=C2N1)N1CCCCC1C(O)=O)C1=CC=C(Cl)C=C1	6.996131258	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=CC=CC=C12	7.641937512	Valid
DrugGen	FABP5	CC(C)CC(O)=O	4.781998602	Valid
DrugGen	FABP5	CC1=C(C2=CC=C(C=C2)C(O)=O)C2=C(C=C1)C=C(C=C2)C1=CC=CC=C1	5.771409444	Valid
DrugGen	FABP5	CC1=C(C2=CC=C(C=C2)C(O)=O)C2=C(C=CC=C2N1)C1=CC=CC=C1	5.752732521	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.785290531	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	8.651426871	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	8.077920752	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)N1N=CN=C1C1=CC=C(C=C1)C(=O)NC1=C(C)C=CC=C1C	6.900940789	Valid
DrugGen	FABP5	CN(C)CCC[C@]1(C)CC2=C(C=C1)N(CC1=CC=CC=C1)C(=O)C1=CC=C(N=C1)C#N	0	"[(10, 'SMILES could not be parsed')]"
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Br)C=C12	8.472927224	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC1=C(C)CN(C2=CC=CC=C2)C2=C1C=C(NC1=CC=CC=C1)C=C2	8.400014613	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.785290531	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)N1CCN(CC1)C(=O)C1=CC=C(C=C1)S(N)(=O)=O	5.988381978	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.267705897	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	8.077920752	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(OC(F)(F)F)C=C2	7.672214338	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.319491892	Valid
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.267705897	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC1=CC2=C(C=C1C)N(CC1CC1)C(=O)CN=C2C1=CC=CC=C1	4.94589097	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CC1=CC=C(C=C1)C1=CC(=NN1C1=CC=C(C=C1)S(N)(=O)=O)C1=CC=CC=N1	5.663117502	Valid
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.267705897	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(=O)C=CC=C2	8.131850994	Valid
DrugGen	FABP5	CC1=C(C=C(O)C(O)=C1)C1=CC=C(O)C=C1	7.062161732	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	CN(C)CCC=C1C2=CC=CC=C2CCC2=CC=CC=C12	5.044172599	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	8.077920752	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.785290531	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.931460439	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.992046292	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CC1=C(CC(O)=O)C2=CC=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.799434973	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.785290531	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CN(C)CCC[C@@H](C1=CC=C(Br)C=C1)C1=CC=CC=C1	5.94166524	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CC1=C(C=C(Cl)C=C1)N(CC1=CC=C(C=C1)S(N)(=O)=O)S(=O)(=O)C1=CC=CC=C1	5.28515574	Valid
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.267705897	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CC1=C(C2=CC=CC=N2)C2=C(NC1=O)C=CC(Cl)=C2	5.761739943	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	8.651426871	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.785290531	Valid
DrugGen	FABP5	CC1=C(C(=O)C2=CC=C(Cl)C=C2)C2=C(O1)C=CC=C2	5.729913175	Valid
DrugGen	FABP5	CN1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=NC=C(Cl)C=N1	7.154440429	Valid
DrugGen	FABP5	CC1=C(C)C=C(C=C1)C1=CC(=NN1C1=CC=C(C=C1)S(N)(=O)=O)C(O)=O	7.025930649	Valid
DrugGen	FABP5	CC1=C(C2=CC=CC=C2N1)C1=CC(=O)NC2=C1C=C(C=C2)C(O)=O	7.218948509	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	CC1=C(CC(O)=O)C2=CC=CC=C2\C1=C/C1=CC=C(C=C1)S(N)(=O)=O	6.603786184	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CN1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=NC=CC=N1	7.241261104	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(=O)C=CC=C2	8.131850994	Valid
DrugGen	FABP5	CC(C)C1=C(C(=O)C2=CC(Cl)=C(OCCN3CCOCC3)C=C2)C2=C(O1)C=CC=C2	5.619939972	Valid
DrugGen	FABP5	CN1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=NC=C(Cl)C=N1	7.154440429	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.267705897	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.319491892	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)N1CCN(CC1)C(=O)C1=CC=C(C=C1)C(O)=O	6.697323825	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	8.123863217	Valid
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.267705897	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.319491892	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	CC1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.511807152	Valid
DrugGen	FABP5	CN1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=NC=C(Cl)C=N1	7.154440429	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CC1=C(C=C(Cl)Cl)C2=C(C=C1)N(CC1=CC=CC=C1)C(=O)C1=CC=C(O)C=C1C2	6.154281668	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F	8.626103643	Valid
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.267705897	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.267705897	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.785290531	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.931460439	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.364044944	Valid
DrugGen	FABP5	CN(C)CC\C=C1\C2=CC=CC=C2SC2=CC=C(Cl)C=C12	5.044408617	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.319491892	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.436537927	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.599784095	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CN1C2=C(C=C(Cl)C=C2)C(=NCC1=O)C1=CC=CC=C1F	6.124694168	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F	8.626103643	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(C=C12)C#N	8.173909576	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	CC(C)CC1=CC=C(C=C1)C(C)C(O)=O	5.875524435	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.436537927	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.267705897	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.599784095	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CN1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=NC=C(Cl)C=N1	7.154440429	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.436537927	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	8.651426871	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CN(C)CC\C=C1\C2=CC=CC=C2SC2=CC=C(Cl)C=C12	5.044408617	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.785290531	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.785290531	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Br)C=C12	8.472927224	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Br)C=C12	8.472927224	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(C=C12)C#N	8.173909576	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	6.789411688	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CN1CCN(CC1)C1=NC2=CC=CC=C2NC2=C1C=C(C)S2	4.893651575	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.785290531	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.599784095	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.267705897	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC1=C(C2=CC=C(N)C=C2)C2=C(NC1=O)C=CC=C2	7.519204324	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CN1C2=C(C=C(Cl)C=C2)N(C2=CC=CC=N2)C(=O)CC1=O	5.019202654	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)N1N=C(C2=CC=CC=N2)C2=C(NC1=O)C=CC(Cl)=C2	6.649316617	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.319491892	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.319491892	Valid
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.267705897	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.785290531	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)[C@@H](C)C(O)=O	4.534137418	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.319491892	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C1=C(C(=O)C2=CC=C(C=C2)S(N)(=O)=O)C2=CC=CC=C2N1	6.411377206	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.599784095	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F	8.626103643	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.364044944	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(=O)C=C(C)C2=O	7.026707854	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	CC(C)CN1C2=C(C=C(Cl)C=C2)C(=NCC1=O)C1=CC=CC=C1Cl	5.961233608	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=CC=CC=C12	7.641937512	Valid
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.267705897	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.319491892	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(C=C12)C#N	8.173909576	Valid
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.267705897	Valid
DrugGen	FABP5	CN1CCN(CC1)C1=NC2=CC=CC=C2NC2=CC=CC=C12	5.183145837	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(OC(F)F)C=C2	7.852290823	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CN(C)CC\C=C1\C2=C(CCC=C2)NC(=S)N(C)C1=O	4.615704912	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.364044944	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)[C@@H](C)C(O)=O	4.534137418	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F	8.626103643	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Br)C=C12	8.472927224	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.236265254	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.364044944	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(C=C12)C#N	8.173909576	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	8.651426871	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C(O)=O	3.502609733	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.785290531	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.319491892	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.319491892	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CN1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=NC=C(Br)C=N1	7.402646706	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC1=CC2=C(C=C1C)N(CC1CC1)C(=O)CN=C2C1=CC=CC=C1F	5.406234751	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.436537927	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(=O)C=CC=C2	7.666395215	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	8.651426871	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)CN1C2=C(C=C(Cl)C=C2)C(=NCC1=O)C1=CC=CC=C1F	5.692509724	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	8.651426871	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CN1CCN(CC1)C1=NC2=CC=CC=C2NC2=C1C=C(Cl)C=C2	5.03994902	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	8.651426871	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CN1C2=C(C=C(Cl)C=C2)C(=NCC1=O)C1=CC=CC=C1	5.711583765	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(C=C12)C(F)(F)F	9.657810017	Valid
DrugGen	FABP5	CC(C)CC1=CC=C(C=C1)C(C)C(O)=O	5.875524435	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(Cl)C=C2	7.699513291	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.364044944	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	CN1CCN(CC1)C1=NC2=CC=CC=C2NC2=CC=CC=C12	5.183145837	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.319491892	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C=C2)C(O)=O	6.142903963	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC1=C(CC(O)=O)C2=CC=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.799434973	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	8.651426871	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)CN1C2=C(C=C(Cl)C=C2)C(=NCC1=O)C1=CC=CC=C1	5.98706396	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC1=C(C=C(C=C1)C(O)=O)C12CC3CC(CC(C3)C1)C2	5.757741866	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)[C@H](C)C(O)=O	4.353102247	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CN1C=NC2=C1C(=O)NN2C1=CC=C(Br)C=C1	5.777520333	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.511807152	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.364044944	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC1=C(C)CN(C2=CC=CC=C2N2CCNCC2)C1=O	4.964543417	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CN1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=NC=C(Cl)C=N1	7.154440429	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C1=CC2=C(C=C1)C=C(C=C2)C(O)=O	6.184587042	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	Valid
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.267705897	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	Valid
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	Valid
DrugGen	FABP5	CC1=C(C=C(O)C(O)=C1)C1=CC=C(C=C1)C(=O)C1=CC=C(O)C=C1	6.065295644	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(C)=C2O1	6.84215602	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(Cl)C=C2	7.699513291	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	Valid
DrugGen	FB5L3	CC(C)C1=CC=C(C=C1)[C@@H](C)C(O)=O	5.450355889	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.909243238	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	6.54090862	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=C(C2=CC=CC=C2N1)C1=C(O)C2=C(O1)C=CC=C2	7.507816056	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.376847648	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.644701087	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.93620296	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=C(C=C(Cl)C=C1)N1N=C(C2=CC=CC=C2)C2=C(NC1=O)C=CC(Cl)=C2	6.102609471	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=C(C2=CC=CC=C2N1)C1=CC(=CC=C1)C#N	6.968759806	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.799467605	Valid
DrugGen	FB5L3	CC1=C(C2=CC=CC=N2)C2=C(C=C1)C=C(C=C2)C(O)=O	5.879072159	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.93620296	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.279406766	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=C(C=C(Cl)C=C1)C(=O)NCCC1=CC=CC=C1	5.628071538	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.452915786	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.376847648	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=C(CC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(N)(=O)=O	5.942223318	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2C	6.257908056	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.644701087	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C(C)=C2C	7.021936109	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(C)=O	7.32770132	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.89105529	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.221570807	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(F)C=C2	8.445544232	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)C1=CC=C(C=C1)[C@@H](C)C(O)=O	5.450355889	Valid
DrugGen	FB5L3	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.376847648	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.644701087	Valid
DrugGen	FB5L3	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.799467605	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.376847648	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	CC1=C(C2=CC=CC=C2N1)C(=O)NCCC1=CC=CC=C1	6.362871983	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.89105529	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.644701087	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)C1=CC=C(C=C1)[C@H](C)C(O)=O	5.3048108	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.376847648	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	Valid
DrugGen	FB5L3	CC1=C(C2=CC=CC=C2N1)C(=O)NCCC1=CC=CC=C1	6.362871983	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.279406766	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.452915786	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2C	6.257908056	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(CC(C)=O)C=C2	7.124091476	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.221570807	Valid
DrugGen	FB5L3	CC1=C(C2=CC=CC=N2)C2=C(NC1=O)C=CC(Cl)=C2	6.545926992	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.279406766	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.644701087	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(Cl)C=C2	8.282369784	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.89105529	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2C1=O	7.313497768	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.93620296	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=C(C=C(Cl)C=C1)C1=CC(=NN1C1=CC=CC=C1C(O)=O)C1=CC=CC=C1	6.100971301	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.835288459	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.376847648	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.644701087	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F	8.801608758	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(NS(C)(=O)=O)C=C2	6.557556072	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.221570807	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.221570807	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.221570807	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3C(F)(F)F)C3=C(C=CC(Cl)=C3)N12	7.186526948	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.644701087	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.279406766	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=C(C=C(C=C1)C(O)=O)C12CC3CC(CC(C3)C1)C2	6.431902945	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.909243238	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.93620296	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.909243238	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(OC(F)F)C=C2	8.188903083	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	CC1=C(CC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.845417643	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.644701087	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.799467605	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.89105529	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.644701087	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.909243238	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.93620296	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.221570807	Valid
DrugGen	FB5L3	CC1=C(CC(O)=O)C2=CC=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	6.264414783	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.221570807	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(F)(F)F	7.149801026	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=C(C=C(Cl)C=C1)S(=O)NCCC1=CC=C(NS(C)(=O)=O)C=C1	5.386243439	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.644701087	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	6.465906125	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	CC1=CC=C(C=C1)C1=CC(=NN1C1=CC=CC=C1C(O)=O)C1=CC=CC=C1	6.638446594	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=C(C2=CC=CC=C2N1)C(=O)NCCC1=CC=CC=N1	6.884898646	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.89105529	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F	8.801608758	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.376847648	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.279406766	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F	8.801608758	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.799467605	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.644701087	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.93620296	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	6.54090862	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.799467605	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.644701087	Valid
DrugGen	FB5L3	CC1=C(C(=O)C2=CC=C(Cl)C=C2)C2=C(O1)C=CC=C2	6.651603977	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(C)=C2O1	7.140610076	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)C1=CC2=C(OC1=O)C=C(C=C2)C(O)=O	5.42952176	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.498063538	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.799467605	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC1=C(C(=O)C2=CC=CC=C2)C2(O1)C=CC=C2	5.547653611	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.644701087	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2C	6.380519675	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.89105529	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.93620296	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.644701087	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.93620296	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.975820237	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	6.793988596	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	6.793988596	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	Valid
DrugGen	FB5L3	CC(C)C1=CC=C(C=C1)[C@H](C)C(O)=O	5.3048108	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.5436503	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.51482644	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.51482644	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)C1=CC2=C(S1)N(C)C(=O)CN=C2C1=CC=CC=C1	6.927709608	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Br)C=C12	8.562136656	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	CC(C)C1=CC=C(C=N1)C(O)C1=CC=C(O)C=C1	6.334259734	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.51482644	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.51482644	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C(C)=C2O	7.038599709	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=O	7.454841708	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(OC(F)(F)F)C=C2	7.687768576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.51482644	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.51482644	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.93599378	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(Cl)C=C2	8.34698154	Valid
DrugGen	GALM	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.57481622	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)C1=CC=C(C=C1)N(CC1=CC=C(C=C1)C(=O)NC(C)C)C1=CC=CC=C1	5.639174461	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(O)C=C2	8.208160001	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Br)C=C12	8.562136656	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	6.431784133	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.57481622	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.250881781	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.5436503	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1O	8.065897952	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.51482644	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.619284279	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=O	7.454841708	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.849657485	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)C1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.111282443	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.51482644	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(C)=O	7.281126556	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	6.431784133	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.5436503	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=C(CC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.749882244	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.5436503	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	6.559825749	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(C)=O	7.281126556	Valid
DrugGen	GALM	CC(C)C1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.761263695	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	6.559825749	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.51482644	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	CC1=C(C2=CC=C(O)C=C2)C2=C(C=C1C)N=CC=C2	6.481759213	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(C)=O	7.281126556	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(C)=O	7.281126556	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(C)=O	7.281126556	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.51482644	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.5436503	Valid
DrugGen	GALM	CC1=C(CC(O)=O)C2=CC=CC=C2\C1=C/C1=CC=C(C=C1)S(N)(=O)=O	6.154989979	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.250881781	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(OC(F)F)C=C2	8.147730129	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.51482644	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F	8.826678843	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	6.559825749	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.51482644	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	Valid
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	Valid
DrugGen	NAMPT	CN1CCN(CC2=CC=C(C=C2)C(=O)NC2=CC=C(C=C2)C(=O)NC2=CC=CC=C2)CC1	7.154819213	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.994842405	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	8.142795517	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=C(F)C=C1	6.794683343	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC(C)C1=C(O)C=CC=C1	5.689912403	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(O)C=C2O	7.387536027	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1	8.29285623	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.921058684	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=C(F)C=C1	6.794683343	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	CC1=C(C2=CC=CC=C2N1)C1=CC(NC(=O)C2=CC=CC=N2)=CC=N1	7.279040268	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(F)=N1	8.320155648	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)C1=CC=C(NC2=CC=C(F)C=C2F)C=C1	5.536352082	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)NC1=CC=C(C=C1)C(=O)NC1=CC=C2C=NN=C2C=C1	5.947718009	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)C1=CC=C2N=CC(=NC2=C1)C1=CC=C(C=N1)C1=CNC2=CC=CC=C12	5.45705757	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)N1CCC2(CC2CNC(=O)N2C=CC=C2F)CC1	4.952911592	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	10.1352577	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=C2OCCC2=C(N)C=C1	5.294686944	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.909681957	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(C)=C2O	7.626180854	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.994842405	Valid
DrugGen	NAMPT	CC1=CN(C=C1)[C@@H](O)CN1C2=C(C=C(F)C=C2)C(=NCC1=O)C1=CC=CC=C1	5.592003416	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(O)C=C2	6.72269033	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC1=C(CCN2CCC(CC2)C2=NOC3=C2C=CC(F)=C3)C2=CC=C(C=C2N1)C#N	7.527017692	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.994842405	Valid
DrugGen	NAMPT	CC(C)C1=C(C=C(Cl)C=C1)N1CCN(CC1)C(=O)C1=CC=C(F)C=C1	5.245534403	Valid
DrugGen	NAMPT	CC1=C(CCN2CCC(CC2)N2C(=O)NC3=CC=C(O)C=C23)C2=CC=CC=C2N1	6.506652052	Valid
DrugGen	NAMPT	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.909681957	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.994842405	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)O[C@@H]1CCC(=CC1)C(=O)NC1=CC=CC=C1	6.156767913	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)[C@@H]1C[C@H](O)[C@@H](CO)O1	6.254543395	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	8.927719915	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)C1=CC=C(NC(=O)C2=CC=C(Cl)C=C2F)C=C1	7.07948099	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2O	8.448230525	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC(=O)C1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	8.927719915	Valid
DrugGen	NAMPT	CN(C)CC1=CC=C(C=C1)C(=O)N1CCN(CC1)C(=O)C1=CC=C(Cl)C=C1	5.872990493	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1(F)F	7.246410608	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.388657802	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=NC=C(Br)C=C1	6.151630717	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	10.1352577	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.725174819	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.297599088	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)NC1=CC=C(NC2=CC=C(C=C2)C#N)C=C1	5.819106599	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(F)=C2	7.295839745	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C=C2	7.816823357	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)C1=CC2=C(C=C1)N=C(NC2=O)C1=CC(=CC=C1)C#N	5.265618968	Valid
DrugGen	NAMPT	NC(=O)C1=C2OCCC2=C1C(=O)N1CCC(CC1)N1C(=O)NC2=CC=CC=C12	5.620518199	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.909681957	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)C(=O)N1CCC2(CC1)N(CNC2=O)C1=CC=CC=C1	6.557948257	Valid
DrugGen	NAMPT	CN(C)CCC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC=N1	7.662991001	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)NC1=NC2=CC=CC=C2NC1=O	6.526962422	Valid
DrugGen	NAMPT	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.909681957	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@@H]1O	7.457147822	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.725174819	Valid
DrugGen	NAMPT	NC1=NC(N)=C(N=N1)C1=C(Br)C(Cl)=CC=C1	4.983453659	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1(F)F	7.246410608	Valid
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=CC=C1	6.241242293	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CN1CCC(CC1)S(=O)C1=CC=C(NC(=O)C2=CC=C(Cl)C=C2)C=C1	5.834156226	Valid
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)C1=CC=C(C=N1)S(=O)(=O)N1CCN(CC1)C1=NC=CC=N1	7.457842197	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)N1CC2=C(C1)CN(C2)C(=O)C1=CC=C(F)C=C1	6.244099271	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=C(O)C=C1	7.770625795	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C=C2	7.414919485	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C=C2	7.414919485	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC1=C(C2=CC=CC=N2)C2=C(C=C1)C=C(C=C2)C(=O)N[C@H]1C[C@H](O)[C@@H](O)C1	6.861927926	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.994842405	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(F)=N1	7.662444045	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.545311399	Valid
DrugGen	NAMPT	NC(=O)C1=CC2=C(N1)C=C(OC[C@@H](O)CO)C=C2	4.53332885	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=NC=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.549881525	Valid
DrugGen	NAMPT	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.909681957	Valid
DrugGen	NAMPT	NC1=NC(N)=C(N=N1)C1=C(Cl)C(Cl)=CC=C1	5.029339912	Valid
DrugGen	NAMPT	CN(C)CC\C=C1\C(=O)NC(=O)N(C)C1=O	5.015155159	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=N1)C1=CC=CC=N1	8.539487251	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC(=O)C1=CC=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=C1	9.256585908	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	CN(CC1COCCO1)C1=NC2=CC=CC=C2NC(=O)C2=C1C=CC=C2	5.272085933	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	CC1=C(NC2=CC=CC=C2F)C2=C(O1)C=C(F)C=C2	6.502883479	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(C)=C2	7.503593781	Valid
DrugGen	NAMPT	CC(C)N1CCC(CC1)S(=O)C1=CC=C(C=C1)C(=O)NC1=CC=C(N)C=C1	4.542259956	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	CN1CCN(CC1)C1=CN=C(NC2=CC=C(C=C2)C(=O)N2CCCCC2)C=C1	6.988035058	Valid
DrugGen	NAMPT	CN1CCN(CC1)C1=CC=C(C(=O)NC2=CC(C)=C(C=C2)S(=O)(=O)NC2=CC=C(Cl)C=C2)C2=C1C=CC=C2	8.131988175	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC=C2	7.742917626	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1(F)F	7.246410608	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=CC=C1	6.241242293	Valid
DrugGen	NAMPT	CN(C)CCC1=C(OCC2CCCCO2)C=C2N=CC=C2C=C1	6.010428773	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C(O)=C2O	6.640009566	Valid
DrugGen	NAMPT	CC1=C(CCN2CCC(CC2)C2=NOC3=C2C=CC(F)=C3)C(=O)N2CCCCC2=N1	6.244435616	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=C1)[C@@H]1C[C@H](O)[C@@H](CO)O1	8.418319826	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CN1CCC(CC1)OC(=O)C1=CC=C(NC(=O)N2CCC3(CC2)N=CC=C3)C=C1	5.339964815	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.909681957	Valid
DrugGen	NAMPT	NC1=NC(N)=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=N1	7.921822766	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	7.546266793	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.257048847	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)N1CCC(CC1)N1C(=O)NC2=CC=C(N3CCCCC3)C=C12	6.16239811	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)C1=CC=C(N)C=C1	4.904763061	Valid
DrugGen	NAMPT	CC1=C(CN2CCN(CC2)C2=CC=C(C=C2)C(=O)NC2=CC=C(C=C2)C#N)C(=O)N1CC1=CC=CC=C1	5.980798207	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.921058684	Valid
DrugGen	NAMPT	NC1=NC=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=N1	7.232338281	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=C1)[C@@H]1C[C@H](O)[C@@H](CO)O1	8.418319826	Valid
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=C(F)C=C1	6.804900779	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	10.1352577	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	10.1352577	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.545311399	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(Cl)=C2	7.937149454	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)C1=CC=C(N2C(=O)NC3=C(C=CC=C3)C2=O)C=C1	5.582646713	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	CC(C)C1=C(C)C=CC2=C1N(C)C(=O)CN=C2C1=CC=C(F)C=C1	5.676192893	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	CN(C)CCC[C@]1(OCC2=C1C=C(Cl)C=C2)C1=CC=C(F)C=C1	6.767087134	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)N1CCC2(CC2CNC(=O)C2=C3C=CC=CC=C3NC3=CC=CC=C23)CC1	6.071267211	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)NC1=CC=C(C=C1)C(=O)N1CCN(CC1)C1=CC=C(C=C1)C#N	4.877961552	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(F)=N1	8.320155648	Valid
DrugGen	NAMPT	CN(C)CCOC1=C(C=C(Cl)C=C1)C(=O)NCCC1=CC=CC=C1	6.71218313	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@@H]1O	7.457147822	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	10.1352577	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)N1CCC2(CC2CNC(=O)C2=CC=C(F)C=C2F)CC1	6.847489937	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	10.1352577	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	6.314261884	Valid
DrugGen	NAMPT	CN(C)C(=O)N1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=NC=C(Cl)C=C1	6.433325431	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=C(Cl)C=C1	7.174528531	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2C	7.605197165	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)C1=CC=C(C=C1)S(=O)(=O)N1CCN(CC1)C1=NC=CC=N1	6.93831276	Valid
DrugGen	NAMPT	CC1=C(CN2C3=CC=CC=C3SC3=CC=CC=C23)C2=CC=CC=C2N1	6.765099543	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(F)=N1	8.320155648	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.388657802	Valid
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)[C@@H]1C[C@H](O)[C@@H](CO)O1	6.254543395	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	10.1352577	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	6.314261884	Valid
DrugGen	NAMPT	CC1=C(CCN2CCC(CC2)C2=NOC3=C2C=CC(F)=C3)C(=O)N2CCCCC2=N1	6.244435616	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.994842405	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(F)=C2	7.295839745	Valid
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)[C@@H]1CC[C@@H](CC1)C(=O)N1CCN(CC1)C1=CC=C(OC2=CC=CC=C2)C=C1	7.148636755	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC(=O)C1=C2NCCS2=C1C1=CC=C(F)C=C1	5.271314405	Valid
DrugGen	NAMPT	CC1=C(CN2CCN(CC2)C(=O)C2=CC=CC=C2F)C2=CC=CC=C2N1	7.46717191	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@@H]1O	7.457147822	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(F)=N1	7.657019061	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	8.594639465	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)[C@H]1C[C@H](O)[C@@H](CO)O1	6.242878368	Valid
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=CC=C1	6.359214998	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.388657802	Valid
DrugGen	NAMPT	CN(C)CCC1=CNC2=C1C=C(CC1=CC=C(C=C1)C(O)=O)C=C2	6.938012153	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.994842405	Valid
DrugGen	NAMPT	CC(C)C1=CC(=CC(N)=C1)C(=O)NC1=CC=C(N)C=C1	7.207032549	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.696943053	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.994842405	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	CC1=C(CC(O)=O)C2=CC=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	6.740592887	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC(C)C1=C(C=C(N=C1)S(=O)C1=CC=CC=C1)C1=CC=CC=C1	6.449794066	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.719939262	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.257048847	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC1=C(C2=CC=CC=C2N1)C1=CC(NC(=O)C2=CC=C(F)C=C2)=CC=N1	6.219858276	Valid
DrugGen	NAMPT	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.909681957	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC(=O)C1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC=N1	9.115545087	Valid
DrugGen	NAMPT	CN1CCN(CC2=CC=C(C=C2)C(=O)NC2=CC=C(C=C2)C(=O)NC2=CC=CC=C2)CC1	7.154819213	Valid
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)[C@@H]1C[C@H](O)[C@@H](CO)O1	6.254543395	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	6.314261884	Valid
DrugGen	NAMPT	CN1CCN(CC2=CC=C(C=C2)C(=O)N[C@@H]2[C@H](O)C3(CCN(CC4=CC=C(F)C=C4)C3)OC2=O)CC1	7.663594077	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC(C)N(CC1COCCO1)S(=O)(=O)CC1=CC=CC=C1	5.815986706	Valid
DrugGen	NAMPT	CN(C)CC1=CC=C(C=C1)C(=O)NCCC1=CC=C(O)C=C1	6.788867431	Valid
DrugGen	NAMPT	CC1=C(CCN2CCC(CC2)S(=O)(=O)C2=CC=C(F)C=C2)C(=O)NC2=C1C=C(F)C=C2	5.087043565	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)C1=CC=C(N)C=C1	4.904763061	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC(C)N1CCC(CC1)C(=O)N1CC2CCC1C2	5.011807902	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=CC=C1	6.241242293	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.725174819	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)N1CC(C1)N1CC(C1)NC(=O)N1Cc2ccccc2C1	4.577306292	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	8.927719915	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	CN1CCC[C@H](C1)NC(=O)C1=NC2=CC=CC=C2N1C1=CC=C(F)C=C1	7.10012703	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	6.314261884	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	10.1352577	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)C1=CC=C(NC2=CC=C(C=C2)C(F)(F)F)C=C1	7.085007696	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	CN1CCC(CC1)NC(=O)C1=C2CCN(C(=O)C3=CC=CC=C3)C2=C1	5.094980992	Valid
DrugGen	NAMPT	CC(C)C1=C(C=C(N=C1)C1=CC=C(C=C1)C#N)C(=O)NC1CCCCC1	6.405713982	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	10.1352577	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)O[C@@H]1CCC[C@@H](C1)NC(=O)C1=CN=CC=C1	6.567072013	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.388657802	Valid
DrugGen	NAMPT	CN1CCC(CC1)S(=O)C1=CC=C(C=C1)C(=O)NC1=CC=C2C=CN=C2C=C1	5.538110587	Valid
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)[C@@H]1O[C@H](CO)[C@@H](O)C1	5.930533419	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.994842405	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.994842405	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2C	7.605197165	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@@H]1O	7.457147822	Valid
DrugGen	NAMPT	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.696943053	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	CC1=C(CCN2CCC(CC2)S(=O)(=O)C2=CC=CC=C2)C2=C(O1)C=CC=C2	6.91983649	Valid
DrugGen	NAMPT	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.909681957	Valid
DrugGen	NAMPT	CC1=CC=C(C=C1)C(=O)NCCC1=CC(NC2=CC=CC=C2)=CC=C1	6.481640506	Valid
DrugGen	NAMPT	CN(C)CC(C1=CC=C(Br)C=C1)C1=CC=CC=C1I	5.661835035	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(F)=N1	8.320155648	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.994842405	Valid
DrugGen	NAMPT	NC1=NC(N)=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=N1	7.921822766	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(O)=CC=C2O1	7.997006405	Valid
DrugGen	NAMPT	CC1=C(C=C(F)C=N1)C(=O)N1CCC(CC1)N1CC(NC(=O)C2=CC=CC=C2)=N1	7.703078605	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C=C(C=O)C=C2O1	8.060360078	Valid
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=C(Cl)C=C1	7.171038974	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)[C@H]1C[C@H](O)[C@@H](CO)O1	6.242878368	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC(=O)C1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=C(O)C=C1	7.770625795	Valid
DrugGen	NAMPT	CN(C)CCCN1C2=CC=CC=C2SC2=C1C=C(C=C2)C(C)=O	6.74010917	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1(F)F	7.246410608	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC(C)CN1CCC(CC1)S(=O)(=O)C1=CC=C(C=C1)C(=O)NC1=CC=CC=C1	7.364486991	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)[C@@H]1C[C@H](O)[C@@H](CO)O1	6.254543395	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(O)C=C2	8.323529708	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	10.1352577	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=NC=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=N1	7.232338281	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC=C2	7.742917626	Valid
DrugGen	NAMPT	CN(C)CCC[C@]1(OCC2=C1C=C(F)C=C2)C1=CC=C(F)C=C1	7.308173297	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)N1CC(C1)Oc1ccc(NC(=O)N2Cc3ccccc3C2)cc1	5.812116783	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	10.1352577	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=C2NCCS2=N1	5.732748469	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	6.63630863	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C=C(C=C2O1)C(O)=O	8.505571867	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	6.63630863	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC=C2	7.742917626	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.994842405	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	CC(C)N(CC1=CC=C(O)C=C1)S(=O)(=O)C1=CC=C(O)C=C1	5.434764797	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)[C@H]1CC[C@](O)(CC1)C(=O)N1CCN(CC1)C1=CC=C(C=C1)C#N	6.062581988	Valid
DrugGen	NAMPT	CC1=C(CCN2CCC(CC2)N2C(=O)NC3=CC=CC=C23)C2=CC=CC=C2N1	7.087877518	Valid
DrugGen	NAMPT	CN(C)CCC=C1C2=C(C=C(Cl)C=C2)C2=CC=CC=C2N=C1C1=CC=CC=C1	7.026907669	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	8.04843779	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.297599088	Valid
DrugGen	NAMPT	CC1=CN=C(NC2=CC=C(C=C2)C(=O)N2CCCCC2)N=C1	7.502750312	Valid
DrugGen	NAMPT	NC1=NC(N)=C(N=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	8.772703371	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	7.719474449	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)S(=O)(=O)C1=CC=CC=C1	5.845058031	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(F)=N1	8.320155648	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=C(OC2=CC=CC=C2)C=C1	7.217066875	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(O)C=C2	8.323529708	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@H](C3CCN(CC3)C(=O)C3=CC=C(F)C=C3)N2N=C1	7.393179067	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)NC1=NC=C(NC2=CC=C(C=C2)C(=O)N2CCCC2)C=C1	5.787105423	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	8.04843779	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)N1CCC2(CC2CNC(=O)N2C[C@@H](O)[C@H](O)[C@H]2C2=CC=CC=C2)CC1	6.105635832	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(F)=N1	7.657019061	Valid
DrugGen	NAMPT	CN1CCN(CC1)C1=NC2=CC(Cl)=CC=C2NC2=CC=CC=C12	6.754946882	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(F)=N1	7.657019061	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	6.314261884	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	CN1CCN(CC1)C(=O)C1=CC=C(C=C1)C(=O)NC1=CC=C2N=CC=C2C=C1	5.751588446	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CN1CCN(CC2=CC=C(C=C2)C(=O)NC2=CC(NC3=NC=CC(=N3)C3=CN=CC=C3)=C(C)C=C2)CC1	7.183881976	Valid
DrugGen	NAMPT	CC(C)C1=C(C)N(C(=O)N2CCC(=CC2)C2=CN=CC=N2)C2=C(N1)C=C(O)C=C2	5.605861037	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.909681957	Valid
DrugGen	NAMPT	CN1CCC(CC1)S(=O)C1=C(C=C(Cl)C=N1)N1CC2(C1)CCCNC2	4.095824146	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC1=C(CC2=CNC3=C2C=C(O)C=C3)C2=CC=CC=C2N1	7.592303628	Valid
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)[C@H]1C[C@H](O)[C@@H](CO)O1	6.242878368	Valid
DrugGen	NAMPT	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.909681957	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=C(F)C=C1	6.794683343	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	Valid
DrugGen	NAMPT	CC(C)N1CCC(CC1)S(=O)C1=CC=C(C=N1)C(=O)N[C@H](C)C1=CC=C(F)C=C1	5.58086038	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2C	7.605197165	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2	7.203541131	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	10.1352577	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.388657802	Valid
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=CC=C1	6.241242293	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	10.1352577	Valid
DrugGen	NAMPT	CN(C1=CC2=C(C=C1)C=C(C=C2)C(=O)NC1=CC=C(O)C=C1)C1=CC=CC=C1	7.018285546	Valid
DrugGen	NAMPT	CN1CCN(CC1)C1=CC=C(NC2=CC=C(C=C2)C(=O)NC2=CC=C(C=C2)C(O)=O)C=C1	6.406517501	Valid
DrugGen	NAMPT	CC(C)N(CC1=CC=C(O)C=C1)S(=O)(=O)C1=CC2=CC=CC=C2C=C1	6.497373863	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	8.594639465	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1(F)F	7.246410608	Valid
DrugGen	NAMPT	CC1=C(C=CN(C2=CC=CC=C2)C2=CC(NC(=O)C3=CC=C(F)C(=C3)C(F)(F)F)=CC=C2)C2=CC=CC=N2N1	0	"[(9, 'Contains valence different from permitted')]"
DrugGen	NAMPT	CN(C)C1(CC2=C(C=C1)N=CC=C2)C(=O)NC1=CC=C(N)C=C1	7.157238775	Valid
DrugGen	NAMPT	CN1CCN(CC1)C1=CN=C(NC2=CC=C(C=C2)C(=O)NC2=C(C)C=CC=C2F)C=N1	7.281171694	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(F)=C2O	7.33120493	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	8.594639465	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	Valid
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	8.04843779	Valid
DrugGen	NAMPT	NC1=NC(N)=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=N1	7.921822766	Valid
DrugGen	NAMPT	CN1CCC(CC1)C(=O)N1CCC2(CC2CNC(=O)N2C[C@@H]3CN(C[C@H]3C2)C(C)=O)CC1	6.455328555	Valid
DrugGen	NAMPT	NC(=O)C1=CC=C(N)C=C1	4.368451085	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1(F)F	7.246410608	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	CN(C)C(=O)N1CCC(=CC1)C(=O)N1CCC(CC1)N1C(=O)NC2=CC=CC=C12	5.597805508	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	Valid
DrugGen	NAMPT	NC(=O)C1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC=N1	9.115545087	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.149014643	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Br)=N1	7.642146914	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.328337435	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.328337435	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	NC1=NC(N)=C(N=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.565514404	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.95646575	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2	7.445278024	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1(F)F	7.778844472	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.842014058	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CCC1=C	7.472327836	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=NC(N)=C(N=N1)C1=C(Cl)C(Cl)=CC=C1	4.953165945	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC1=NC=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=C1N	7.236297641	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.563968592	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.95646575	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Cl)=N1	7.412691176	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.617137171	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Cl)=N1	7.412691176	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.563968592	Valid
DrugGen	OPSB	NC1=NC(N)=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=N1	7.962343505	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.328337435	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.149014643	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	8.308275613	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.563968592	Valid
DrugGen	OPSB	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.941714962	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.95646575	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.641119172	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.95646575	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.641119172	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	8.308275613	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CCC1=C	7.472327836	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2	8.140198382	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.604576128	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.617137171	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Br)=N1	7.642146914	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.664072815	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)C[C@H](NC(=O)[C@H](CCC1=CC=CC=C1)NC(=O)OC(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(C)C)C(O)=O	6.484484583	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	6.772671448	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.664072815	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CCC1=C	7.472327836	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.328337435	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.563968592	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=O	7.867219835	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.664072815	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.95646575	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	8.308275613	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.135252753	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1O	8.037415277	Valid
DrugGen	OPSB	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.794275045	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CCC1=C	7.472327836	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	6.874900245	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.95646575	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.617137171	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.95646575	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.328337435	Valid
DrugGen	OPSB	CC1=C(C)C2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.57875428	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.641119172	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	8.308275613	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.135252753	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1(F)F	7.778844472	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.617137171	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.328337435	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.563968592	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	7.793907221	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.604576128	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.328337435	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.135252753	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.847006465	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.135252753	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.664072815	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	8.308275613	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CCC1=C	7.472327836	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	8.308275613	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.641119172	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	CC1=C(C)CN(C(=O)CS(=O)C2=CC=C(Br)C=C2)C(C)=C1C	4.040292962	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC1=NC(C(=O)NC2=NC=CC=C2)=C(O)C2=C1C=C(Cl)C=C2	7.489825876	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)C[C@H](N)C(O)=O	4.684491665	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CCC1=C	7.472327836	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.617137171	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=NC(N)=C(N=N1)C1=C(Cl)C(Cl)=CC=C1Cl	4.967899515	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.563968592	Valid
DrugGen	OPSB	CC(C)C[C@H](NC(=O)[C@@H](O)[C@H](N)CC1=CC=CC=C1)C(O)=O	6.046479864	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(F)=N1	7.716242037	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.135252753	Valid
DrugGen	OPSB	NC1=NC(N)=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=C1N=O	7.759734786	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(F)=N1	7.716242037	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.563968592	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	6.874900245	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.641119172	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	CC(CN1C2=CC=CC=C2SC2=CC=CC=C12)N(C)C	5.826757472	Valid
DrugGen	OPSB	CC(C)C1=NC=CC2=C1N(C)C(=O)CN=C2C1=CC=CC=C1	7.045283147	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.95646575	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	6.874900245	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Cl)=N1	7.412691176	Valid
DrugGen	OPSB	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.135252753	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.664072815	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Cl)=N1	7.412691176	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.664072815	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.328337435	Valid
DrugGen	OPSB	NC1=NC(N)=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=N1	8.083711397	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.328337435	Valid
DrugGen	OPSB	CC(C)C1=CC2=C(OC3=NC(N)=NC(N)=C3C2=O)C=C1	6.833389131	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2	8.140198382	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.641119172	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.641119172	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.664072815	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.95646575	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.471908696	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	6.874900245	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(CN1C2=CC=CC=C2SC2=CC=CC=C12)N(C)C	5.826757472	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.847006465	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CCC1=C	7.472327836	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.641119172	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	CC1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.766607884	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=NC(N)=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=N1	7.962343505	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.617137171	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.95646575	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.328337435	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1(F)F	7.778844472	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Cl)=N1	7.412691176	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.95646575	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.847006465	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.328337435	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC1=NC2=C(C=C(C=C2)S(N)(=O)=O)C1C(=O)N[C@@H](CCC(O)=O)C(O)=O	6.727660819	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.014548687	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Cl)=N1	7.412691176	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.664072815	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CCC1=C	7.472327836	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Cl)=N1	7.412691176	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.617137171	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.664072815	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.471908696	Valid
DrugGen	OPSB	CC1=NC(=C(S1)C(=O)O[C@@H]2CCC[C@H](O2)C(O)=O)C(=O)C1=CC=CC=C1	6.880840635	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	6.874900245	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.794275045	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.664072815	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.95646575	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Cl)=N1	7.412691176	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)C1=CC=C(C=C1)[C@@H](C)C[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	7.055156187	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1(F)F	7.778844472	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.604576128	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.95646575	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	CC(C)C[C@H](NC(=O)[C@H](CC1=CC=CC=C1)NC(=O)OC(C)C)C(O)=O	5.274523364	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.664072815	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C(O)C1O	8.415380203	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Br)=N1	7.642146914	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	Valid
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)C1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.544272931	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.582361846	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NC2=C(C=C(Cl)C=C2)N1CCNC(=O)C1=CC=NC2=C1C=C(C=C2)S(N)(=O)=O	6.283100059	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.927749138	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.697367661	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2	8.389282097	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.697367661	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Br)=N1	7.541786535	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.927749138	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.615655319	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Cl)=N1	7.412362183	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.415357855	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.405619647	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.615655319	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CC(O)=O)=C(C)C(C)=C2O1	8.531070248	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.615655319	Valid
DrugGen	PGK2	CC1=NC=C(COP(O)(O)=O)C(C=O)=C1O	5.869854406	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	8.197369784	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)[C@@H](C)C(O)=O	5.763471366	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.615655319	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2	8.389282097	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.405619647	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	Valid
DrugGen	PGK2	CC1=NC(NC2=NC=C(S2)C(=O)NC2=C(C)C=CC=C2Cl)=CC(=N1)N1CCN(CCO)CC1	5.780295692	Valid
DrugGen	PGK2	CC1=NC(NC2=NC=C(S2)C(N)=O)=CC=N1	6.044377661	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)C(O)=C(C)C2=O	8.878865934	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.174224573	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.927749138	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.057477657	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Br)=N1	7.541786535	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C(C)=C2C	9.078926472	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.582361846	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)C(O)=C(C)C2=O	8.878865934	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)[C@@H](C)C(O)=O	5.763471366	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.697367661	Valid
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.415357855	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)C1=CC2=C(S1)N(C)C(=O)CN=C2C1=CC=CC=C1Cl	6.943907033	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.415357855	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.057477657	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NC=C(COP(O)(O)=O)C(C=O)=C1O	5.869854406	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.174224573	Valid
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)S(=O)(=O)NC(=O)NC1CCCCC1	5.451188841	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.405619647	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	8.197369784	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.405619647	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.615655319	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)[C@H](C)C(O)=O	6.014455514	Valid
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)[C@H](C)C(O)=O	6.014455514	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)C1=CC2=C(S1)N(C)C(=O)CN=C2C1=CC=CC=C1Cl	6.943907033	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	8.197369784	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Br)=N1	7.541786535	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Br)=N1	7.541786535	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.174224573	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(F)=N1	7.665321963	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Br)=N1	7.541786535	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2	8.389282097	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.057477657	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NC(=O)NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	9.20667096	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.927749138	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CC3CCN(C)CC3)C=C(C)C(C)=C2O1	8.858560334	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.697367661	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CC3CCN(C)CC3)C(C)=C(C)C(C)=C2O1	8.731820414	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.587823777	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=O	8.893665862	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1O	7.74749458	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.697367661	Valid
DrugGen	PGK2	CC(C)C1=CC2=C(S1)N(C)C(=O)CN=C2C1=CC=CC=C1Cl	6.943907033	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.191784969	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.927749138	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Cl)=N1	7.412362183	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)C(O)=C(C)C(O)=C2C	8.876115983	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.582361846	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.697367661	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.405619647	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)C1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.544272931	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.927749138	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.927749138	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.697367661	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=O	8.893665862	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.582361846	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.415357855	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	8.197369784	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NC2=C(C=C1C)N=CN=C2NC[C@H]1O[C@H](CO)[C@@H](O)[C@H]1O	8.540854036	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.582361846	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)C1=CC2=C(S1)N(C)C(=O)CN=C2C1=CC=CC=C1Cl	6.943907033	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.697367661	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.615655319	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.927749138	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.615655319	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.697367661	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.405619647	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.615655319	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.615655319	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)C1=CC2=C(S1)N(C)C(=O)CN=C2C1=CC=CC=C1Cl	6.943907033	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.415357855	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)[C@H](C)C(O)=O	6.014455514	Valid
DrugGen	PGK2	CC(C)C1=CC2=C(S1)N(C)C(=O)CN=C2C1=CC=CC=C1Cl	6.943907033	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.174224573	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.582361846	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.615655319	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.615655319	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.174224573	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.582361846	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)C(O)=C(C)C(O)=C2C	8.876115983	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)C(O)=C(C)C2(C)C	8.651266423	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.057477657	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.415357855	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.582361846	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.587823777	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.927749138	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)C(O)=C(C)C2(C)C	8.651266423	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.697367661	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	8.197369784	Valid
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)[C@H](C)C(O)=O	6.014455514	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=O	8.893665862	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)C1=CC2=C(S1)N(C)C(=O)CN=C2C1=CC=CC=C1Cl	6.943907033	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	8.197369784	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.587823777	Valid
DrugGen	PGK2	CC1=NC=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=C1N=O	8.228339402	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.697367661	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.615655319	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.927749138	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(C)=O	9.046436507	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Br)=N1	7.541786535	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.174224573	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.405619647	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.615655319	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)C(O)=C(C)C2=O	8.878865934	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC(C)C1=CC2=C(S1)N(C)C(=O)CN=C2C1=CC=CC=C1Cl	6.943907033	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.927749138	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.191784969	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.587823777	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)C(O)=C(C)C2(C)C	8.651266423	Valid
DrugGen	PGK2	CC1=NC(N)=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=N1	7.967252245	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=O	8.893665862	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.582361846	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.174224573	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.927749138	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	Valid
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	Valid
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.057477657	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	7.579027211	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(O)=C2C	7.761311438	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(O)=CC=C2O1	7.506801809	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.797557691	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.297691446	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689128381	Valid
DrugGen	PPARG	CN(C)C(=O)NC1=CC=C(C=C1)[C@H](C1=CC=C(C=C1)C1=CC=NC=N1)C1=CC=C(C=C1)C#N	6.965433675	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.765992535	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO)[C@@H](O)C(O)[C@H]1O	7.634128611	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C)C(O)=C2O1	6.616649196	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	7.579027211	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.765992535	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	7.252120098	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CN(C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	6.635130422	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	7.618998295	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	7.618998295	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC1=CC2=C(C=C1C)N(CC1CC1)C(=O)CN=C2C1=CC=CC=C1Cl	5.35958423	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.857175912	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C2=O	6.557528338	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(O)=N1	8.295785801	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CC1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.201127816	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	7.348185702	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.99283513	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689128381	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(C)=C2O1	7.566036139	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2O1	7.427890362	Valid
DrugGen	PPARG	CN(CC1=CC2=CC=CC=C2C=C1)C(=O)CC[C@@H]1CCC2=CC=CC=C12	6.618065842	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.195079026	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	7.579027211	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C1=CC=CC=C1	7.701932016	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C1=CC=CC=C1C2(C)C	8.191366946	Valid
DrugGen	PPARG	CC1=NC=C(COP(O)(O)=O)C(C=O)=C1O	6.095122582	Valid
DrugGen	PPARG	CN1CCN(CC1)C(=O)OC1=CC=C(C=C1)N1C(=O)C=CC(=C1)C(=O)NC1=CC=C(C=C1)C(C)(C)C(O)=O	5.736234582	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C1=CC=C(O)C=C1CC1=CC(O)=CC=C21	7.494649087	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.202590915	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.99283513	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.616959936	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	6.922664711	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	NC1=NC(N)=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=N1	8.366849166	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.99283513	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.797557691	Valid
DrugGen	PPARG	CN(CC1=CC=C(OCC2CCCCO2)C=C1)C1=CC=C(OCC(O)=O)C=C1	6.977303845	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.857175912	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	9.932355444	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	CN(CC1=CC=C(O)C=C1)C(=O)C1=CC=C(N)C=C1	6.05401766	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.297691446	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC1=C(CC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.572716716	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	7.579027211	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	7.366518183	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.297691446	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(O)=C2C	7.69399552	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CN(C)CCOc1cc(C)cc(COc2cc3c(C)cc(C)cc3cc2C=C2NC(=O)NC2=C(C)C=C(C)C=C2C)c1	0	"[(10, 'SMILES could not be parsed')]"
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.607284513	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689128381	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	7.368315964	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2C1=O	8.01803067	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2O1	7.427890362	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	7.778114824	Valid
DrugGen	PPARG	CN(C)C(=O)C1=CC2=C(C=C1)N(C(=O)C1=CC=C(Cl)C=C1)C(C)=C2CC(O)=O	5.453064519	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C1=CC=CC=C1C	8.046833497	Valid
DrugGen	PPARG	CN(C1=CC=C(C=C1)C1=CC=C(C=C1)C1=CC=C(O)C(C)=C1)C1=CC=CC=C1	6.294555917	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.92940477	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.607284513	Valid
DrugGen	PPARG	CC1=C(CC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.572716716	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	6.922664711	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC1=CC(N(CC2=CC=C(C=C2)C(O)=O)C2=CC(F)=CC=C2)C2=CC=CC=C2N1	7.085076007	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.297691446	Valid
DrugGen	PPARG	CC1=NC(NC2=NC=C(S2)C(=O)NC2=C(C)C=CC=C2Cl)=CC=N1	7.437784621	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	6.596943042	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.607284513	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.797557691	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.616959936	Valid
DrugGen	PPARG	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	8.287314261	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)CC(C)=C2C	7.38932692	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.195079026	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.99283513	Valid
DrugGen	PPARG	CC1=NC(=C(O1)C1=CC(Cl)=CC=C1)C1=CC=C(O)C2=C1C=CC=C2	5.120756527	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CN(C)C1=NC2=CC(Cl)=CC=C2NC(NC2=C(C)C=CC=C2Cl)=N1	6.78586322	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.077187196	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C=C2C	7.133755673	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	6.922664711	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)CC(C)=C2C	7.38932692	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.607284513	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC1=C(CC(O)=O)C2=CC(Cl)=CC=C2\C1=C/C1=CC=C(C=C1)S(N)(=O)=O	5.889723613	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	5.633716067	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.952271767	Valid
DrugGen	PPARG	CN(CC1=CC2=C(CCOC2)C=C1)C(=O)C1=CC=C(N)C=C1	5.876167065	Valid
DrugGen	PPARG	CC1=CC(O)=C(C=C1)C(=O)C1=CC=C(C)C=C1	6.95088354	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.607284513	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.683120738	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	7.368315964	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	6.596943042	Valid
DrugGen	PPARG	CC1=C(C=C(Cl)C=C1)N(CC1=CC=C(C=C1)S(N)(=O)=O)C1=CC=C(C=C1)C(O)=O	5.332731442	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(O)=N1	8.295785801	Valid
DrugGen	PPARG	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.683120738	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C#N	8.345537322	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.195079026	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CN(C1=CC2=C(C=C1)C=CC=C2)C1=CC=C(C=C1)C1=CC=C(C=C1)C1=CC(=CC(=O)C=C1)[N+]([O-])=O	7.94645283	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	6.922664711	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C=C2C	7.133755673	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C1=CC(O)=CC=C1C2=O	8.311602581	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(C)=C2O1	7.566036139	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC1=NC=C(CC(O)=O)C=C1	5.419024239	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	7.579027211	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CC1=NN=C2CN=C(C3=CC=CC=C3Cl)C3=C(C=CC(Cl)=C3)N12	7.117017341	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C1=CC=CC=C1C2(C)C	8.191366946	Valid
DrugGen	PPARG	CC1=CC2=C(C=C1)N(CC1CC1)C(=O)C1=C(C=CC=C1C)C(O)=O2	0	"[(9, 'Contains valence different from permitted')]"
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.297691446	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CN(C1=CC=C(C=C1)C1=CN=CC=N1)C1=CC=C(C=C1)C(=O)NC1=C(C)C=CC(C)=C1C	6.452817763	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CN(C1=CC=C(C=C1)C1=CC2=C(C=C1)C=C(C=C2)C(O)=O)C1=CC=CC=N1	6.432965354	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.765992535	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.297691446	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	7.373416142	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.765992535	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2C1=O	7.900457689	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.64879387	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.765992535	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.99283513	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.92940477	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	7.618998295	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.607284513	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	7.252120098	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.202590915	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CC1=C(C)C=C2N(CC3=CC=CC=C3C(O)=O)C3=C(C=CC=C3)N2C1=O	6.272587763	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.64879387	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CN1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=NC=C(Cl)C=N1	6.639147879	Valid
DrugGen	PPARG	CN(C)CC1=CC=C(C=C1)C(=O)C1=CC=C(Br)C=C1	6.167711645	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689128381	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CN(C1=CC=C(CC2SC(=O)NC2=O)C=C1)C1=CC=CC=N1	7.145911187	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.857175912	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.195079026	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C(C)=C2C	7.002923772	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	CC1=NC=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.128101465	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C1=CC=CC=C1C2=O	7.441032668	Valid
DrugGen	PPARG	CN1C2=C(C=C(Cl)C=C2)C(=NCC1=O)C1=CC=CC=C1F	6.148111821	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC1=CC(OC2=CC=C(C=C2)C(=O)N[C@@H](CCC(O)=O)C(O)=O)=CC=C1C	7.767980824	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.64879387	Valid
DrugGen	PPARG	CC1=C(CC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.572716716	Valid
DrugGen	PPARG	CN1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=NC=C(Cl)C=N1	6.639147879	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.99283513	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C(O)=O	8.497999543	Valid
DrugGen	PPARG	CN(C1=CC=C(C=C1)C1=CC(C)(C)N(C(=O)C2=CC=C(C=C2)C(O)=O)C(C)=C1C)C1=CC=CC=N1	6.529478774	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.857175912	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.195079026	Valid
DrugGen	PPARG	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346973129	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.857175912	Valid
DrugGen	PPARG	CN(C)CC[C@@H](C1=CC=C(C=C1)C(=O)C1=CC=C(Cl)C=C1)C1=CC=C(O)C=C1	6.117522009	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(O)=N1	8.428873094	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	7.579027211	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	6.596943042	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(O)=CC=C2O1	7.44475722	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CN(C)CC\C=C1\C2=CC(F)=CC=C2C=CC2=CC=CC=C12	5.928680264	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.797557691	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC1=CC=C(C=C1)C1=C(C(=O)C2=CC=C(OCCN3CCCCC3)C=C2)C(=O)C2=C(O1)C=CC=C2	5.412012925	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.952271767	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.99283513	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2O1	7.427890362	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2O	6.462531286	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346973129	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.952271767	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(O)=N1	8.295785801	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	7.778114824	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC1=C(CC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.572716716	Valid
DrugGen	PPARG	NC1=NC(N)=C(N=N1)C1=C(Cl)C(Cl)=CC=C1	5.078808602	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(O)=C2C	7.761311438	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CN(C1=CC=CC=C1C1=CC=CC=C1C(O)=O)C1=CC=C(C=C1)C1=CC=C(C=C1)S(C)=O	7.0698704	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.455965531	Valid
DrugGen	PPARG	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	8.040379283	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	7.778114824	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.765992535	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.99283513	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	7.778114824	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(O)=N1	8.428873094	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	CC1=C(CC2=CC=C(Cl)C=C2)C2=C(O1)C=C(O)C=C2	7.066108807	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CN(C1=CC=C(C=C1)C1=CC=C(C=C1)C1=CC=CC(O)=C1)C1=CC=C(C=C1)C(C)(C)C(O)=O	6.583792569	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C#N	8.345537322	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC1=NC=C(COP(O)(O)=O)C(C=O)=C1O	6.095122582	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C1=CC(C)=CC(O)=C1C2=O	8.535335893	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.952271767	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC1=C(CC(O)=O)C2=CC=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	6.497625831	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=CC=CC=C12	8.360208631	Valid
DrugGen	PPARG	CC1=C(C=C(Cl)C=C1)N(CC1=CC=C(C=C1)S(=O)(=O)NC(=O)NC1CCCCC1)C1CCCCC1	4.495838567	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.297691446	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.99283513	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.99283513	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C1=CC(O)=CC=C1C2=O	8.311602581	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.952271767	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=O	7.279849115	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.607284513	Valid
DrugGen	PPARG	CN(CC1=CC2=CC=CC=C2SC2=CC=CC=C12)C(=O)NC1=CC=C(C=C1)C1=CC=CC=N1	8.568032467	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.077187196	Valid
DrugGen	PPARG	CC1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.201127816	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C(C)=C2C	7.002923772	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.797557691	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	7.778114824	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	5.633716067	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.99283513	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC1=C(CC(O)=O)C2=CC=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	6.497625831	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(O)=N1	8.428873094	Valid
DrugGen	PPARG	CC1=C(C=C(C=C1)C1=CC2=C(C=C1)C=C(C=C2)C(O)=O)C12CC3CC(CC(C3)C1)C2	9.126822605	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(O)=CC=C2O1	7.506801809	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.99283513	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	7.368315964	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.92940477	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F	8.928889584	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.952271767	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(O)=N1	8.428873094	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.797557691	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	7.579027211	Valid
DrugGen	PPARG	CN(C1=CC=C(CC2SC(=O)NC2=O)C=C1)C1=CC=CC=N1	7.145911187	Valid
DrugGen	PPARG	CC1=C(CC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.572716716	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	7.778114824	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.99283513	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=CC=CC=C12	8.360208631	Valid
DrugGen	PPARG	CC1=NC(=C(S1)C1=NC(=CC=C1)C(O)=O)C1=CC=CC=C1	5.865386898	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	7.579027211	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C=C2C	7.173719963	Valid
DrugGen	PPARG	CN(C1=CC=CC=C1C)C(=O)CC[C@@H]1N(C(=O)O1)C1=CC=CC=C1C1=CC=CC=C1	7.182398391	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C=C2C	7.173719963	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	7.618998295	Valid
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(O)=N1	8.295785801	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(O)=N1	8.295785801	Valid
DrugGen	PPARG	CN(CC1=CC=C(OCC2CCCCO2)C=C1)C(=O)C1=CC=C(N)C=C1	6.85687214	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.297691446	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C1=CC=C(O)C=C1C2=O	7.440534014	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.077187196	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.616959936	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2O	8.592734192	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	5.618760531	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.952271767	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F	8.928889584	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.297691446	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2	6.433983859	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(C)=C2O1	7.566036139	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F	8.928889584	Valid
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.297691446	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.077187196	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(=O)C=CC=C2	8.419633563	Valid
DrugGen	PPARG	CC1=C(CCC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.556731577	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	Valid
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	7.778114824	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.765992535	Valid
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	Valid
DrugGPT	ACE	OC(=O)C(CC(=O)c1ccccc1)NC(=O)C(Cc1ccccc1)NC(=O)OCc1ccccc1	5.749078794	Valid
DrugGPT	ACE	OC(=O)CN1C(=O)CC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.185871498	Valid
DrugGPT	ACE	C[C@H](N)C(=O)N1CCC[C@H]1C(O)=O	4.55969834	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGPT	ACE	CC(NC(=O)[C@@H](S)Cc1ccccc1)C(O)=O	4.245527481	Valid
DrugGPT	ACE	OC(=O)C(Cc1ccc(O)cc1)NC(=O)C(Cc1ccccc1)NC(=O)c1ccccc1	5.707283871	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](Cc1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	6.897444531	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CP(O)(O)C=Cc1ccccc1	5.424274722	Valid
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	5.521422884	Valid
DrugGPT	ACE	OC(=O)C(CCc1ccccc1)N[C@@H](CCc1ccccc1)C(O)=O	4.856128346	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	8.436158771	Valid
DrugGPT	ACE	CC[C@@H](C)[C@H](N)C(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(O)=O	6.251433134	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.423415362	Valid
DrugGPT	ACE	CC(CS)C(=O)N1CCC[C@H]1C(O)=O	1.423223666	Valid
DrugGPT	ACE	CC(C)(C)[C@H](NC(=O)[C@@H]1CCCN1)C(=O)N1CCC[C@H]1C(O)=O	6.967012561	Valid
DrugGPT	ACE	NCCCC[C@H](OP(O)(=O)CCCCc1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	5.704915682	Valid
DrugGPT	ACE	CC(CS)C(=O)N1[C@@H](Cc2ccccc12)C(O)=O	4.064403896	Valid
DrugGPT	ACE	OC(=O)C1CCCCC1C(=O)CCS	4.692173064	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccccc1)NC(=O)c1ccccc1	5.584823928	Valid
DrugGPT	ACE	CC(CS)C(=O)N[C@@H](CCc1ccccc1)C(O)=O	4.447043218	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H](CS)[C@@H]1CCc2cc(ccc12)C(O)=O	6.798647264	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](NC(=O)[C@H](S)Cc2ccccc2)C1=O	5.21071757	Valid
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1C[C@@H](F)C[C@H]1C(O)=O	6.902229491	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)[C@H](CS)Cc1ccccc1	4.162584825	Valid
DrugGPT	ACE	CC(C)C[C@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H](N)Cc1c[nH]c2ccccc12)C(C)C)C(O)=O	7.481565133	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CCC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.293545288	Valid
DrugGPT	ACE	CC(C)[C@H](S)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	6.162697437	Valid
DrugGPT	ACE	C[C@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](N)CC(O)=O)C(C)C)C(O)=O	5.644766314	Valid
DrugGPT	ACE	OC(=O)C1CCCCC1C(=O)CCC(=O)N1C(Cc2ccccc12)C(O)=O	5.642543496	Valid
DrugGPT	ACE	CC(CS)C(=O)N[C@@H](CSCc1ccccc1)C(O)=O	3.694102686	Valid
DrugGPT	ACE	CC(C)C[C@H](NC(=O)C1CCCN1C(=O)[C@@H](NC(=O)[C@@H](S)Cc1ccccc1)C(C)C)C(=O)N1CCC[C@H]1C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	7.282151599	Valid
DrugGPT	ACE	OC(=O)CN1Cc2c(cccc2S(O)(=O)=O)C[C@H](N[C@H](C2CC2)c2ccccc2)C1=O	4.364226948	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](N)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	6.321689396	Valid
DrugGPT	ACE	C[C@H](NC(=O)[C@@H](N)Cc1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	6.629441965	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](N)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	5.088260884	Valid
DrugGPT	ACE	NCCCC[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1C[C@H](C[C@H]1C(O)=O)NC(=O)C(CS)Cc1ccccc1	8.455779396	Valid
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	5.521422884	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccccc1)NC(=O)CCC(=O)[C@H](Cc1ccccc1)NC(=O)C1CCC=CC1	6.161873373	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.423415362	Valid
DrugGPT	ACE	OC(=O)CN1[C@@H](CSC2CCCCC2)C(=O)N2[C@H](Cc3ccccc3)C[C@H]2C(O)=O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	ACE	CC(CS)C(=O)N[C@H](CCc1ccccc1)C(O)=O	4.423014742	Valid
DrugGPT	ACE	OC(=O)C(CCc1ccccc1)NC(=O)[C@@H](Cc1cc(no1)-c1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	5.465641628	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)C(CS)C1CCc2ccccc2O1	5.629571503	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](Cc1cc(no1)-c1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	7.550532996	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN2N1C(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](S)Cc1ccccc1	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	ACE	OC(=O)CN1c2ccccc2SC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	4.534924767	Valid
DrugGPT	ACE	CC(C)c1cccc(c1)C(C)SC[C@@H](NC(=O)[C@@H](S)Cc1ccccc1)C(O)=O	8.020722547	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CCS	2.452844961	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H](CS)Cc1ccc(O)cc1	5.851580557	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CCS	2.452844961	Valid
DrugGPT	ACE	OC(=O)CN1C(=O)CC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.185871498	Valid
DrugGPT	ACE	CC(C)[C@H](S)C(=O)N1[C@H]2CCCC[C@H]2C[C@H]1C(O)=O	8.015890682	Valid
DrugGPT	ACE	OC(=O)[C@@H](CCc1ccccc1)N[C@@H](CCc1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	4.994573335	Valid
DrugGPT	ACE	CC(C)CC(S)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	7.308075297	Valid
DrugGPT	ACE	CC(C)(C)OC(=O)N[C@@H](CC(=O)NO)C(O)=O	4.951998416	Valid
DrugGPT	ACE	C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1C2CCCCC2C[C@H]1C(O)=O	6.679149372	Valid
DrugGPT	ACE	CC(C)(C)OC(=O)NC[C@H](NC(=O)C1CCC(=O)N1)C(O)=O	4.242040437	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN2N1C(=O)CC[C@H](NC(=O)[C@@H](S)Cc1ccccc1)C2=O	4.491026804	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N[C@@H](CSCc1ccc(cc1)C(=O)c1ccccc1)C(O)=O	6.897224241	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGPT	ACE	CC(C)(C)OC(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	6.305486224	Valid
DrugGPT	ACE	CC(C)[C@H](NC(=O)[C@H](C)CCC(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.146972701	Valid
DrugGPT	ACE	OC(=O)[C@@H]1Cc2ccccc2CN1C(=O)[C@@H](Cc1ccc(F)cc1)NC(=O)[C@@H](S)Cc1ccccc1	6.629839734	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CCS	2.452844961	Valid
DrugGPT	ACE	OC(=O)[C@@H](CSCc1ccccc1)NC(=O)[C@@H](Cc1ccccc1)NC(=O)[C@@H](S)Cc1ccccc1	6.11651344	Valid
DrugGPT	ACE	C[C@H](NC(C)=O)C(=O)N[C@@H](C)C(=O)N1CCC[C@H]1C(O)=O	4.652844517	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@H](CC(C)C)NC(=O)CN)C(=O)N1CCC[C@H]1C(O)=O	5.999819292	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(cc1)-c1ccccc1)NC(=O)[C@@H](CS)Cc1ccc(cc1)-c1ccccc1	5.256261986	Valid
DrugGPT	ACE	NCCCC[C@H](OP(O)(=O)CCCCc1ccccc1)C(=O)N1C[C@@H](C[C@H]1C(O)=O)NC(=O)OCc1ccccc1	6.935575559	Valid
DrugGPT	ACE	CC(C)[C@H](N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N1CCC[C@H]1C(O)=O	6.977713434	Valid
DrugGPT	ACE	CC(C)CC(S)C(=O)N1Cc2ccccc2CC1C(O)=O	4.897110699	Valid
DrugGPT	ACE	C[C@H](C[C@H](CS)C(=O)N1[C@H](CC[C@H]1c1ccccc1)C(O)=O)SC(C)(C)C	7.548248195	Valid
DrugGPT	ACE	OC(=O)C(Cc1ccc(cc1)-c1ccccc1)NC(=O)CCS	5.520361266	Valid
DrugGPT	ACE	CC(C)c1ccc(cc1)S(=O)(=O)N1CC2(C[C@H](N)C(=O)N2)C[C@H]1C(O)=O	6.519437957	Valid
DrugGPT	ACE	CC(NC(CCc1ccccc1)C(O)=O)C(=O)N1C(Cc2ccccc12)C(O)=O	5.372289958	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)CCC(O)=O	4.279819228	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.114666764	Valid
DrugGPT	ACE	C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1C[C@H](C[C@H]1C(O)=O)N=[N+]=[N-]	7.931447968	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.423415362	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN2N1C(=O)[C@H](CCC2=O)NC(=O)[C@@H](S)Cc1ccccc1	5.682180375	Valid
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N[C@@H](Cc1ccc(cc1)-c1ccccc1)C(O)=O	7.384822372	Valid
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N[C@@H](Cc1ccc(O)cc1)P(O)(O)=O	7.419644696	Valid
DrugGPT	ACE	C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	7.087347127	Valid
DrugGPT	ACE	CC(C)C[C@H](S)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	7.125510379	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CCC[C@H](NC(=O)[C@H](S)Cc2ccccc2)C1=O	5.351884869	Valid
DrugGPT	ACE	CC(C)C[C@H](S)C(=O)N[C@@H](CC(C)C)C(O)=O	5.828946135	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N[C@@H](CSCc1ccccc1)C(O)=O	5.791010246	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)CN1c2ccccc2SC[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.008913825	Valid
DrugGPT	ACE	CCOC(=O)C(CCc1ccccc1)N[C@@H](C)C(=O)N1CCC[C@H]1C(O)=O	5.999387088	Valid
DrugGPT	ACE	C[C@@H](N)C(=O)N[C@@H](Cc1ccccc1)C(O)=O	5.421140496	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)CCS	5.102044517	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H](CS)[C@H]1CCCc2ccccc12	5.71039027	Valid
DrugGPT	ACE	C[C@H](NC(=O)[C@H](CS)Cc1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	6.335421051	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](S)Cc1ccccc1	5.304279293	Valid
DrugGPT	ACE	OC(=O)[C@@H](Cc1ccc(O)cc1)NC(=O)CCC(O)=O	4.301590824	Valid
DrugGPT	ACE	CCOC(=O)[C@H](CCc1ccccc1)N[C@@H](C)C(=O)N1CCC[C@H]1C(O)=O	4.880864878	Valid
DrugGPT	ACE	C[C@H](NC(=O)[C@@H](N)Cc1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	6.629441965	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.114666764	Valid
DrugGPT	ACE	CC(C)[C@H](NC(=O)c1ccc(cc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	7.278308294	Valid
DrugGPT	ACE	C[C@H](NC(=O)[C@@H](N)Cc1ccccc1)C(=O)N1C2CCCCC2C[C@H]1C(O)=O	6.597407843	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)C1CCc2ccccc2N1C(=O)CCC(O)=O	6.840701146	Valid
DrugGPT	ACE	CC(C)(C)OC(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(O)cc1)P(O)(O)=O	8.258180301	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](N)C(=O)N[C@@H](CC(O)=O)C(O)=O	5.208597405	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](N)CCCCN)C(C)C)C(O)=O	5.661407019	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	6.881877218	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCC[C@H]2SCC[C@H](NC(=O)[C@@H](S)Cc3ccccc3)C(=O)N12	6.258836983	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CP(O)(O)C(=N)CCc1ccccc1	6.069779531	Valid
DrugGPT	ACE	C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1C2CCCCC2C[C@H]1C(O)=O	6.679149372	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2C(=N[C@@H](CCC(=O)N2CCCC2)C1=O)c1cccc(OC2CCCC2)c1	5.572526952	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.114666764	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1[C@H]2CCCC[C@H]2C[C@H]1C(O)=O	5.406486312	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGPT	ACE	C[C@H](N)C(=O)N[C@@H](C)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	6.073746895	Valid
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(O)=O	6.239097372	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN2N1C(=O)[C@H](CCC2=O)NC(=O)C(Cc1ccc(O)cc1)NC(=O)C(CS)Cc1ccc(O)cc1	7.427623445	Valid
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N[C@@H](CC(C)C)C(O)=O	5.709666207	Valid
DrugGPT	ACE	C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	7.087347127	Valid
DrugGPT	ACE	C[C@@H](N)C(=O)N1CCC[C@H]1C(O)=O	4.504299683	Valid
DrugGPT	ACE	CC(C)[C@H](N)C(=O)N[C@@H](Cc1ccccc1)P(O)(O)=O	6.157893143	Valid
DrugGPT	ACE	CC(C)[C@H](N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	7.375699175	Valid
DrugGPT	ACE	OC(=O)[C@@H](Cc1c[nH]c2ccccc12)NC(=O)C1CCCCC1	5.608106471	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2SC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	4.534924767	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.114666764	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CCC[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.767215194	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)CNC(=O)[C@H](C)N)C(=O)N1CCC[C@H]1C(=O)N[C@@H](Cc1ccccc1)C(O)=O	6.01236876	Valid
DrugGPT	ACE	OC(=O)CNC(=O)C(Cc1ccccc1)NC(=O)C(Cc1ccc2ccccc2c1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	6.806308793	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCC[C@@H]2SCC[C@H](NC(=O)[C@@H](S)Cc3ccccc3)C(=O)N12	7.050370017	Valid
DrugGPT	ACE	C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	7.087347127	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCC[C@@H]2SCC[C@H](NC(=O)[C@@H](S)Cc3ccccc3)C(=O)N12	5.971578871	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	6.698466505	Valid
DrugGPT	ACE	OC(=O)CN1[C@@H](CSC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O)c1ccccc1	6.391057704	Valid
DrugGPT	ACE	C[C@@H](NC(CCc1ccccc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.995448796	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.423415362	Valid
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(O)=O	6.239097372	Valid
DrugGPT	ACE	OC(=O)C(CCC(=O)N1[C@@H](Cc2ccccc12)C(O)=O)N1Cc2ccccc2C1=O	7.044798267	Valid
DrugGPT	ACE	CCOC(=O)[C@H](CCc1ccccc1)N[C@@H](C)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	6.264570578	Valid
DrugGPT	ACE	CC(C)C[C@H](NC(=O)[C@H](CS)NC(=O)CN)C(O)=O	5.112099225	Valid
DrugGPT	ACE	OC(=O)C(Cc1ccccc1)NC(=O)[C@@H](Cc1ccccc1)NC(=O)C(S)Cc1ccccc1	5.094057579	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H](S)Cc1ccc(cc1)-c1ccccc1	6.463805504	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.423415362	Valid
DrugGPT	ACE	C[C@H](NC(=O)CS)C(=O)N1CCC[C@H]1C(O)=O	5.203576333	Valid
DrugGPT	ACE	CCOC(=O)[C@H](CCc1ccccc1)N[C@@H](C)C(=O)N1CCC[C@H]1C(O)=O	4.880864878	Valid
DrugGPT	ACE	CC(C)c1ccc(CSC[C@H](NC(=O)[C@@H](CS)Cc2ccccc2)C(O)=O)cc1	7.981316941	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2C=CCC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.499597495	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(cc1)-c1ccccc1)NC(=O)[C@@H](S)Cc1ccccc1	5.676017834	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(C)=O)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(O)cc1)P(O)(O)=O	6.33787812	Valid
DrugGPT	ACE	CC(C)C[C@H](S)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	6.43202007	Valid
DrugGPT	ACE	OC(=O)[C@@H]1Cc2ccccc2CN1C(=O)CCC(=O)N1CCC[C@H]1C(O)=O	6.156584501	Valid
DrugGPT	ACE	OC(=O)CN1C(Cc2ccccc12)C(O)=O	4.747324162	Valid
DrugGPT	ACE	OC(=O)C1CCC(=O)N1	3.577871176	Valid
DrugGPT	ACE	C[C@H](NC(=O)[C@@H](N)Cc1ccccc1)C(O)=O	6.008408376	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)C(CS)Cc1ccccc1	5.452960097	Valid
DrugGPT	ACE	CC(C)C[C@H](NC(=O)[C@@H](S)Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N1CCC[C@H]1C(O)=O	6.931985676	Valid
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1ccc(O)cc1)P(O)(=O)C[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	7.532861571	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)C1CCC(=O)N1	5.942667807	Valid
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N1CCC[C@H]1C(O)=O	5.501558888	Valid
DrugGPT	ACE	CC(C)C[C@H](NC(=O)CN)C(=O)N[C@@H](Cc1ccccc1)P(O)(=O)C[C@@H](Cc1ccccc1)C(O)=O	7.505319061	Valid
DrugGPT	ACE	CC(C)(C)OC(=O)N[C@@H](Cc1ccc(cc1)-c1ccccc1)C(O)=O	5.815490285	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.423415362	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)CN)C(=O)N[C@@H](Cc1ccccc1)C(O)=O	5.334425824	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)C(CS)Cc1ccccc1	5.452960097	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)CNC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H](N)Cc1ccccc1)C(O)=O	5.803010245	Valid
DrugGPT	ACE	OC(=O)CN1C(=O)c2cc(O)c(O)cc2S[C@H](Cc2ccc(Cl)cc2)C1=O	5.751214222	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CCS	2.452844961	Valid
DrugGPT	ACE	CC(CSC(C)=O)C(=O)N(CC(O)=O)CC(O)=O	4.711951345	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](Cc1ccc(cc1)-c1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	7.422096274	Valid
DrugGPT	ACE	NCCCC[C@H](OP(O)(=O)CCCCc1ccccc1)C(=O)N1[C@H]2CCCC[C@H]2C[C@H]1C(O)=O	6.803913335	Valid
DrugGPT	ACE	CC(C)c1ccc(cc1)N(CC(O)=O)S(=O)(=O)c1ccc(C)cc1	5.20534154	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](S)C(C)C)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](Cc1ccc(O)cc1)P(O)(O)=O	6.206309405	Valid
DrugGPT	ACE	CC(C)C[C@H](NC(=O)C1CCCN1C(=O)[C@H](CC(C)C)NC(=O)[C@@H](S)Cc1ccccc1)C(O)=O	6.216606506	Valid
DrugGPT	ACE	OC(=O)CNC(=O)C(CS)Cc1ccccc1	4.209992169	Valid
DrugGPT	ACE	CC(C)(C)OC(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	5.805991655	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2C=Cc2ccccc12	4.961696024	Valid
DrugGPT	ACE	OC(=O)CN1[C@H](Cc2ccccc12)C(O)=O	5.787350562	Valid
DrugGPT	ACE	OC(=O)[C@@H](Cc1c[nH]c2ccccc12)NC(=O)C1CCC(=O)N1	5.786865682	Valid
DrugGPT	ACE	OC(=O)C(CCc1ccccc1)N[C@@H](Cc1ccc(O)cc1)C(O)=O	5.490270016	Valid
DrugGPT	ACE	OC(=O)[C@@H](Cc1c[nH]c2ccccc12)NC(=O)CCS	5.051825612	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](N)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](C(C)C)C(=O)N1CCC[C@H]1C(=O)N[C@@H](Cc1ccccc1)C(O)=O	6.601374602	Valid
DrugGPT	ACE	CC(C)(C)OC(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](Cc1ccccc1)P(O)(O)=O	7.951328065	Valid
DrugGPT	ACE	OC(=O)C(Cc1ccc(O)cc1)NC(=O)C(Cc1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	7.743310556	Valid
DrugGPT	ACE	OC(=O)CN1[C@@H](CSC1=S)C(O)=O	5.656184364	Valid
DrugGPT	ACE	CC(C)[C@H](S)C(=O)N1[C@H]2CCCC[C@H]2C[C@H]1C(O)=O	8.015890682	Valid
DrugGPT	ACE	NCCCC[C@H](NC(=O)CN)C(O)=O	5.696641631	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)CCS	5.102044517	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	5.924302287	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(cc1)-c1ccccc1)NC(=O)[C@H](Cc1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	7.659578411	Valid
DrugGPT	ACE	OC(=O)C(CCc1ccccc1)N[C@@H](CCc1ccccc1)C(O)=O	4.856128346	Valid
DrugGPT	ACE	CCOC(=O)[C@H](CCc1ccccc1)NC(=O)[C@H](CS)C(=O)N1[C@@H](Cc2ccccc12)C(O)=O	5.560026996	Valid
DrugGPT	ACE	CC(CSC(C)=O)C(=O)N(CC(O)=O)C1CCc2ccccc2C1	5.049873247	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1[C@H]2CCCC[C@H]2C[C@H]1C(O)=O	5.406486312	Valid
DrugGPT	ACE	CC(NC(=O)C(Cc1ccccc1)NC(=O)C(CC(=O)c1ccccc1)NC(=O)C(CC(O)=O)NC(=O)OC(C)(C)C)C(O)=O	6.210953926	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.114666764	Valid
DrugGPT	ACE	C[C@H](NC(=O)[C@H](CCC(N)=O)NC(=O)OCc1ccccc1)C(O)=O	5.44947296	Valid
DrugGPT	ACE	C[C@H](NC(=O)[C@@H](S)Cc1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	6.48623882	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1[C@H]2CCCC[C@H]2C[C@H]1C(O)=O	5.406486312	Valid
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N[C@@H](Cc1ccccc1)C(O)=O	5.315443175	Valid
DrugGPT	ACE	CC(C)[C@H](N)C(=O)N1CCC[C@H]1C(O)=O	4.346068596	Valid
DrugGPT	ACE	C[C@@H](N)C(=O)N1CCC[C@H]1C(O)=O	4.504299683	Valid
DrugGPT	ACE	NCCCC[C@H](NC(=O)[C@@H](N)Cc1ccccc1)C(O)=O	5.943844084	Valid
DrugGPT	ACE	OC(=O)CN1[C@@H](Cc2ccccc2)C(=O)N[C@@H](Cc2ccc(O)cc2)C1=O	6.415644607	Valid
DrugGPT	ACE	C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	7.087347127	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1[C@H]2CCC[C@H]2C[C@H]1C(O)=O	5.576283984	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](Cc1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	6.937395303	Valid
DrugGPT	ACE	CCOC(=O)C(CCc1ccccc1)NC(C)=O	4.578764656	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](CS)Cc1ccccc1	5.699251236	Valid
DrugGPT	ACE	CCOC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H](CC(C)C)NC(=O)OCc1ccccc1	5.924429882	Valid
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	5.521422884	Valid
DrugGPT	ACE	OC(=O)[C@@H](Cc1ccc(cc1)-c1ccccc1)NC(=O)C1(CS)CCCC1	6.19724256	Valid
DrugGPT	ACE	NCCCC[C@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H]1CSSC[C@H](NC(=O)[C@H](Cc2ccccc2)NC(=O)CNC(=O)[C@@H]2CCCN2C(=O)[C@@H](N)CCCNC(N)=N)C(=O)N[C@@H](Cc2c[nH]c3ccccc23)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc2c[nH]c3ccccc23)C(=O)N1)C(O)=O	6.513292901	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CCS	2.452844961	Valid
DrugGPT	ACE	OC(=O)C(Cc1ccccc1)NC(=O)C(Cc1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	6.19730687	Valid
DrugGPT	ACE	C[C@@H](CS)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	5.997433606	Valid
DrugGPT	ACE	CCOC(=O)C(CCc1ccccc1)N[C@@H](C(C)C)C(=O)N1Cc2ccccc2C[C@H]1C(O)=O	5.609774143	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CP(O)(O)C=Cc1ccccc1	5.424274722	Valid
DrugGPT	ACE	C[C@H](NC(=O)[C@H](CC(=O)NO)Cc1ccccc1)C(O)=O	5.976648151	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H](CS)[C@H]1CCCc2ccccc12	5.71039027	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](N)C(=O)N[C@@H](C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N1CCC[C@H]1C(=O)N[C@@H](Cc1ccccc1)C(O)=O	7.141630466	Valid
DrugGPT	ACE	OC(=O)[C@@H]1Cc2ccccc2N1C(=O)CCS	4.491805404	Valid
DrugGPT	ACE	C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1Cc2ccccc2CC1C(O)=O	7.495968129	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.423415362	Valid
DrugGPT	ACE	CC(C)C[C@H](NC(=O)[C@@H](NC(=O)c1ccccc1)C(C)C)C(=O)N[C@@H](Cc1ccc(O)cc1)P(O)(O)=O	6.808680845	Valid
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCCN)C(O)=O	6.482823903	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CCS	2.452844961	Valid
DrugGPT	ACE	NCCCC[C@H](N)C(=O)N1[C@@H](Cc2ccccc12)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	6.361750522	Valid
DrugGPT	ACE	OC(=O)C(CCc1ccccc1)NC(=O)CCS	4.845625334	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(cc1)-c1ccccc1)NC(=O)C1CCCC1C(O)=O	6.117692229	Valid
DrugGPT	ACE	CC(C)C[C@H](S)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	7.125510379	Valid
DrugGPT	ACE	OC(=O)[C@@H](Cc1c[nH]c2ccccc12)NC(=O)C(CS)Cc1ccccc1	5.319939441	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CP(O)(=O)CCCCc1ccccc1	5.016473363	Valid
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N[C@@H](C(C)C)C(=O)N1CCC[C@H]1C(O)=O	6.37726516	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](N)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	5.088260884	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1Cc2cc(O)c(cc2C[C@H]1C(O)=O)C(O)=O	6.896295802	Valid
DrugGPT	ACE	OC(=O)CN1[C@@H](Cc2ccccc2)C(=O)N(C[C@@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O)S(=O)(=O)c1ccc2ccccc2c1	7.196738194	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](Cc1cc(no1)-c1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	7.573269978	Valid
DrugGPT	ACE	CC(C)CC(NC(=O)[C@@H](NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](Cc1ccc(cc1)-c1ccccc1)CS)[C@@H](C)O)C(=O)N1CCC[C@H]1C(O)=O	7.572793101	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](CS)Cc1ccccc1	5.216094903	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CCS	2.452844961	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1ccccc1)NC(=O)c1ccccc1	3.727872698	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)[C@H](CCc1ccccc1)N[C@@H](CCc1ccccc1)C(O)=O	7.345134027	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CCC(NC(CCc2ccccc2)C(O)=O)C1=O	5.450337369	Valid
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N[C@@H](Cc1ccc(O)cc1)P(O)(O)=O	7.419644696	Valid
DrugGPT	ACE	C[C@H](N)C(=O)N1CCC[C@H]1C(O)=O	4.55969834	Valid
DrugGPT	ACE	OC(=O)C(Cc1ccccc1)NC(=O)[C@H](Cc1ccccc1)NC(=O)c1ccccc1	5.008353431	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2C[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.321193464	Valid
DrugGPT	ACE	CCOC(=O)C1CCCN1C(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](S)Cc1ccccc1	5.584128064	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1[C@H]2CCCC[C@H]2C[C@H]1C(O)=O	5.406486312	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCCN=C(N)N)NC(=O)CNC(=O)[C@H](CO)NC(=O)[C@H](CS)NC(=O)[C@@H](N)Cc1ccccc1)C(C)C)C(N)=O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	ACE	OC(=O)CN1[C@H](Cc2ccccc12)C(O)=O	5.787350562	Valid
DrugGPT	ACE	CC(C)[C@H](S)C(=O)NC(Cc1ccc(O)cc1)C(=O)N1CCC[C@H]1C(O)=O	5.429631859	Valid
DrugGPT	ACE	CC(CS)C(=O)N1C(C2CCCCC2C1=O)C(O)=O	5.440771637	Valid
DrugGPT	ACE	CC(CSC(C)=O)C(=O)N1[C@H]2CCCC[C@H]2C[C@H]1C(O)=O	6.363609285	Valid
DrugGPT	ACE	NCCCC[C@H](OP(O)(=O)CCCCc1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	5.704915682	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	5.924302287	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](NC(=O)[C@H](S)Cc2ccccc2)C1=O	5.21071757	Valid
DrugGPT	ACE	CC(C)(C)OC(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(O)=O	7.249637622	Valid
DrugGPT	ACE	C[C@H](N)C(=O)N1CCC[C@H]1C(O)=O	4.55969834	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@H](CCCN=C(N)N)NC(=O)CNC(=O)[C@@H](N)Cc1ccccc1)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](C)C(=O)N[C@@H](C)C(=O)N[C@@H](CC(C)C)C(O)=O	6.43283207	Valid
DrugGPT	ACE	CCOC(=O)[C@H](CCc1ccccc1)N[C@@H](C)C(=O)N1CCC[C@H]1C(O)=O	4.880864878	Valid
DrugGPT	ACE	NCCCC[C@H](N)C(=O)NCC(O)=O	4.129368191	Valid
DrugGPT	ACE	CC(C)[C@H](S)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	7.031731438	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@H](CCCN=C(N)N)NC(=O)CNC(=O)[C@H](CC(N)=O)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](Cc1ccccc1)NC(=O)c1ccc2ccccc2c1)C(=O)N1CCC[C@H]1C(O)=O	6.227232483	Valid
DrugGPT	ACE	OC(=O)C(CCc1ccccc1)N[C@@H](CCc1ccccc1)C(O)=O	4.856128346	Valid
DrugGPT	ACE	C[C@H](NC(=O)[C@@H](S)Cc1ccccc1)C(O)=O	5.948669342	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)CN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N1CCC[C@H]1C(O)=O	6.791630132	Valid
DrugGPT	ACE	OC(=O)C(Cc1c[nH]c2ccccc12)NC(=O)c1ccc(Br)cc1	4.114270448	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](S)Cc1ccccc1	6.272002929	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)C(Cc1ccc(F)cc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	6.351747328	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1C[C@@H](C[C@H]1C(O)=O)NC(=O)C(CS)Cc1ccccc1	5.466194447	Valid
DrugGPT	ACE	OC(=O)CN1[C@H](C[C@H](S)C1=O)SC[C@H](NC(=O)c1ccccc1)C(O)=O	5.251457389	Valid
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](C)C(=O)N1[C@@H](CN(Cc2ccc(F)cc2)C1=O)C(O)=O)C(O)=O	7.938863753	Valid
DrugGPT	ACE	CCOC(=O)C(CCc1ccccc1)NC(=O)[C@@H](S)Cc1ccccc1	5.102068901	Valid
DrugGPT	ACE	CC(C)CC(C(=O)NO)C(=O)N1CCC[C@H]1C(O)=O	5.322747094	Valid
DrugGPT	ACE	CC(CS)C(=O)N(CC(O)=O)C1CC2CCCCC2C1	4.780002495	Valid
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N[C@@H](Cc1ccccc1)C(O)=O	5.315443175	Valid
DrugGPT	ACE	C[C@H](NC(=O)c1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	6.390098366	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](S)Cc1ccccc1	5.312075071	Valid
DrugGPT	ACE	CC(C)c1ccc2[C@@H]3CCC[C@H](N3C(=O)[C@H](Cc3ccccc3)NC(=O)[C@@H](S)Cc3ccccc3)c2c1	6.874022667	Valid
DrugGPT	ACE	OC(=O)[C@@H](Cc1ccccc1)NC(=O)[C@H](CS)Cc1ccccc1	5.359937141	Valid
DrugGPT	ACE	OC(=O)CN1[C@H](SC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O)c1ccccc1	6.388186044	Valid
DrugGPT	ACE	C[C@H](N)C(=O)N[C@@H](CSCc1ccccc1)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CCCCN)C(O)=O	6.592644056	Valid
DrugGPT	ACE	C[C@H](NC(CCc1ccccc1)C(O)=O)C(=O)N1C[C@H](C[C@H]1C(O)=O)NC(=O)OCc1ccccc1	7.833505663	Valid
DrugGPT	ACE	CCOC(=O)c1ccc2N(C)C(=O)C3(NN=C(S3)c3ccccc3)c2c1	4.373042093	Valid
DrugGPT	ACE	CC(CS)C(=O)N1C(Cc2ccccc12)C(O)=O	4.584603696	Valid
DrugGPT	ACE	OC(=O)CNC(=O)[C@H](CS)Cc1ccccc1	4.785092716	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccccc1)N[C@@H](Cc1ccc(cc1)-c1ccccc1)C(O)=O	6.357722094	Valid
DrugGPT	ACE	OC(=O)C1CCCN1C(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)C1CC2(CCC2)C1	5.276081589	Valid
DrugGPT	ACE	NCCCC[C@H](N)C(=O)N[C@@H](CC(O)=O)C(O)=O	5.131526084	Valid
DrugGPT	ACE	OC(=O)CN1[C@H](Cc2ccccc2)C(=O)N[C@@H](Cc2ccccc2)C1=O	6.48010115	Valid
DrugGPT	ACE	C[C@@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1C2CCCC1C(O)=O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CC[C@@H]1NC(=O)OCc1ccccc1	5.202051426	Valid
DrugGPT	ACE	OC(=O)CN1Cc2c(C[C@H](NC(=O)[C@@H](S)Cc3ccccc3)C1=O)ccc(F)c2F	6.95560205	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](C)N)C(=O)N[C@@H](CC(C)C)C(O)=O	5.678269037	Valid
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(O)cc1)P(O)(=O)CC[C@@H](N)C(O)=O	8.174517491	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN2N1C(=O)[C@H](CCC2=O)NC(=O)[C@@H](S)Cc1ccccc1	5.682180375	Valid
DrugGPT	ACE	CC(CS)C(=O)N[C@H](Cc1ccccc1)C(O)=O	3.668125753	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.423415362	Valid
DrugGPT	ACE	CC(C)c1ccc2SC(C)(C)[C@H](N)c2c1	6.257300978	Valid
DrugGPT	ACE	C[C@H](N)C(=O)N[C@@H](Cc1ccccc1)C(O)=O	5.349505419	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](Cc1cc(no1)-c1ccc(F)cc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	8.516631794	Valid
DrugGPT	ACE	OC(=O)C(CCC(=O)N1CCCC1C(O)=O)NC(=O)OCc1ccccc1	4.408267118	Valid
DrugGPT	ACE	NCCCC[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1C2CCCC2C[C@H]1C(O)=O	6.632098104	Valid
DrugGPT	ACE	CCOC(=O)[C@H](CCc1ccccc1)N[C@@H](C)C(=O)N[C@@H](Cc1ccc(O)cc1)P(O)(O)=O	5.623370338	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCC[C@H]1C(=O)N1CCC[C@H]1C(O)=O	5.649155925	Valid
DrugGPT	ACE	OC(=O)[C@@H](Cc1ccccc1)NC(=O)c1ccc2C[C@H](N(Cc2c1)S(=O)(=O)c1ccc(cc1)-c1ccccc1)C(O)=O	7.463454245	Valid
DrugGPT	ACE	CCOC(=O)C(CCc1ccccc1)N[C@@H](C(C)C)C(=O)N1CCC[C@H]1C(O)=O	6.27663235	Valid
DrugGPT	ACE	CC(C)(C)OC(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(cc1)-c1ccccc1)P(O)(O)=O	6.729161343	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)C(CS)C1CCc2ccccc12	6.569807934	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](CC(O)=O)NC(=O)c1ccccc1	5.729361472	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCC[C@@H]2SCC[C@H](NC(=O)[C@H](Cc3ccccc3)NC(=O)[C@@H](S)Cc3ccccc3)C(=O)N12	5.655328424	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CCC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.293545288	Valid
DrugGPT	ACE	CC(C)[C@H](NC(=O)[C@@H](N)Cc1c[nH]c2ccccc12)C(O)=O	7.219147486	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)CS	5.233520165	Valid
DrugGPT	ACE	CC(C)[C@H](N)C(=O)N[C@@H](CC(O)=O)C(=O)N1CCC[C@H]1C(O)=O	5.921954666	Valid
DrugGPT	ACE	CC(C)C[C@H](NC(=O)C1CCCN1C(=O)[C@H](C)CS)C(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(O)=O	6.286352852	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)C1CCN1C(=O)CCC(=O)c1ccccc1	4.900271635	Valid
DrugGPT	ACE	NCCCC[C@H](OP(O)(=O)CCCCc1ccccc1)C(=O)N1C[C@@H](C[C@@H]1C(O)=O)NC(=O)C(CS)NC(=O)C(N)CCCNC(N)=N	7.455215001	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccccc1)NC(=O)CCC(=O)[C@@H](Cc1ccccc1)NC(=O)OCc1ccccc1	6.217984948	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)C(Cc1ccc(O)cc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	7.663783375	Valid
DrugGPT	ACE	CC(C)CC(S)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	7.453221873	Valid
DrugGPT	ACE	C[C@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)OCc1ccccc1)C(O)=O	6.225820932	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1[C@H]2CCC[C@H]2C[C@H]1C(O)=O	5.576283984	Valid
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N[C@@H](C)C(=O)N[C@@H](CC(C)C)C(O)=O	5.925813885	Valid
DrugGPT	ACE	OC(=O)CNC(=O)C(CS)Cc1ccc(Cl)cc1	4.476608452	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@@H](S)Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CC(O)=O)C(O)=O	6.699928173	Valid
DrugGPT	ACE	CC(C)CC(C(=O)N1CCC[C@H]1C(O)=O)c1ccc(Cl)cc1	6.238096433	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](N)C(C)C)C(=O)N1CCC[C@H]1C(O)=O	6.072514126	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1cc(no1)-c1ccc(F)cc1)NC(=O)[C@@H]1CCC(=O)N1	7.051714932	Valid
DrugGPT	ACE	CC(NC(=O)[C@@H](N)Cc1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	6.464905105	Valid
DrugGPT	ACE	CC(C)[C@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H](NC(=O)[C@H](CCCN=C(N)N)NC(=O)[C@@H](N)C(C)C)C(C)C)C(O)=O	5.585607462	Valid
DrugGPT	ACE	CC(C)CC(S)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	7.453221873	Valid
DrugGPT	ACE	OC(=O)[C@H](CCC(=O)N1[C@@H](CSC1c1ccccc1)C(O)=O)NC(=O)c1ccccc1	6.141252019	Valid
DrugGPT	ACE	OC(=O)CN1CCCC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.430657832	Valid
DrugGPT	ACE	CCOC(=O)C(CCc1ccccc1)NC(CCc1ccccc1)C(O)=O	4.607711737	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CP(O)(O)C(=N)CCc1ccccc1	6.069779531	Valid
DrugGPT	ACE	CC(C)C[C@H](S)[C@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	8.071508791	Valid
DrugGPT	ACE	CC(C)CC(C(=O)NCC(O)=O)c1ccc(cc1)-c1ccccc1	5.18580086	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)CN)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	5.982218041	Valid
DrugGPT	ACE	NCCCC[C@H](OP(O)(=O)CCCCc1ccccc1)C(=O)N1C[C@H](C[C@H]1C(O)=O)C(=O)NCc1ccccc1	6.773503981	Valid
DrugGPT	ACE	OC(=O)C(CCc1ccccc1)N[C@@H]1Cc2c(O)cccc2C[C@H]1NC(=O)C(S)Cc1ccccc1	5.09089385	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CC[C@H]2SC(=N)N[C@@H]2C(=O)N1	5.655233402	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](N)C(=O)N[C@@H](C)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	5.978380878	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCC[C@H]2SCC[C@H](NC(=O)[C@@H](S)Cc3ccccc3)C(=O)N12	6.258836983	Valid
DrugGPT	ACE	CCOC(=O)CN(C(C)C)C(=O)N(C)C(Cc1ccccc1)C(O)=O	4.845326588	Valid
DrugGPT	ACE	OC(=O)CNC(=O)CN1c2ccccc2C[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	5.981984628	Valid
DrugGPT	ACE	C[C@H](N)C(=O)N[C@@H](Cc1ccccc1)C(O)=O	5.349505419	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H](CS)[C@@H]1CCc2cc(Br)ccc12	6.739254021	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CS)NC(=O)[C@@H](N)Cc1ccc(O)cc1)C(O)=O	6.265865795	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N[C@@H](Cc1ccccc1)C(O)=O	6.113999786	Valid
DrugGPT	ACE	CC(C)[C@H](N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	5.997322484	Valid
DrugGPT	ACE	C[C@H](N)C(=O)N1CCC[C@H]1C(O)=O	4.55969834	Valid
DrugGPT	ACE	CC(C)C[C@H](NC(=O)[C@H](CC(C)C)NC(=O)C(S)Cc1ccccc1)C(O)=O	6.737409894	Valid
DrugGPT	ACE	CC(C)[C@H](N)C(=O)N[C@@H](C(C)C)C(=O)N1CCC[C@H]1C(O)=O	6.837597632	Valid
DrugGPT	ACE	CC(C)[C@H](N)C(=O)N1CCC[C@H]1C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	6.00049282	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1Cc2ccccc2CC1C(=O)N1C(C[C@H]1C(O)=O)SC(C)(C)C	6.115182578	Valid
DrugGPT	ACE	C[C@H](N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N1CCC[C@H]1C(O)=O	5.459144789	Valid
DrugGPT	ACE	CC(C)CC(S)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	7.308075297	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H]1CCCN1S(=O)(=O)c1ccccc1	4.945345782	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)CCS	5.102044517	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCC[C@@H]2SCC[C@@H]12	6.132765239	Valid
DrugGPT	ACE	OC(=O)C(Cc1ccc(O)cc1)NC(=O)CCS	3.614058517	Valid
DrugGPT	ACE	CC(C)[C@H](N)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	6.827257953	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](N)C(=O)N[C@@H](C)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	5.978380878	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H]1CC[C@@H]2CCCC[C@@H]2N1S(=O)(=O)c1ccc(Cl)cc1	5.244734769	Valid
DrugGPT	ACE	CCOC(=O)c1cccc(NC(=O)C(CS)C(C)c2ccccc2)c1	5.162347818	Valid
DrugGPT	ACE	NCCCC[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1C[C@H](C[C@H]1C(O)=O)NC(=O)C(CS)Cc1ccc(cc1)-c1ccccc1	6.982039573	Valid
DrugGPT	ACE	OC(=O)C(Cc1c[nH]c2ccccc12)NC(=O)CCS	5.043573804	Valid
DrugGPT	ACE	NCCCC[C@H](OP(O)(=O)CCCCc1ccccc1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	7.821520834	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CCC(=O)N1CCC[C@H]1C(O)=O	4.698005775	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCC(=O)N1	4.174527588	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CCC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.293545288	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2C(=NC(CC(=O)N2CCN(CC2)C2CCCCC2)C1=O)c1ccccc1	4.790398666	Valid
DrugGPT	ACE	NCCCC[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	7.023133699	Valid
DrugGPT	ACE	CC(NC(CCc1ccccc1)C(O)=O)C(=O)N1CCCC1C(O)=O	5.284870768	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2SC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	4.534924767	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CC(S)CN1C(=O)CCS	6.71414159	Valid
DrugGPT	ACE	OC(=O)[C@@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H](CS)[C@H]1CCc2cc(I)ccc12	6.773071963	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CCC(NC(CCc2ccccc2)C(O)=O)C1=O	5.450337369	Valid
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N[C@@H](CC(N)=O)C(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C(C)C)C(O)=O	5.923020006	Valid
DrugGPT	ACE	C[C@H](N)C(=O)N[C@@H](CCCN=C(N)N)C(=O)N[C@@H](Cc1ccccc1)C(O)=O	5.832617638	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CP(O)(=O)CCC1(NC(=O)c2ccccc2)C(=O)NCC(O)=O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	ACE	CC[C@@H](C)[C@H](NC(=O)[C@@H](S)Cc1ccccc1)C(=O)N1Cc2ccccc2C[C@H]1C(O)=O	7.63537078	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@H](CCCN=C(N)N)NC(=O)[C@H](CCCCN)NC(=O)[C@@H](NC(=O)[C@@H](N)CCC(N)=O)[C@@H](C)O)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	6.170253707	Valid
DrugGPT	ACE	CC[C@@H](C)[C@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)c1ccccc1)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(O)=O	5.19901064	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN2N1C(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](S)Cc1ccccc1	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	5.810382847	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H](S)Cc1ccc(O)cc1	5.823785183	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)C(Cc1cc(no1)-c1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	7.79702153	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCC[C@@H]2SCC[C@H](NC(=O)[C@@H](S)Cc3ccccc3)C(=O)N12	6.325446638	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	6.950420252	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)C(CS)c1ccccc1	5.603986104	Valid
DrugGPT	ACE	C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	7.087347127	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2C[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.321193464	Valid
DrugGPT	ACE	CC(C)[C@H](NC(=O)[C@@H](NC(=O)[C@H](C)N)C(C)C)C(=O)N1CCC[C@H]1C(O)=O	7.19525889	Valid
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N[C@@H](Cc1ccc(O)cc1)P(O)(O)=O	7.419644696	Valid
DrugGPT	ACE	OC(=O)[C@@H]1Cc2ccccc2N1C(=O)CCC(=O)c1ccccc1	5.29329717	Valid
DrugGPT	ACE	OC(=O)[C@@H](CCC(=O)N1[C@@H](Cc2ccccc12)C(O)=O)NC(=O)c1ccccc1	7.467008856	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.114666764	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N1[C@H](C)C[C@H]1C(O)=O	5.010843632	Valid
DrugGPT	ACE	NCCCC[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N[C@@H](Cc1ccc(O)cc1)P(O)(O)=O	8.671478956	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H](CS)Cc1ccc(cc1)-c1ccccc1	5.449816565	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.423415362	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N1CCC[C@H]1C(O)=O	6.557958262	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccccc1)NC(=O)CC[C@H](NC(=O)OCc1ccccc1)C(O)=O	5.725986388	Valid
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](C)C(=O)N1[C@@H](CN(Cc2ccc(F)cc2)C1=O)C(O)=O)C(O)=O	7.938863753	Valid
DrugGPT	ACE	OC(=O)C(Cc1c[nH]c2ccccc12)NC(=O)C(CS)C1CCc2cc(Br)cc(Br)c12	6.909029613	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)[C@@H]1Cc2ccccc2CN1	3.800646453	Valid
DrugGPT	ACE	C[C@H](N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](Cc1ccccc1)P(O)(=O)C[C@@H](Cc1ccc(O)cc1)C(=O)N1CCC[C@H]1C(O)=O	7.447203027	Valid
DrugGPT	ACE	CC(C)(C)OC(=O)N[C@@H](Cc1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	5.692131126	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2SC[C@H](NC(=O)[C@H](Cc2ccccc2)NC(=O)[C@@H](S)Cc2ccccc2)C1=O	6.615669081	Valid
DrugGPT	ACE	NCCCC[C@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)Cc1ccc2ccccc2c1)C(O)=O	7.638723807	Valid
DrugGPT	ACE	C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1C[C@H](C[C@H]1C(O)=O)NC(=O)C(CS)Cc1ccccc1	8.394529787	Valid
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N[C@@H](CC(O)=O)C(=O)N1CCC[C@H]1C(=O)N[C@@H](Cc1ccccc1)C(O)=O	6.470690399	Valid
DrugGPT	ACE	OC(=O)C(Cc1ccccc1)N[C@@H]1CCc2ccccc2N(CC(O)=O)C1=O	5.993120311	Valid
DrugGPT	ACE	CC(CSC(C)=O)C(=O)N1CCC[C@H]1C(O)=O	5.119424548	Valid
DrugGPT	ACE	OC(=O)[C@@H]1Cc2ccccc2N1C(=O)CCC(=O)C(Cc1ccccc1)NC(=O)c1ccccc1	4.630137409	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CCS	2.452844961	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CP(O)(O)C	4.114217959	Valid
DrugGPT	ACE	CCOC(=O)C(CCc1ccccc1)N[C@@H](C)C(=O)N1C2CCCCC2C[C@H]1C(O)=O	6.871039583	Valid
DrugGPT	ACE	CC(C)[C@H](N)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	6.827257953	Valid
DrugGPT	ACE	CC[C@@H](C)[C@H](NC(=O)[C@@H](S)Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	6.47465874	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CC[C@H]2OP(O)(=O)OC[C@H](NC(=O)[C@H](Cc3ccccc3)NC2=O)C(=O)N1	5.775161916	Valid
DrugGPT	ACE	OC(=O)[C@@H]1Cc2ccccc2N1C(=O)CCC(=O)N1[C@@H](CC[C@@H]1C(O)=O)SCc1ccccc1	5.731004202	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)CCC(=O)c1ccccc1	5.394194082	Valid
DrugGPT	ACE	C[C@@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1C(Cc2ccccc12)C(O)=O	7.802824553	Valid
DrugGPT	ACE	CC(C)CC(NC(=O)[C@@H](N)CCC(N)=O)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	6.920183538	Valid
DrugGPT	ACE	CC(NC(=O)C(Cc1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1)C(O)=O	6.660422798	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CC[C@@H]2CCC[C@H](NC(=O)[C@H](S)Cc3ccccc3)C(=O)N12	6.329570471	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CCS	2.452844961	Valid
DrugGPT	ACE	C[C@H](NC(CCc1ccccc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.605278238	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CCS	2.452844961	Valid
DrugGPT	ACE	CC(CS)C(=O)N[C@@H](Cc1ccccc1)C(O)=O	3.445118366	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.423415362	Valid
DrugGPT	ACE	CC(C)C[C@H](NC(=O)[C@@H](S)[C@H](N)Cc1ccccc1)C(O)=O	6.397412219	Valid
DrugGPT	ACE	OC(=O)CN1CCCC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.430657832	Valid
DrugGPT	ACE	CC(NC(=O)[C@@H](N)Cc1ccc(O)cc1)C(O)=O	3.547086575	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N[C@@H](CCCCN)C(O)=O	4.584295643	Valid
DrugGPT	ACE	CC(CS)C(=O)N(C)c1cccc(OCc2ccccc2)c1	5.442906786	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.423415362	Valid
DrugGPT	ACE	C[C@H](C[C@@H](Cc1ccc(cc1)-c1ccccc1)NC(=O)c1ccccc1)C(=O)N1[C@@H](Cc2ccccc12)C(O)=O	5.614938445	Valid
DrugGPT	ACE	OC(=O)C(CCc1ccccc1)N[C@@H](Cc1ccc(O)cc1)C(=O)N1C[C@@H](C[C@H]1C(O)=O)SC1CCCCC1	7.061662984	Valid
DrugGPT	ACE	CC(CS)C(=O)N1Cc2ccccc2C1C(O)=O	4.434237536	Valid
DrugGPT	ACE	C[C@H](N)C(=O)N[C@@H](CCCCN)C(O)=O	3.869558289	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H](CS)[C@H]1CCc2cc(Br)ccc12	6.806168587	Valid
DrugGPT	ACE	CC(C)(C)OC(=O)N[C@@H](Cc1ccc(cc1)-c1ccccc1)C(O)=O	5.815490285	Valid
DrugGPT	ACE	NCCCC[C@H](N)C(=O)N[C@@H](CCCN=C(N)N)C(=O)N1CCC[C@H]1C(O)=O	4.898939098	Valid
DrugGPT	ACE	CC(C)c1ccc2oc(nc2c1)C(=O)NC(CS)C(O)=O	5.279263652	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CCC(=O)C(Cc1ccccc1)NC(=O)c1cc2ccccc2[nH]1	4.763738992	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)C(CS)Cc1ccccc1	5.452960097	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H](CS)Cc1ccc(cc1)-c1ccccc1	5.449816565	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.114666764	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H](S)Cc1ccccc1	5.671968663	Valid
DrugGPT	ACE	C[C@@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	7.159867181	Valid
DrugGPT	ACE	OC(=O)CN1C(CCc2ccccc12)C(O)=O	4.761281272	Valid
DrugGPT	ACE	OC(=O)CN1C[C@@H]2CCCC[C@H](NC(=O)[C@@H](S)Cc3ccccc3)C(=O)N2C1=O	5.17985684	Valid
DrugGPT	ACE	CC(C)[C@H](NC(=O)[C@@H](S)Cc1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	7.176863682	Valid
DrugGPT	ACE	CC(C)C[C@H](NC(=O)[C@@H](S)Cc1ccccc1)C(O)=O	5.83362202	Valid
DrugGPT	ACE	CC(C)CC(NC(=O)C(CS)C(C)C)C(=O)N1CCC[C@@H]1C(O)=O	6.770464731	Valid
DrugGPT	ACE	C[C@H](C[C@H](NC(=O)[C@@H](N)CCCCN)C(O)=O)C(O)=O	4.902965187	Valid
DrugGPT	ACE	CC(C)(C)[C@H](NC(=O)[C@H](N)C1(CCCC1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	5.984568733	Valid
DrugGPT	ACE	C[C@H](NC(=O)[C@H](Cc1ccc(cc1)-c1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1)C(O)=O	6.15309043	Valid
DrugGPT	ACE	C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	7.087347127	Valid
DrugGPT	ACE	OC(=O)C(CCc1ccccc1)NC(=O)CCS	4.845625334	Valid
DrugGPT	ACE	OC(=O)C(CC(=O)c1cccc(c1)C(O)=O)NC(=O)OCc1ccccc1	4.866116138	Valid
DrugGPT	ACE	CC(C)C[C@H](S)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	7.125510379	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)C1CCN1	5.426551798	Valid
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	6.396858283	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(C)=O)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	6.412821179	Valid
DrugGPT	ACE	C[C@H](CS)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	6.418095393	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CCC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.293545288	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CC(C)C)NC(C)=O)C(=O)N[C@@H](CC(O)=O)C(O)=O	5.609489729	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](N)C(=O)N[C@@H](Cc1cnc[nH]1)C(O)=O	4.993506691	Valid
DrugGPT	ACE	OC(=O)C(CCc1ccccc1)NC(=O)CCC(NC(=O)OCc1ccccc1)C(O)=O	5.471428829	Valid
DrugGPT	ACE	OC(=O)C(CC(=O)NO)Cc1ccccc1	4.077517631	Valid
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)C(CS)C1CCc2cc(O)ccc12	5.981762476	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)[C@H]1CCCN1C(=O)CP(O)(=O)Cc1ccccc1	7.334732923	Valid
DrugGPT	ACE	C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1[C@H]2CCCC[C@H]2C[C@H]1C(O)=O	7.765788066	Valid
DrugGPT	ACE	OC(=O)[C@@H]1Cc2ccccc2CN1C(=O)CCC(=O)c1ccc(cc1)C(O)=O	5.08549567	Valid
DrugGPT	ACE	CC(NC(CCc1ccccc1)C(O)=O)C(=O)N1C(Cc2ccccc12)C(O)=O	5.372289958	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@@H](N)CCC(N)=O)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](Cc1ccc(O)cc1)P(O)(O)=O	7.205155848	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](NC(C)=O)C(=O)N[C@@H](Cc1ccc(O)cc1)P(O)(O)=O	5.548406246	Valid
DrugGPT	ACE	CC[C@H](C)[C@H](N)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)N1CCC[C@H]1C(=O)N[C@@H](Cc1ccccc1)C(O)=O	5.982821768	Valid
DrugGPT	ACE	OC(=O)C(Cc1c[nH]c2ccccc12)NC(=O)C(S)Cc1ccccc1	5.780040688	Valid
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	5.810382847	Valid
DrugGPT	ACE	NCCCC[C@H](OP(O)(=O)CCCCc1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	5.704915682	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.114666764	Valid
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)OCc1ccccc1	6.089684942	Valid
DrugGPT	ACE	OC(=O)C1CCCN1C(=O)C(Cc1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	6.44618137	Valid
DrugGPT	ACE	OC(=O)CN1c2ccccc2CCC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.293545288	Valid
DrugGPT	ACE	CC(CS)C(=O)N1C2CCCC(C2)C1C(O)=O	4.684345922	Valid
DrugGPT	ACE	CC(C)C[C@H](NC(=O)c1ccccc1)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	7.468002814	Valid
DrugGPT	ACE	CC(C)[C@H](N)C(=O)N[C@@H](C)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	6.151274083	Valid
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccccc1)P(O)(O)=O	7.450650145	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@@H]2C(O)=O)sc2CCCCc12	7.294001294	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.613708573	Valid
DrugGPT	FABP5	CC[C@H]1CCc2c(C1)sc(NC(=O)C1=C(CCC1)C(O)=O)c2-c1nc(C)cs1	6.7595438	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CCCCc12	7.338197631	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OC1CCCCC1)c1ccccc1	4.684262906	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C(F)(F)F	5.914968944	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2ccccc2C(O)=O)sc2CCCCc12	6.070516624	Valid
DrugGPT	FABP5	CC[C@@H]1CCc2c(C1)sc(NC(=O)C1=C(CCCC1)C(O)=O)c2-c1nc(C)cs1	6.441682266	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)ccc1-c1ccccc1	3.743020324	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@@H]2CCCC[C@H]2C(O)=O)sc2CCCCc12	7.263204874	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2C[C@@H]2c2ccccc2)sc2CC(F)(F)CCc12	8.936203554	Valid
DrugGPT	FABP5	OC(=O)c1c(nc2ccc(Cl)cc2c1-c1ccccc1)N1CCCCC1	5.107633951	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2ccc(OC(F)(F)F)cc2)sc2CC(C)(C)CCc12	6.926047892	Valid
DrugGPT	FABP5	CC(C)c1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	7.602498494	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.425028346	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2ccc(F)cc2Cl)sc2CCCc12	5.283084621	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CC(F)(F)CCc12	8.312763502	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCc12	6.016941992	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C(F)(F)F	5.932377733	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C(F)(F)F	5.932377733	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2C[C@@H](O)CN2C(=O)Oc2ccccc2C)sc2COCCc12	6.710544913	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	7.369893733	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCN1C(=O)Nc1cc(Cl)ccc1-c1cccc(F)c1	3.20855592	Valid
DrugGPT	FABP5	OC(=O)c1cccnc1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.837922472	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CC(C)(C)CCc12	7.708729834	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCCc12	6.70488661	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CC=CC[C@H]2C(O)=O)sc2CCC(C)(C)c12	7.899060005	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)c2ccccc2C(O)=O)sc2CC(F)(F)CCc12	7.322617893	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.378108395	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C(F)(F)F	5.860824555	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.949289915	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)N2CC[C@@H]2C(O)=O)sc2CC(C)(C)CCc12	7.613936739	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	6.695488213	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.683771093	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)N2CC(C2)c2ccccc2)sc2CCCc12	5.753684785	Valid
DrugGPT	FABP5	OC(=O)c1ncccc1NC(=O)N1CCC(CC1)c1cccc(c1)-c1ccccc1	3.831378005	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCC(C)Cc12	7.898381731	Valid
DrugGPT	FABP5	CC(C)C1CCc2c(C1)sc(NC(=O)C1=C(CCCC1)C(O)=O)c2-c1nc(no1)C1CC1	6.707061825	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CC(C)(C)CCc12	7.708729834	Valid
DrugGPT	FABP5	OC(=O)[C@@H]1CCCC[C@@H]1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	9.073521126	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OC1CCCCC1)c1ccccc1	4.684262906	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(C)(C)CCc12	7.492755075	Valid
DrugGPT	FABP5	CC(C)c1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	5.906574092	Valid
DrugGPT	FABP5	OC(=O)[C@@H]1CCCN1C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C(F)(F)F	6.600301513	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C(F)(F)F	5.96653565	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C(F)(F)F	4.216191007	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.425028346	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCCc12	7.171077783	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	6.695488213	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CCCCc12	7.338197631	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1ccccc1-c1ccccc1	4.198955509	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.551567089	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.378108395	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@@H]2C[C@@H]2c2ccc(Cl)cc2)sc2CC(C)(C)CCc12	7.187709181	Valid
DrugGPT	FABP5	COc1ccc(c2ccccc12)S(=O)(=O)Nc1cc(Cl)ccc1-c1cccc(OCC(O)=O)c1	6.156459442	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OC1CCCCC1)c1ccccc1	4.684262906	Valid
DrugGPT	FABP5	CC1(C)CCc2sc(NC(=O)C3=C(CCC3)C(O)=O)c(-c3nc(no3)C3CC3)c2C1	8.140603225	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)c2ccccc2C(O)=O)sc2CCCCc12	6.295451456	Valid
DrugGPT	FABP5	COc1ccc(c(c1)-c1csc(n1)-c1ccccc1-c1nnn[nH]1)-n1cc(C)c(n1)C(O)=O	6.485541048	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C(F)(F)F	5.96653565	Valid
DrugGPT	FABP5	COc1ccc(cc1OC)-c1c(C)cc(Nc2ccccc2-c2cccc(OCC(O)=O)c2)c2ccccc12	7.092953592	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2COCCc12	6.304320301	Valid
DrugGPT	FABP5	CC[C@H]1CCc2c(C1)sc(NC(=O)C1=C(CCC1)C(O)=O)c2-c1nc(no1)C1CC1	7.511215151	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)cc(c1)-c1ccccc1	4.214074471	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	OC(=O)c1cc(NS(=O)(=O)c2ccc(F)cc2Cl)ccc1-c1cccc(F)c1	5.783980969	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.697645059	Valid
DrugGPT	FABP5	COc1ccc(c2ccccc12)S(=O)(=O)Nc1ccc(OC)c(c1)-c1cccc(NCC(O)=O)c1	7.121145339	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	6.661695912	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	6.695488213	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCC[C@@H]1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	9.104839002	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)[C@H]2CCCC[C@@H]2C(O)=O)sc2COCCc12	6.435304855	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.71296942	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.425028346	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CCCCc12	7.338197631	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2COCCc12	6.875897135	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1ccccc1-c1ccccc1)c1ccccc1	4.967553677	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.48812278	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C(F)(F)F	5.914968944	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.48812278	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCC(C)(C)c12	7.728204995	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.300743633	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C(F)(F)F	5.932532225	Valid
DrugGPT	FABP5	CC1(C)CCc2sc(NC(=O)C3=C(CCCC3)C(O)=O)c(-c3nc(no3)C3CC3)c2C1	7.973057222	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	6.695488213	Valid
DrugGPT	FABP5	CC[C@@H]1CCc2c(C1)sc(NC(=O)C1=C(CCCC1)C(O)=O)c2-c1nc(no1)C1CC1	6.62074469	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.645880481	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)[C@H]2CCCC[C@@H]2C(O)=O)sc2CCCc12	7.455605511	Valid
DrugGPT	FABP5	CC1CCc2c(C1)sc(NC(=O)C1=C(CCC1)C(O)=O)c2-c1nc(no1)C1CC1	9.248689523	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CCCCCc12	6.970393602	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CC(C)(C)CCc12	8.10426772	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	6.155021808	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.48812278	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.48812278	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@@H]2C(O)=O)sc2CCCCc12	7.294001294	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCCc12	6.872177888	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CC(F)(F)CCc12	8.510226719	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1ccccc1)c1ccccc1F	5.279311209	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	6.155021808	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.404273556	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	6.961350815	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.259710373	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)N2CC[C@@H]2C(O)=O)sc2COCCc12	6.470669924	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OCc1ccccc1)c1ccccc1	4.608552135	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)ccc1-c1ccccc1	3.743020324	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CCCCc12	7.338197631	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCC[C@@H]1C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C(F)(F)F	6.792077134	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.425028346	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.259710373	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	6.695488213	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)ccc1-c1ccccc1	3.743020324	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OCc1ccccc1)c1ccccc1	4.608552135	Valid
DrugGPT	FABP5	OC(=O)[C@@H]1CCCCN1C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C(F)(F)F	7.115585501	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1cc(ccc1F)C(F)(F)F)c1ccccc1	4.773587928	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	5.92005963	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCc12	6.125368812	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	COc1cccc(c1)-c1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	7.471187483	Valid
DrugGPT	FABP5	COc1cc(c(OC)cc1C(=O)Oc1c(C)cccc1C)-c1ccccc1	4.95033214	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.71296942	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CC(F)(F)CCc12	9.232420995	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCCc12	6.70488661	Valid
DrugGPT	FABP5	OC(=O)c1ccccc1-c1ccc(Cl)cc1NC(=O)c1ccccc1-c1ccccc1	4.801112755	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.378108395	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.48812278	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)cc(Cl)c1-c1cccc(F)c1	6.220727454	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2ccccc2C(O)=O)sc2COCCc12	5.969506449	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)N2CCC[C@H]2C(O)=O)sc2COCCc12	6.608434265	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CCCCc12	6.385474576	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CCCCCc12	6.970393602	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.949289915	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.71296942	Valid
DrugGPT	FABP5	COc1ccc(c2ccccc12)S(=O)(=O)Nc1ccc(F)c(c1)C(O)=O	7.213663312	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.645880481	Valid
DrugGPT	FABP5	COc1ccc(c2ccccc12)S(=O)(=O)Nc1ccc(F)c(c1)C(O)=O	7.213663312	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.613708573	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2COCCc12	6.753017412	Valid
DrugGPT	FABP5	OC(=O)[C@@H]1CCCC[C@@H]1C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.73948847	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCCc12	6.872177888	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OC1CCCCC1)c1ccccc1	4.684262906	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.404273556	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	6.961350815	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CC(F)(F)CCc12	8.312763502	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)c2ccccc2C(O)=O)sc2CC(C)(C)CCc12	6.799036797	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	6.661695912	Valid
DrugGPT	FABP5	CC1(C)CCc2sc(NC(=O)C3=C(CCCC3)C(O)=O)c(-c3nc(no3)C3CC3)c2C1	7.973057222	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CCCCc12	6.036827394	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	6.155021808	Valid
DrugGPT	FABP5	COc1ccc(c2ccccc12)S(=O)(=O)Nc1cc(Cl)ccc1-c1cccc(c1)C(O)=O	7.386338065	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CC=CC[C@H]2C(O)=O)sc2COCCc12	7.616879805	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.404273556	Valid
DrugGPT	FABP5	CC1(C)CCc2sc(NC(=O)C3=C(CCCC3)C(O)=O)c(-c3nc(no3)C3CC3)c2C1	7.973057222	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1cccc(c1)-c1ccccc1)c1ccccc1	6.814991037	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.613708573	Valid
DrugGPT	FABP5	OC(=O)c1ncccc1C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.792754757	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.613708573	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1cccc2ccccc12)c1ccccc1F	6.19191218	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.949289915	Valid
DrugGPT	FABP5	OC(=O)c1cccnc1C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.594033922	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	6.155021808	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C1CC1	6.308963147	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CCCCc12	7.338197631	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.551567089	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.259710373	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@@H]2CCCC[C@H]2C(O)=O)sc2CC(F)(F)CCc12	8.841146334	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.613708573	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@@H]2CCCC[C@H]2C(O)=O)sc2CCCCCc12	6.871688168	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCCc12	6.583471673	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	6.065943299	Valid
DrugGPT	FABP5	CC[C@@H]1CCc2c(C1)sc(NC(=O)C1=C(CCCC1)C(O)=O)c2-c1nc(no1)C1CC1	6.62074469	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CC(C)(C)CCc12	7.624581679	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2c(Cl)cccc2Cl)sc2CCCCCc12	5.460736704	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.613708573	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C1CC1	5.872902172	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.259710373	Valid
DrugGPT	FABP5	OC(=O)c1c(nc2sc3CCCCc3c2c1-c1ccc(Cl)cc1)N1CCOCC1	4.212127132	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CC(F)(F)CCc12	9.080206333	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.949289915	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCc12	6.016941992	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)ccc1-c1ccccc1	3.743020324	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1cccc2ccccc12)c1ccccc1	5.658367815	Valid
DrugGPT	FABP5	CC[C@H]1CCc2c(C1)sc(NC(=O)C1=C(CCCC1)C(O)=O)c2-c1nc(C)cs1	6.385540188	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.645880481	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCc12	6.125368812	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@@H]2CCCC[C@H]2C(O)=O)sc2CCCCc12	7.263204874	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@@H]2CCC[C@@H]2C(O)=O)sc2CCCCc12	7.139490663	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCN1C(=O)Nc1cc(Cl)cc(c1)-c1ccccc1	3.710795415	Valid
DrugGPT	FABP5	COc1cc(ccc1-c1cccc(c1)C(O)=O)-c1nc(c([nH]1)-c1ccccc1)-c1ccccc1	6.694930787	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.71296942	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)O[C@@H]1CCCC[C@H]1c1ccccc1)c1ccccc1	6.226678756	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.71296942	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.154475876	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2ccc(F)c(c2)-c2nnn[nH]2)sc2CC(C)(C)CCc12	8.180633499	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2COCCc12	6.753017412	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	6.065943299	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.613708573	Valid
DrugGPT	FABP5	OC(=O)[C@@H]1CCCC[C@@H]1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	9.073521126	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2ccc(cc2)C#N)sc2CN(CCc12)C(=O)C(O)=O	7.300991855	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.378108395	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OCc1ccccc1)c1ccccc1	4.608552135	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.697645059	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2COCCc12	6.875897135	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)cc(Cl)c1	3.033807256	Valid
DrugGPT	FABP5	COc1cccc(n1)-c1c(C)cc(Nc2ccccc2C(O)=O)cc1C	5.490016408	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2COCCc12	6.753017412	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCc12	6.016941992	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CCC(C)(C)Cc12	7.207662429	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)ccc1-c1ccccc1	3.743020324	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CCCc12	7.483948586	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.404273556	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@@H]2C(O)=O)sc2CCCCCc12	6.393843393	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@@H]2CCCC[C@H]2C(O)=O)sc2COCCc12	6.795193538	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CC(C)(C)CCc12	7.468794631	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	6.155021808	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CC(F)(F)CCc12	9.080206333	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCC[C@H]1C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	8.776889722	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.512584996	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.404273556	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	COc1ccc(cc1)N1[C@@H]([C@H](C(O)=O)c2ccccc2C1=O)c1ccccc1Cl	8.052734147	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.949289915	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCN1C(=O)Nc1cc(Cl)ccc1-c1ccccc1	3.749579332	Valid
DrugGPT	FABP5	CC(C)c1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CCCCc12	6.22945914	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.425028346	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OCC1CC1)c1ccccc1Cl	4.758364917	Valid
DrugGPT	FABP5	CC1CCc2c(C1)sc(NC(=O)C1=C(CCCC1)C(O)=O)c2-c1nc(no1)C1CC1	9.243095251	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1ccccc1-c1ccccc1	4.198955509	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CC(F)(F)CCc12	8.984403644	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1cccc(Cl)c1Cl)c1ccccc1	4.968387467	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	5.92005963	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C1CC1	6.308963147	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@@H]2CCCC[C@@H]2C(O)=O)sc2CC(F)(F)CCc12	8.331511901	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCC[C@H]1C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C1CC1	8.919802311	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)[C@H]2CCC[C@H]2C(O)=O)sc2CCCCc12	7.068619762	Valid
DrugGPT	FABP5	CC(C)Cn1c(nc(c1-c1ccccc1)-c1ccccc1)-c1ccccc1-c1ccccc1	4.993770723	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.48812278	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@@H]2C(O)=O)sc2COCCc12	6.267626045	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)cc(Cl)c1	3.033807256	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.71296942	Valid
DrugGPT	FABP5	CC1=C(C(C2=C(CCCC2=O)O1)c1ccc(Cl)cc1Cl)C(=O)OC1CCC1	7.342094357	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.425028346	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.697645059	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	6.155021808	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	CC(C)(C)c1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	7.757188652	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCC[C@@H]1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	9.104839002	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C1CC1	5.872902172	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1ccccc1)c1ccccc1	4.726340288	Valid
DrugGPT	FABP5	CC1(C)CCc2sc(NC(=O)C3=C(CCCC3)C(O)=O)c(-c3nc(no3)C3CC3)c2C1	7.973057222	Valid
DrugGPT	FABP5	CC(C)c1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@@H]2C(O)=O)sc2CC(F)(F)CCc12	8.122522304	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.404273556	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCC(C)(C)Cc12	7.732967526	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCc12	5.953901676	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.512584996	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.154475876	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	6.695488213	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)cc(Cl)c1-c1ccc(F)cc1	6.290397462	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCC[C@@H]1C(=O)Nc1sc2CCCc2c1-c1nc(no1)C(F)(F)F	7.026520044	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.613708573	Valid
DrugGPT	FABP5	COc1ccc(c2ccccc12)S(=O)(=O)Nc1cc(ccc1F)C(O)=O	7.012931294	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.512584996	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)O[C@H]1CCCC[C@@H]1c1ccccc1)c1ccccc1	6.103383139	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.551567089	Valid
DrugGPT	FABP5	OC(=O)c1ccccc1Nc1cccc(Cl)c1-c1ccc2cccnc2c1	5.638182178	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.645880481	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C(F)(F)F	5.932377733	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CCC(C)(C)Cc12	7.207662429	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.48812278	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.697645059	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1cccc2ccccc12)c1ccccc1	5.658367815	Valid
DrugGPT	FABP5	OC(=O)[C@@H]1CCCN1C(=O)Nc1cc(Cl)cc(Cl)c1-c1ccccc1	5.347693772	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.551567089	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CC(C)(C)CCc12	8.10426772	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.551567089	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.259710373	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.645880481	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)cc(Cl)c1-c1ccccc1	5.368154142	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCN1C(=O)Nc1cc(Cl)ccc1-c1ccccc1	3.749579332	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OCc1ccccc1)c1ccccc1	4.608552135	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.48812278	Valid
DrugGPT	FABP5	COc1ccc(c2ccccc12)S(=O)(=O)Nc1ccc(F)c(c1)C(=O)Nc1ccc(Cl)cc1	7.415201572	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1cccc2ccccc12)c1ccccc1	5.658367815	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.645880481	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CC(F)(F)CCc12	9.080206333	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCC[C@@H](C2)C(O)=O)sc2CCCCCc12	6.414072375	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.48812278	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.48812278	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.404273556	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2ccc(Cl)cc2Cl)sc2CCCc12	5.287790381	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)cc(Cl)c1-c1cccc(F)c1	6.220727454	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.551567089	Valid
DrugGPT	FABP5	OC(=O)c1ccccc1Nc1cccc(c1)-c1ccccc1-c1cccc(Cl)c1	4.861850121	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCCc12	7.171077783	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CCCCc12	7.338197631	Valid
DrugGPT	FABP5	COc1cc(c(cc1C)S(=O)(=O)Nc1cccc(c1)C(O)=O)-c1ccccc1	7.220888589	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	7.08234802	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1F)C(=O)OCc1ccc(F)cc1Cl)c1ccccc1	4.582003583	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	6.661695912	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)ccc1-c1ccccc1	3.743020324	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.300743633	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@@H]2C(O)=O)sc2COCCc12	6.801286605	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCc12	6.344349737	Valid
DrugGPT	FABP5	CC1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	8.234878308	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.48812278	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCC(C)(C)Cc12	7.829256398	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	7.369893733	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.154475876	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCC[C@@H]2C(O)=O)sc2CC(F)(F)CCc12	8.720334612	Valid
DrugGPT	FABP5	OC(=O)c1cccc(c1)-c1ccc(F)c(c1)-c1cccc(c1)-c1ccccc1	5.510728432	Valid
DrugGPT	FABP5	OC(=O)c1cccc2c1sc(Nc1ccccc1Cl)c2C(O)=O	4.370693075	Valid
DrugGPT	FABP5	CC(C)c1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CCCCc12	6.22945914	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)N2CC(C)(C2)c2ccccc2)sc2CCCCc12	5.905046393	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCc12	6.141202252	Valid
DrugGPT	FABP5	OC(=O)[C@@H]1CCCN1C(=O)Nc1ccccc1-c1ccc(F)cc1	4.053840762	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CCCCc12	6.385474576	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.551567089	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.48812278	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCC(C)Cc12	7.898381731	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	6.155021808	Valid
DrugGPT	FABP5	COc1cc(c(c(OC)c1)-c1ccccc1)-c1ccccc1-c1nnn[nH]1	5.249047413	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)ccc1-c1cccc(Cl)c1	3.789046922	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.613708573	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	6.961350815	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@@H]2C(O)=O)sc2CCCc12	6.902860394	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.551567089	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@@H]2CCCC[C@H]2C(O)=O)sc2COCCc12	6.795193538	Valid
DrugGPT	FABP5	COc1cc(c(cc1C(=O)Nc1cc(C)ccn1)-n1cccc1)-n1cnc(n1)N1CCCCC1	5.774899466	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C1CC1	5.993325618	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.259710373	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)ccc1-c1ccccc1	3.743020324	Valid
DrugGPT	FABP5	COc1ccc(c2ccccc12)S(=O)(=O)Nc1ccc(F)c(c1)C(O)=O	7.213663312	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.645880481	Valid
DrugGPT	FABP5	OC(=O)[C@@H]1CCCCN1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.983091291	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1ccc(Cl)cc1Cl)c1ccccc1	4.55080018	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1cccc(Cl)c1-c1cccc(Cl)c1)c1ccccc1	6.106117548	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C1CC1	5.872902172	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.613708573	Valid
DrugGPT	FABP5	OC(=O)[C@@H]1CCCC[C@H]1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C(F)(F)F	6.857276983	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1F)C(=O)OC1CCCC1)c1ccccc1-c1ccccc1	4.601424672	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.613708573	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2ccccc2Cl)sc2CCCCCc12	5.12796077	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2COCCc12	6.753017412	Valid
DrugGPT	FABP5	COc1ccc(c2ccccc12)S(=O)(=O)Nc1cccc(c1)-c1ccccc1	6.543065244	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)ccc1-c1cccc(F)c1	3.210109026	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)c2ccccc2Cl)sc2CCCc12	4.921194271	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CCCCc12	6.067807901	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)ccc1-c1cccc(Cl)c1	3.789046922	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	COc1cc(ccc1-c1ccc(Cl)cc1)C(=O)Nc1ccccc1-c1ccccc1	6.173497729	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.300743633	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2COCCc12	6.437856922	Valid
DrugGPT	FABP5	COc1ccc(cc1)C(=O)Nc1ccccc1-c1ccc2n(ccc2c1)C(O)=O	7.309144454	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.683771093	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.613708573	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2COCCc12	6.753017412	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C1CC1	6.275238179	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CC(F)(F)CCc12	9.232420995	Valid
DrugGPT	FABP5	COc1ccc(OC)c(c1)-c1nc(C)c(N)c(n1)C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.098417908	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.697645059	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.512584996	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.949289915	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCC(F)(F)Cc12	8.999740011	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CC(F)(F)CCc12	8.607507874	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.300743633	Valid
DrugGPT	FABP5	OC(=O)c1ccc2c3CCCc3c(nc2c1)-c1ccc(F)c(F)c1	5.528170167	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OCc1ccc(F)cc1)c1ccccc1	5.897173554	Valid
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2COCCc12	6.437856922	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCCc12	6.70488661	Valid
DrugGPT	FABP5	CC(C)c1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	5.750989651	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C(F)(F)F	5.932377733	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CC=CC[C@H]2C(O)=O)sc2CCCCc12	7.884837001	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1ccccc1)c1ccccc1	4.726340288	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCc12	6.125368812	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1ccccc1-c1ccccc1	4.198955509	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.425028346	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CC(F)(F)CCc12	9.232420995	Valid
DrugGPT	FABP5	CC[C@H]1CCc2c(C1)sc(NC(=O)C1=C(CCC1)C(O)=O)c2-c1nc(C)cs1	6.7595438	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C1CC1	5.872902172	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1F)C(=O)OCC1CC1)c1ccccc1Cl	5.450860686	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)N2C[C@H](C[C@H]2C(=O)Oc2ccc(F)cc2F)c2ccccc2C)sc2CCCCc12	8.034627354	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.300743633	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	6.695488213	Valid
DrugGPT	FABP5	OC(=O)c1cccc2C3C=CCC3C(Nc12)c1cccc(Cl)c1F	2.994712307	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CCCCc12	7.338197631	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	6.155021808	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	6.661695912	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.71296942	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1ccccc1)c1ccccc1	4.726340288	Valid
DrugGPT	FABP5	OC(=O)c1cc(NS(=O)(=O)c2ccccc2C#N)ccc1Cl	4.905090099	Valid
DrugGPT	FABP5	CC(C)c1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	5.906574092	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CC(F)(F)CCc12	8.984403644	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)c2ccccc2C(O)=O)sc2CCCCc12	6.295451456	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.512584996	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCN1C(=O)Nc1cc(Cl)ccc1-c1ccccc1	3.749579332	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCC(C)(C)Cc12	7.732967526	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.551567089	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2ccc(F)c(Cl)c2)sc2CCCCc12	5.271420409	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2ccccc2Cl)sc2CCCCCc12	5.12796077	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C1CC1	5.872902172	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OCC1CC1)c1ccccc1	4.721744254	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CC(F)(F)CCc12	8.827500627	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OCc1ccc(F)cc1)c1ccccc1	5.897173554	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C(F)(F)F	5.860824555	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1cccc(c1)-c1ccccc1)c1ccccc1	6.814991037	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CC(F)(F)CCc12	8.510226719	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OC1CCCCC1)c1ccccc1	4.684262906	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.404273556	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	5.92005963	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.154475876	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.512584996	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.71296942	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OCc1ccccc1)c1ccccc1	4.608552135	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCC(C)(C)Cc12	7.732967526	Valid
DrugGPT	FABP5	CC1CCc2c(C1)sc(NC(=O)C1=C(CCC1)C(O)=O)c2-c1nc(no1)C1CC1	9.248689523	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	OC(=O)c1ccccc1Nc1cccc(c1)-c1ccccc1-c1cccc(Cl)c1	4.861850121	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCCc12	6.70488661	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@@H]2C(O)=O)sc2COCCc12	6.801286605	Valid
DrugGPT	FABP5	OC(=O)[C@@H]1CCCC[C@@H]1C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C1CC1	9.011197335	Valid
DrugGPT	FABP5	COc1ccc(c(OC)c1)-c1cc(nn1-c1ccccc1)-c1ccc(OC)c(OC)c1	4.886058962	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.512584996	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@@H]2C(O)=O)sc2CCCCc12	7.294001294	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	6.661695912	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)ccc1-c1ccccc1	3.743020324	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CCCCCc12	6.970393602	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.697645059	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@@H]2CCCC[C@H]2C(O)=O)sc2COCCc12	6.795193538	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.437085116	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	OC(=O)[C@@H]1CCCN1C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C1CC1	5.804396017	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.613708573	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	6.155021808	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.551567089	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OCC1c2ccccc2-c2ccccc12)c1ccccc1	5.777080684	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.512584996	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1ccccc1Cl)c1ccccc1	5.451434725	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	5.92005963	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CCCCc12	7.338197631	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2C[C@@H]2c2ccccc2)sc2CCCCc12	5.85918927	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.949289915	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2ccccc2C(O)=O)sc2CC(F)(F)CCc12	7.46636874	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)ccc1-c1ccccc1	3.743020324	Valid
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.26457686	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.259710373	Valid
DrugGPT	FABP5	CC[C@H]1CCc2c(C1)sc(NC(=O)C1=C(CCCC1)C(O)=O)c2-c1nc(no1)C1CC1	7.053909831	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CC(F)(F)CCc12	8.312763502	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OCc1ccccc1-c1ccccc1)c1ccccc1	5.081500758	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.71296942	Valid
DrugGPT	FABP5	COc1cccc(NC(=O)N2CCCCC2C(O)=O)c1-c1nc(no1)C1CC1	6.462347478	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCCc12	6.583471673	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2COCCc12	6.304320301	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CCCCCc12	6.427450188	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2COCCc12	6.673386462	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C1CC1	6.308963147	Valid
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	5.92005963	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCCc12	6.872177888	Valid
DrugGPT	FABP5	CC1(C)CCc2sc(NC(=O)C3=C(CCC3)C(O)=O)c(-c3nc(no3)C3CC3)c2C1	8.140603225	Valid
DrugGPT	FABP5	COc1c(cc(c2ccccc12)S(=O)(=O)Nc1ccc(F)c(c1)C(O)=O)-c1ccc(OC)c(OC)c1	5.311636725	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CCCCc12	6.385474576	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1cccc2ccccc12)c1ccccc1	5.658367815	Valid
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1ccc(Cl)cc1)c1ccccc1	5.745913577	Valid
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.949289915	Valid
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	6.695488213	Valid
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.71296942	Valid
DrugGPT	FB5L3	CC[C@@H](C(=O)N1CCC[C@H]1C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C(C)C)C(=O)N[C@H](CO)C(=O)N[C@H](CCCCN)C(=O)N[C@H](CCCNC(N)=N)C(O)=O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)C(C)(C)NC(=O)[C@@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CO)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CO)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)NC(=O)[C@@H](N)CO)C(C)C)[C@H](C)O)[C@H](C)O)[C@H](CC)O)[C@H](CC)O)C(C)C)[C@H](O)C)[C@](C)(CC#C)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)CN)[C@@H](C)C)O)C(C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	COc1cc(Cc2cnc(N)nc2N)cc(OC)c1OC	5.528018653	Valid
DrugGPT	FB5L3	CC[C@@H]([C@H](C(=O)NCC(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)Cc1ccc(cc1)O)CC(C)C)CC(=O)O)CC(C)C)C)CCC(=O)N)NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)[NH3+])CC(C)C)C)CC(=O)O)CC(=O)O)CC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)CC(C)C)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H]([NH3+])C)CC(=O)O)CCC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@H](O)[C@H](O)[C@H]1O	5.305956551	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](N)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](C)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CO)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CC(C)C)C(=O)NCC(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCCNC(N)=N)C(O)=O	7.492105372	Valid
DrugGPT	FB5L3	CC[C@@H]([C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)C)Cc1ccc(cc1)OP(=O)(O)O)CCC(=O)O)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](C(C)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)[NH3+])CC(C)C)C)CC(=O)N)C	6.654118492	Valid
DrugGPT	FB5L3	COc1ccc(Nc2c(nc3ncccn23)-c2ccc(Cl)cc2)cc1	5.005717022	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)C1=C(O)CC(CSc2ccccc2)OC1=O	6.350623471	Valid
DrugGPT	FB5L3	COc1cc(cc(OC)c1O)C1c2c(C\C=C\C(O)=O)n(C)c3ccccc23	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CO)NC(=O)[C@@H](NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H](Cc1ccccc1)NC(=O)[C@@H](N)Cc1cnc[nH]1)[C@@H](C)O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(C)C)C(=O)NCC(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(N)=O	6.985920663	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)C)CC(C)C)Cc1ccc(cc1)O)CC(=O)O)CC(=O)O)C(C)C)Cc1ccc(cc1)O)C(C)C)C(C)C)C(C)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])Cc1ccccc1)CC(C)C)CCC(=O)O)Cc1ccccc1)CC(=O)O	8.01017356	Valid
DrugGPT	FB5L3	CC[C@@H]([C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)CC(C)C)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)N)C)CCCNC(=N)N)CC(C)C)C	5.923083571	Valid
DrugGPT	FB5L3	COc1cc2CCN3C[C@H](CC[C@H]3c2cc1OC)C(O)=O	5.368413521	Valid
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccccc1)C(=O)N\N=C\c1ccccc1O	6.4884212	Valid
DrugGPT	FB5L3	CC(C)C[C@H](NC(=O)CNC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H](N)CO)C(=O)N[C@@H](Cc1ccccc1)C(O)=O	5.246470939	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)C(C)C)CC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=NC=NC1)[NH3+])CC(C)C)CCC(=O)O)Cc1ccc(cc1)O)CC(=O)O)Cc1ccc(cc1)O)CC(=O)O	6.582294046	Valid
DrugGPT	FB5L3	Cc1c(nnn1-c1ccccc1Cl)C(=O)Nc1nccs1	4.78529765	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)OCC(COP([O-])(=O)OCC[N+](C)(C)C)OC	5.760644541	Valid
DrugGPT	FB5L3	OC(=O)C(=O)Nc1cc(cc(c1)C(F)(F)F)C(F)(F)F	6.14097319	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)Cc1ccc(cc1)O)CC(C)C)C)CCCNC(=N)N)CCCNC(=N)N)[C@H](O)C)C)CC(C)C)CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	CC[C@@H]1NC(=O)[C@H]([C@H](O)[C@H](C)C\C=C\C)N(C)C(=O)[C@H](C(C)C)N(C)C(=O)[C@H](CC(C)C)N(C)C(=O)[C@H](CC(C)C)N(C)C(=O)[C@@H](C)NC(=O)[C@H](C)NC(=O)[C@H](CC(C)C)N(C)C(=O)[C@@H](NC(=O)[C@H](CC(C)C)N(C)C(=O)CN(C)C1=O)C(C)C	5.903682492	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)NC(=O)[C@@H](N)Cc1ccc(O)cc1)C(C)C)[C@@H](C)O)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(C)C)C(O)=O	8.160101373	Valid
DrugGPT	FB5L3	OC(=O)[C@H](Cc1ccc(cc1)-c1ccccc1)NC(=O)C1(CCCC1)c1ccc(OCC(O)=O)c(c1)-c1ccsc1	7.288518609	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)C(F)(F)F	5.432000514	Valid
DrugGPT	FB5L3	Cc1cc2c(nc(N3CCOCC3)c3cccnc23)s1	4.444044591	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(C)C)NC(=O)[C@H](CO)NC(=O)[C@@H](N)CC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C)C(=O)N1CCC[C@H]1C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)NCC(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCC(N)=O)C(N)=O	7.607899746	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](C)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](C)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(N)=O)NC(=O)[C@H](C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CCCCN)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](N)Cc1ccc(O)cc1)C(C)C)[C@@H](C)CC)[C@@H](C)CC)[C@@H](C)CC)[C@@H](C)O)C(N)=O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccccc1C#N)C(=O)Nc1ccc(F)c(Cl)c1	5.453336648	Valid
DrugGPT	FB5L3	CO[C@H]1O[C@H](CNC(=O)Cc2ccccc2)[C@@H](O)[C@H](O)[C@@H]1O	4.564135601	Valid
DrugGPT	FB5L3	COc1cc(cc(OC)c1OC)-c1c(N)nc(N)nc1C#C	5.823038784	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)CCC(=O)O)CC(C)C)CCC(=O)O)CC(C)C)Cc1ccc(cc1)O)CC(C)C)CCC(=O)O)CC1=CN=C2[C@@H]1C=CC=C2)CCC(=O)O)CC(=O)O)CC(=O)O)CC1=CN=C2[C@H]1C=CC=C2)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])CC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	Cc1cc(Nc2ccnc3cc(Cl)ccc23)ccc1-c1nc(no1)C1CC1	8.02033241	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)CC(=O)O)CCC(=O)N)C)[C@H](O)C)CCCNC(=N)N)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)CCCNC(=N)N)C	5.852563906	Valid
DrugGPT	FB5L3	C\C(CC\C=C(/C)C(O)=O)=C/COc1c2ccoc2cc2ccc(=O)oc12	4.621891464	Valid
DrugGPT	FB5L3	COc1cc(Cc2c(sc3cc(O)ccc23)-c2ccccc2)cc(OC)c1OC	5.695286199	Valid
DrugGPT	FB5L3	CC(C)C[C@H](NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H](N)CCC(N)=O)[C@@H](C)O)[C@@H](C)O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)NCC(=O)N[C@@H](CCCNC(N)=N)C(O)=O	6.670893865	Valid
DrugGPT	FB5L3	Cc1c(nnn1-c1ccc(cc1)C(=O)N[C@@H](CCC(O)=O)C(O)=O)-c1ccccc1	7.209189476	Valid
DrugGPT	FB5L3	Cc1c2ccc(O)c(O)c2oc2cc(=O)c(O)cc12	5.299553896	Valid
DrugGPT	FB5L3	COc1cc2CCN3c4cc(OC)c(OC)cc4C[C@@H]([C@@H]3c2cc1OC)C(=O)OC	5.216362937	Valid
DrugGPT	FB5L3	CC(C)[C@H](NC(=O)[C@H](CO)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H](N)CCCCN)[C@@H](C)O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CCSC)C(=O)N[C@@H](CO)C(O)=O	7.435601542	Valid
DrugGPT	FB5L3	OC(=O)c1cc2c(CCc3ccc(OC(F)(F)F)cc3)cncc2s1	6.012570809	Valid
DrugGPT	FB5L3	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O)O)O	7.016702472	Valid
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@@H](O[C@@H]2O[C@H](CO)[C@H](O)[C@H](OC(=O)c3ccc(C)cc3)[C@H]2O)[C@H](O)[C@H]1OC(C)=O	6.083730871	Valid
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@@H](O)[C@H](Nc2cccc(C)c2)[C@H]1O	3.914322708	Valid
DrugGPT	FB5L3	OC(=O)C(O)=O.NC(=N)NCCC[C@@H](NC(=O)[C@@H](CCCNC(N)=N)NC(=O)[C@@H](CCCNC(N)=N)NC(=O)[C@@H](CCCNC(N)=N)NC(=O)CCNC(=O)C(O)=O)C(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(=O)N[C@@H](CO)C(=O)N[C@@H](CCCNC(N)=N)C(O)=O	6.661879068	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])Cc1ccc(cc1)O)CC(=O)O)CC(=O)O)C	5.128689207	Valid
DrugGPT	FB5L3	OC(=O)[C@@H]1[C@@H](CC2=CN=N[C@H]12)C1CCCCC1	5.509659276	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](C)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCCN)NC(=O)[C@@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H](NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CCSC)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](C)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(O)=O)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H]1CCC(=O)N1)[C@@H](C)O)C(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CO)C(=O)N[C@@H](CCC(N)=O)C(N)=O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@H](O)[C@H](Nc2ccc3ncc(cc3n2)-c2ccc(OC)c(OC)c2)[C@H]1OC	7.493272715	Valid
DrugGPT	FB5L3	COc1ccc(cc1)C(=O)n1c2cc(Br)cc(Br)c2oc1=O	5.524001871	Valid
DrugGPT	FB5L3	C[C@@H]1C[C@H]2[C@@H]3CCC4=CC(=O)C=C[C@]4(C)[C@@]3(F)[C@@H](O)C[C@]2(C)[C@@]1(OC(=O)c1ccccc1)C(=O)CO	8.822357172	Valid
DrugGPT	FB5L3	OC(=O)C1(O)C2CCC1(C2)Nc1nc2c(s1)c(Br)c(c(c2Br)Br)Br	5.662935742	Valid
DrugGPT	FB5L3	COc1cc(OC)cc(c1)C(=O)Nc1nc2c(s1)C(=O)C=CC2=O	5.955823701	Valid
DrugGPT	FB5L3	OC(=O)C(Cc1cccc(c1)C(F)(F)F)N1C(=S)S\C(=C/c2ccc(Oc3ccccc3)cc2)C1=O	5.79670559	Valid
DrugGPT	FB5L3	OC(=O)[C@@H]1CCCN1C(=O)C1=C(CCC1)C(O)=O	4.266735461	Valid
DrugGPT	FB5L3	OC[C@H]1O[C@H](Oc2cc3oc(=O)n(Cc4ccccc4)c(=O)c3c(O)c2)[C@@H](O)[C@@H](O)[C@@H]1O	7.258368262	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)C1=C(O)C(COC(C)=O)OC1=O	5.456973995	Valid
DrugGPT	FB5L3	OC(=O)c1ccc2C(=O)c3ccccc3C(=O)c2c1	5.116154537	Valid
DrugGPT	FB5L3	COc1ccc(C[C@H](N2C(=O)c3ccccc3C2=O)C(=O)NCC2CCCCC2)cc1	5.303457602	Valid
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@@H](O[C@@H]2O[C@H](CO)[C@H](O)[C@H](O)[C@H]2O)[C@H](O)[C@H]1NC(C)=O	5.141416527	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)[C@H](O)C)CO)CC(=O)N)CCC(=O)O)Cc1ccccc1)CO)Cc1ccc(cc1)O)NC(=O)[C@H](CCCNC(=N)N)[NH3+]	6.70260153	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)Cc1ccc(cc1)O)Cc1ccccc1)Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1ccccc1)[NH3+])C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	OC(=O)[C@H](Cc1ccccc1)N1C(=O)[C@H]2[C@@H]3C[C@@H](C=C3)[C@H]2C1=O	4.968321854	Valid
DrugGPT	FB5L3	COc1cc(Nc2ccnc3cc(Cl)ccc23)cc(OC)c1OC	5.427385588	Valid
DrugGPT	FB5L3	Cc1ccc(cc1NC(=O)c1ccccc1)S(=O)(=O)Nc1ccccc1C(O)=O	4.796937571	Valid
DrugGPT	FB5L3	COc1ccc(c(F)c1F)S(=O)(=O)Nc1ccc(F)c(C(=O)c2c[nH]c3ncnc(Cl)c23)c1F	6.280137193	Valid
DrugGPT	FB5L3	Cc1cc(cc(C)c1O)C(=O)Nc1ccc(F)c(Cl)c1	5.077720273	Valid
DrugGPT	FB5L3	Cc1c(nnn1-c1ccccc1C(F)(F)F)-c1nc(no1)-c1ccncc1	7.130633453	Valid
DrugGPT	FB5L3	OC[C@H]1O[C@@H](Oc2c(O)cc3oc(cc(=O)c3c2O)-c2ccc(O)cc2)[C@H](O)[C@@H](O)[C@@H]1O	6.649066824	Valid
DrugGPT	FB5L3	CO[C@H]1[C@H](O[C@H]2[C@@H](O)[C@@H](O)[C@H](O[C@H]3C[C@@](C)(OC)[C@@H](O)[C@H](C)O3)[C@@H](C)C[C@H](C)\C=C\[C@@H](O)[C@H](C)C(=O)[C@H](C)[C@@H](O)[C@@H](C)C\C=C\C=C\[C@@H]2C)O[C@@H](C)[C@H](O)[C@]1(C)O	6.343008173	Valid
DrugGPT	FB5L3	Cc1c(nnn1-c1ccccc1)C(=O)O[C@H]1C[C@@H](C1)n1c(N)c(C(=O)NCC(O)=O)c2nc(OC)c(cc12)C(=O)OC	7.73501817	Valid
DrugGPT	FB5L3	OC(=O)C(=O)Nc1sc2CC(CCc2c1C(O)=O)C(F)(F)F	6.341393316	Valid
DrugGPT	FB5L3	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)O[C@@H]1CCCC[C@H]1c1ccccc1)c1ccccc1	6.279859317	Valid
DrugGPT	FB5L3	Cc1c(nnn1-c1ccccc1)C(=O)NN	5.375787612	Valid
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@H](O)[C@H](Nc2ccc(Br)cc2)[C@H]1O	3.716345015	Valid
DrugGPT	FB5L3	OC[C@H]1O[C@@H](Oc2cc3oc(=O)cc(c3cc2O)[N+]([O-])=O)[C@H](O)[C@@H](O)[C@@H]1O	5.849798226	Valid
DrugGPT	FB5L3	Cc1c(nnn1C)-c1nc(N)nc(Nc2ccc(cc2)C#N)c1C1CC1	5.833990101	Valid
DrugGPT	FB5L3	CO[C@@H]1[C@H](O)[C@@H](CO)O[C@H]1n1cnc2c(N)ncnc12	7.6951892	Valid
DrugGPT	FB5L3	CC[C@@H]([C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)CCC(=O)O)CCC(=O)O)CCC(=O)O)[C@H](O)C)CCC(=O)N)CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@H]1C=CC=C2)NC(=O)[C@H](CC1=NC=NC1)[NH3+])CC(C)C)C	6.513203289	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](C)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CO)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H]1CCC(=O)N1)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](Cc1ccccc1)C(N)=O	7.181224255	Valid
DrugGPT	FB5L3	Cc1c(c2cc(ccc2[nH]1)OC)C(=O)O	5.474163331	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CCCN=C(N)N)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](C)NC(=O)[C@H](CO)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](CCCN=C(N)N)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](C)NC(=O)[C@H](CCCN=C(N)N)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](C)NC(=O)[C@H](C)NC(=O)[C@H](C)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@@H](N)[C@@H](C)O)C(=O)N[C@@H](C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCCCN)C(N)=O	7.53095239	Valid
DrugGPT	FB5L3	CC[C@@H]1NC(=O)[C@H]([C@H](O)[C@H](C)C\C=C\C)N(C)C(=O)[C@H](C(C)C)N(C)C(=O)[C@H](CC(C)C)N(C)C(=O)[C@H](CC(C)C)N(C)C(=O)[C@@H](C)NC(=O)[C@H](C)NC(=O)[C@H](CC(C)C)N(C)C(=O)[C@@H](NC(=O)[C@H](CC(C)C)N(C)C(=O)CN(C)C1=O)C(C)C	5.903682492	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)NCC(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@H](C(C)C)NC(=O)[C@H](CC1=CN=C2[C@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@H]1C=CC=C2)NC(=O)CNC(=O)[C@@H](NC(=O)C)CO)CC(=O)O	6.356094918	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H](NC(=O)[C@@H](N)CC(C)C)C(C)C)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N1CCC[C@H]1C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCC(N)=O)C(N)=O	8.059990973	Valid
DrugGPT	FB5L3	OC(=O)c1ccc(Nc2ccc(F)cc2)cc1O	5.349235803	Valid
DrugGPT	FB5L3	Cc1cc(Nc2cc(Cl)ccc2Cl)n(n1)-c1ccc(F)cc1	5.614938259	Valid
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccc(Cl)cc1)C(=O)NC1C2CC3CC(C2)CC1C3	5.698688552	Valid
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@H](O)[C@H](O)[C@H]1O	5.305956551	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)CO)CC(=O)N)Cc1ccccc1)C)CC(=O)N)Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@H](CCCN=C(N)N)N)C)CCC(=O)O)CCC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	CO[C@H]1O[C@H](CNS(=O)(=O)c2ccc(C)cc2)[C@@H](O)[C@H](O)[C@@H]1O	5.106199505	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)CCC(=O)O)Cc1ccc(cc1)O)Cc1ccc(cc1)O)CCC(=O)O)CCC(=O)O)CC(C)C)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H](CCC(=O)O)[NH3+])Cc1ccc(cc1)O)Cc1ccccc1)C	7.582535382	Valid
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@H](O)[C@H](OCc2cc3ccccc3oc2=O)[C@H]1O	5.454672721	Valid
DrugGPT	FB5L3	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](N=O)C(C)(C)C	6.021045886	Valid
DrugGPT	FB5L3	Cc1ccc(cc1NC(=O)c1cccc(NC(=O)Nc2cccc(c2)C(=O)Nc2cc(ccc2C)C(=O)Nc2ccc(c3cc(cc(c23)S(O)(=O)=O)S(O)(=O)=O)S(O)(=O)=O)c1)C(=O)Nc1ccc(c2cc(cc(c12)S(O)(=O)=O)S(O)(=O)=O)S(O)(=O)=O	6.803598489	Valid
DrugGPT	FB5L3	OC(=O)[C@H](CCSC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)[NH3+]	6.816585559	Valid
DrugGPT	FB5L3	OC(=O)C[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)[NH3+])CCCNC(=N)N)CC(C)C)C)CCCNC(=N)N)Cc1ccc(cc1)OP(=O)(O)O	7.734832873	Valid
DrugGPT	FB5L3	Cc1c(nnn1-c1ccccc1Cl)-c1nc(N)ncc1-c1ccc(F)cc1	4.83964781	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)CC(C)C)[C@H](O)C)CCCNC(=N)N)Cc1ccccc1)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)[NH3+])CCCNC(=N)N)CCC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	Cc1cc(Nc2ccc(Cl)cc2)n2ncc(-c3cccc(N)c3)c2n1	6.142945401	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)NCC(=O)N[C@H](C(=O)O)Cc1ccccc1)NC(=O)[C@H](Cc1ccc(cc1)OP(=O)(O)O)[NH3+]	3.830751662	Valid
DrugGPT	FB5L3	C\C(=N/NC(=O)c1ccc(O)cc1)/c1ccc(NC(=O)c2cc(cc(c2)C(=O)NCCNC(=O)COc2ccc(\C=C\C(=O)NO)cc2)C(=O)NCCNC(=O)Cn2cc(C[C@H](NC(=O)c3ccc(NC(=O)c6cc(c(O)c(c6)C(=O)C(=O)NC[C@H]3O)C)C(=O)N[C@@H](CCC(O)=O)C(=O)NCC(=O)NCC(=O)N[C@@H](CCC(O)=O)C(=O)NCC(=O)N[C@@H](CCCCNC(=O)c3ccc(c(c3)C(=O)c3c(O)c4ccc(cc4oc3=O)C(=O)NC[C@@H](NC(=O)c3cc(NC(=O)C(=O)C(=O)NCCC[C@H](NC(=O)C(=O)[C@@H](NC(=O)[C@@H]3CCCN3C(=O)[C@H](NC2C(=O)[C@H](NC(=O)[C@H](Cc3c[nH]c4cc(N)c(=O)[nH]c3=O)C(C)C)c3=O)c3ccc(cc3)C(=O)NCCC[C@@H](NC(=O)C@@H](NC(=O)CCCCNC(=O)[C@H](C)NC(=O)[C@@H](CCCNC(N)=N)NC(=O)[C@H](C)NC(=O)[C@@H](CCCNC(N)=N)NC(=O)[C@@H](N)CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(C)=O)nn1	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	COc1cc(CCc2ccccc2)c(cc1\C=C\C(=O)O[C@H]1C=C(C)C[C@H]2C[C@H](CC[C@]12C)OC(=O)CCC(O)=O)C(C)(C)C	7.306638432	Valid
DrugGPT	FB5L3	COc1ccc(Nc2nc3cc4OCOc4cc3c(=O)o2)cc1	4.939475472	Valid
DrugGPT	FB5L3	OC(=O)C(=O)Nc1sc2CC(F)(F)CCc2c1C(O)=O	6.797144181	Valid
DrugGPT	FB5L3	OC[C@H]1O[C@H](O)[C@@H](OC[C@H]2O[C@@H](Oc3c(O)c4c(cc(O)cc4=O)oc3-c3ccc(O)c(O)c3)[C@H](O)[C@@H](O)[C@@H]2O)[C@H](O)[C@@H]1O	7.194597554	Valid
DrugGPT	FB5L3	OC(=O)C[C@@H](Cc1cccc(c1)C(F)(F)F)NC(=O)c1ccc(cc1)-c1cc(Cl)ccc1Cl	5.753124428	Valid
DrugGPT	FB5L3	C[C@H](NC(=O)[C@@H](C)Oc1cccc2ccccc12)c1ccc2ccccc2c1	6.790618678	Valid
DrugGPT	FB5L3	Cc1c(c(nc(n1)N)c2ccc(cc2F)F)CN3CC[C@H](C3)OCC(=O)O	6.134610717	Valid
DrugGPT	FB5L3	C[C@@H]1CC[C@@H](O1)c1c(O)c(O)c2oc(cc(=O)c2c1O)-c1ccc(O)cc1	7.401577177	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)Cc1ccc(cc1)O)CCC(=O)O)C)C(C)C)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])Cc1ccc(cc1)O)CC(C)C)CCC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	C/C(=C\CO[P@](=O)(OP(=O)(O)O)O)/C	4.685236575	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)OCC(COP(O)(O)=O)OC	6.632445804	Valid
DrugGPT	FB5L3	CC(C)C[C@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](Cc1ccccc1)NC(=O)CCNC(=O)[C@H](CO)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](N)Cc1cnc[nH]1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CO)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCNC(N)=N)C(N)=O	6.650857043	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H](NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CO)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCSC)NC(=O)[C@H](CS)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CS)NC(=O)[C@H](CO)NC(=O)[C@@H](N)CO)[C@@H](C)O)[C@@H](C)O)[C@@H](C)O)C(C)C)[C@@H](C)CC)C(=O)NCC(=O)N[C@@H](CC(O)=O)C(O)=O	6.522761901	Valid
DrugGPT	FB5L3	COc1cc(ccc1O)C(=O)c1ccc(OC)c(OC)c1	4.757374867	Valid
DrugGPT	FB5L3	Cc1cc(ccc1F)C(=O)NC1[C@H]2[C@@H](C3C=CC=C[C@H]13)C(=O)N2C1CC1	6.253820914	Valid
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@@H](O[C@@H]2O[C@H](CO)[C@H](O)[C@H](NC(=S)Nc3ccccc3)[C@H]2O)[C@H](O)[C@H]1NC(C)=O	5.321284262	Valid
DrugGPT	FB5L3	Cc1cc(NC(=O)C(N2CCN(CC2)c2ccccc2C)c2ccc3OCOc3c2)cc(C)c1F	5.502431021	Valid
DrugGPT	FB5L3	COc1cc(CCc2ccccc2)cc(c1)C(C)C	4.105354605	Valid
DrugGPT	FB5L3	CC[C@@H](c1ccccc1)c2c(c3ccccc3o2)c4ccccc4	4.923776887	Valid
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@@H](O[C@@H]2O[C@H](CO)[C@H](O)[C@H](NC(=S)Nc3ccc(C)cc3)[C@H]2O)[C@H](O)[C@H]1NC(C)=O	5.33346323	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)NCC(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)CCCNC(=N)N)[C@H](O)C)[C@H](O)C)C)CCCNC(=N)N)C)CCC(=O)O)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)CCCNC(=N)N)C	5.265442234	Valid
DrugGPT	FB5L3	COc1ccc(cc1)C(=O)N\N=C\c1ccc(o1)-c1ccc(cc1[N+]([O-])=O)[N+]([O-])=O	5.345734706	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)N[C@@H](COP([O-])(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)n1cnc2c(N)ncnc12)C(O)=O	6.016082842	Valid
DrugGPT	FB5L3	Cc1c2ccc(O)c(O)c2oc2c(O)c(=O)ccc12	5.225014004	Valid
DrugGPT	FB5L3	Cc1c(nnn1[C@@H]2[C@H](O)C[C@@H]([C@H](O2)CO)O)C(=O)NCc3ccc(cc3)C(F)(F)F	6.257200279	Valid
DrugGPT	FB5L3	OC(=O)C1C2C=CC=CC2C2C=CC12	4.681299458	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)NCC(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)Cc1ccc(cc1)O)Cc1ccc(cc1)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC1=NC=NC1)N)C)CCCNC(=N)N)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	COc1cc(ccc1Nc1ncc(Cl)c(Nc2ccccc2S(=O)(=O)C(C)C)n1)N1CCC(CC1)N1CCN(C)CC1	6.940019055	Valid
DrugGPT	FB5L3	COc1cc2nc(NC(=O)[C@@H]3CCCN3S(=O)(=O)c3cc(cc(c3)C(F)(F)F)C(F)(F)F)[nH]c2cc1OC	8.881359765	Valid
DrugGPT	FB5L3	CO[C@H]1O[C@H](C)[C@@H](O[C@@H]2O[C@H](CO)[C@H](O)[C@H](OC)[C@H]2O)[C@H](O)[C@H]1O	4.143969885	Valid
DrugGPT	FB5L3	Cc1c(nnn1[C@H]2[C@@H](O)[C@@H](CO)O[C@@H]([C@@H]2O)n2cnc3c2ncnc3N)COP(=O)(O)O	7.974134196	Valid
DrugGPT	FB5L3	OC(=O)C(=O)Nc1sc2COCCc2c1C(O)=O	5.982279	Valid
DrugGPT	FB5L3	OC[C@H]1O[C@H](C(O)[C@@H]1O)n1ccc(=O)[nH]c1=O	6.350804045	Valid
DrugGPT	FB5L3	OC(=O)[C@@H]1[C@@H]2CC[C@H](C2)[C@H]1C(=O)Oc1cccc2c1cccc2	6.050613493	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(O)=O)NC(=O)[C@H](CO)NC(=O)[C@@H](N)Cc1cnc[nH]1)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H]([C@@H](C)O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CO)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CCSC)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H]([C@@H](C)O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCNC(N)=N)C(N)=O	7.290321787	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)C1=C(O)OC(C)(CC)OC1=O	6.260855984	Valid
DrugGPT	FB5L3	Cc1ccc(cc1)S(=O)(=O)n1cc(C=O)c(=O)c2cc(F)ccc12	5.361887366	Valid
DrugGPT	FB5L3	Cc1cc2c(N3CCC[C@@H](N)C3)c(C#N)c(nc2s1)-c1ccccc1O	6.201962536	Valid
DrugGPT	FB5L3	OC(=O)C(Cc1cccc(c1)-c1ccc(O)cc1)(Cc1cccc(O)c1)NC(=O)OC1CCCC1	5.761570467	Valid
DrugGPT	FB5L3	COc1cc(cc(OC)c1OC)-c1n[nH]c2ccccc12	5.392985231	Valid
DrugGPT	FB5L3	Cc1c(nnn1C1CCCC1)C(=O)Nc1c(C)cccc1C	3.659216611	Valid
DrugGPT	FB5L3	OC(=O)c1c2CCCCc2sc1-n1c(O)c(c2c1c1ccccc1c1ccccc21)[N+]([O-])=O	4.694026964	Valid
DrugGPT	FB5L3	Cc1c(nnn1-c1ccccc1C(=O)N1CCCCC1)-c1ccccc1Cl	4.286134214	Valid
DrugGPT	FB5L3	Cc1c(nnn1-c1ccccc1)C(=O)Nc1ccc(Oc2ccnc(N)c2Cl)cc1	6.550083469	Valid
DrugGPT	FB5L3	OC(=O)c1ccc(Nc2nc(nc3ccc(F)cc23)-c2ccncc2)cc1	6.944561761	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)O	5.674699629	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CO)NC(=O)[C@@H](N)Cc1cnc[nH]1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(C)C)C(N)=O	6.993309087	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)CC(=O)N)CC(=O)O)CCC(=O)O)CC(C)C)C(C)C)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])CC(=O)O)Cc1ccc(cc1)O)CC(C)C	7.159717808	Valid
DrugGPT	FB5L3	COc1ccc(C[C@H](NC(=O)[C@H](Cc2ccccc2)NC(=O)[C@@H]2CCCN2C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C)NC(=O)[C@@H]2CCCN2C(=O)[C@@H](N)Cc2ccc(O)cc2)C(C)C)C(C)C)C(N)=O)cc1	6.292181887	Valid
DrugGPT	FB5L3	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CCCCc2c1-c1nc(cs1)C1CC1	6.026945978	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CC(C)C)C(O)=O	5.046594209	Valid
DrugGPT	FB5L3	COc1ccc(cc1)-c1c(C)n(Cc2ccccc2)c2ccc(OCC(O)=O)cc12	4.732970399	Valid
DrugGPT	FB5L3	COc1cc(Cc2c(C)c(OC)c(C#N)c(OC)c2-c2ccc(F)cc2)cc(OC)c1OC	5.029331163	Valid
DrugGPT	FB5L3	CC(C)C[C@@H](NC(=O)[C@@H](C)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(O)=O)NC(=O)[C@@H](N)CO)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCCNC(N)=N)C(O)=O	6.559212064	Valid
DrugGPT	FB5L3	OC(=O)C(CC(=O)c1ccc(Cl)cc1)NC(=O)c1ccc2nc(C3CCCCC3)c(C#N)c(O)c2c1	5.006353137	Valid
DrugGPT	FB5L3	CC[C@@H](C)[C@H](N)C(=O)N[C@@H]([C@@H](C)CC)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](C)C(=O)N[C@@H](C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H]([C@@H](C)O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(O)=O)C(N)=O	8.096851563	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)CC(C)C)CCCNC(=N)N)C(C)C)CCC(=O)N)NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])CCC(=O)O)C	8.231515043	Valid
DrugGPT	FB5L3	Cc1cc(cc(C)c1O)C(=O)Nc1cc(Cl)ccc1O	4.954154505	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CO)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](C)NC(=O)[C@@H](N)[C@@H](C)O)[C@@H](C)O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H]([C@@H](C)O)C(=O)N[C@@H](CC(C)C)C(=O)NCC(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1ccccc1)C(O)=O	7.361054205	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)NCC(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)Cc1ccc(cc1)O)CC(C)C)CCC(=O)O)Cc1ccccc1)CCC(=O)O)CC(=O)O)Cc1ccc(cc1)O)CC(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H](CC(=O)O)[NH3+])C)CC(C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	C[C@@H]1CCc2c(C1)sc(NC(=O)C1=C(CCC1)C(O)=O)c2-c1nc2ccccc2s1	6.574153221	Valid
DrugGPT	FB5L3	OC(=O)C1=CC2=CC=CCC2C=C1	4.817859277	Valid
DrugGPT	FB5L3	CC[C@@H]1NC(=O)[C@H]([C@H](O)[C@H](C)C\C=C\C)N(C)C(=O)[C@H](C(C)C)N(C)C(=O)[C@H](CC(C)C)N(C)C(=O)[C@H](CC(C)C)N(C)C(=O)[C@@H](C)NC(=O)[C@H](C)NC(=O)[C@H](CC(C)C)N(C)C(=O)[C@@H](NC(=O)[C@H](CC(C)C)N(C)C(=O)CN(C)C1=O)C(C)C	5.903682492	Valid
DrugGPT	FB5L3	C[C@H](CCC(O)=O)[C@H]1CC[C@H]2[C@@H]3CC[C@@H]4C[C@H](O)CC[C@]4(C)[C@H]3CC[C@]12C	5.459751215	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(O)=O)NC(=O)[C@H](CO)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](N)CC(N)=O)[C@@H](C)CC)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCC(O)=O)C(O)=O	7.724366064	Valid
DrugGPT	FB5L3	CC[C@@H](C)[C@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@@H](N)CCC(N)=O)[C@@H](C)CC)C(=O)NCC(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CO)C(=O)NCC(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](Cc1ccc(O)cc1)C(N)=O	7.252767846	Valid
DrugGPT	FB5L3	OC(=O)C(F)(F)F.COC(=O)CC[C@@H](C)[C@H]1CC[C@H]2[C@@H]3CC=C4C[C@H](CC[C@]4(C)[C@H]3CC[C@]12C)OCc1cn(nn1)[C@@H]1O[C@H](COP(O)(O)=O)[C@@H](O)[C@H](O)[C@H]1O	5.251326351	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)C1=C(O)OC(C)(C)OC1=O	6.717474818	Valid
DrugGPT	FB5L3	OC(=O)c1cc(ccc1Cl)-c1ccc(COc2ccc3ccccc3c2)cc1	6.020897816	Valid
DrugGPT	FB5L3	OC(=O)[C@H]1[C@@H]([C@@H]([C@H](O1)n2cnc3c2ncnc3N)O)O	7.084624073	Valid
DrugGPT	FB5L3	CC(C)C[C@@H]1N2C(=O)[C@](NC(=O)[C@H]3CN(C)[C@@H]4Cc5c(Br)[nH]c6cccc(C4=C3)c56)(O[C@@]2(O)[C@@H]2CCCN2C1=O)C(C)C	6.208624546	Valid
DrugGPT	FB5L3	COc1cc2CCN3C[C@@H](CC[C@H]3c2cc1OC)c1ccc(cc1)N1N=C(CC1=O)c1ccccc1	7.712685007	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)Cc1ccc(cc1)O)CC(C)C)Cc1ccc(cc1)OP(=O)(O)O)CCC(=O)O)NC(=O)[C@H](CCC(=O)O)[NH3+]	6.56776071	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)C)CC(=O)O)C(C)C)Cc1ccc(cc1)O)CCC(=O)N)CC(C)C)Cc1ccc(cc1)O)CC(C)C)CC(=O)O)C(C)C)CC(C)C)CCC(=O)N)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])C)CCC(=O)O	8.34339994	Valid
DrugGPT	FB5L3	OC(=O)c1cc(c2ccccc2c1O)S(=O)(=O)c1ccc(F)cc1	5.100619472	Valid
DrugGPT	FB5L3	Cc1cc2c(cc1C)N(C3=NC(=O)NC(=O)C3=N2)C[C@@H]([C@@H]([C@@H](COP(=O)(O)O)O)O)O	6.276374228	Valid
DrugGPT	FB5L3	Cc1c(C)c2cc(Br)cc(C(O)=O)c2n1CCCC(=O)NCCCN1CCOCC1	6.790693131	Valid
DrugGPT	FB5L3	CC(C)(CO[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O)[C@H](O)CO	4.453049035	Valid
DrugGPT	FB5L3	Cc1cc(cc(C)n1)-c1c(C)ccc2c(cc(cc12)-c1cccc(O)c1)-c1c(O)cccc1O	5.654844195	Valid
DrugGPT	FB5L3	OC(=O)c1cc(ccc1O)N=NCc1ccc(cc1)S(=O)(=O)c1ccc(F)cc1	5.812715019	Valid
DrugGPT	FB5L3	OC(=O)C1=CC2=CC=C(Cl)CC2O1	4.112272853	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](C)NC(=O)[C@@H](N)CC(O)=O)[C@@H](C)CC)C(=O)NCC(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(N)=O	6.69809291	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)C1C(=O)OC(CO)C1=O	5.296214922	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](C)NC(=O)[C@H](CO)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@H](C)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CO)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H](N)Cc1cnc[nH]1)[C@@H](C)O)[C@@H](C)O)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CCCNC(N)=N)C(N)=O	7.113231737	Valid
DrugGPT	FB5L3	COc1ccc(cc1)-c1cc(=O)c2c(O)cc(O)cc2o1	5.354283585	Valid
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccccc1)C(=O)O	4.476540699	Valid
DrugGPT	FB5L3	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](C1CCCCC1)c1ccc2ccccc2c1	7.661466559	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@@H]1NC(=O)[C@@H]2CCCN2C(=O)[C@@H]2CCCN2C(=O)[C@H](CC(N)=O)NC(=O)[C@H](CO)NC(=O)[C@H](CCCCN)NC(=O)[C@@H](NC(=O)[C@@H]2CSSC[C@H](NC1=O)C(=O)N[C@@H](Cc1ccccc1)C(=O)N1CCC[C@H]1C(=O)N[C@@H](CC(N)=O)C(=O)NCC(=O)N[C@@H](CCCNC(N)=N)C(=O)N2)[C@@H](C)O	8.289565372	Valid
DrugGPT	FB5L3	CC[C@@H]1NC(=O)[C@H]([C@H](O)[C@H](C)C\C=C\C)N(C)C(=O)[C@H](C(C)C)N(C)C(=O)[C@H](CC(C)C)N(C)C(=O)[C@H](CC(C)C)N(C)C(=O)[C@@H](C)NC(=O)[C@H](C)NC(=O)[C@H](CC(C)C)N(C)C(=O)[C@@H](NC(=O)[C@H](CC(C)C)N(C)C(=O)[C@@H](CO)N(C)C1=O)C(C)C	5.795104461	Valid
DrugGPT	FB5L3	COc1cc(ccc1O)-c1c2c(n3ccc4c(OC)cccc4c13)c(=O)oc1cc(OC)c(OC)cc21	5.746107715	Valid
DrugGPT	FB5L3	COc1cc2CCN3C[C@@H](CC[C@H]3c2cc1OC)C(O)=O	5.397079911	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)Cc1ccc(cc1)O)Cc1ccc(cc1)O)Cc1ccc(cc1)O)CC(=O)O)Cc1ccc(cc1)O)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])Cc1ccc(cc1)O)CC(=O)O)CCC(=O)O)CC(C)C	7.704721335	Valid
DrugGPT	FB5L3	C[C@@H](NC(=O)[C@H](C)NC(=O)CN1CCCNC(=O)[C@H](C)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](Cc2c[nH]c3ccccc23)NC1=O)C(=O)NCC(N)=O	6.727366122	Valid
DrugGPT	FB5L3	COc1cc(ccc1O)[C@H]1Oc2cc(O)cc(O)c2C[C@@H]1O	5.4785253	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)O)C)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)[NH3+])CCCNC(=N)N)C	6.973749793	Valid
DrugGPT	FB5L3	COc1cc(CCc2c(noc2C(F)(F)F)-c2ccc(Cl)cc2Cl)cc(OC)c1	6.172734159	Valid
DrugGPT	FB5L3	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2COCCc2c1-c1nc2c(s1)cccc2	5.08279067	Valid
DrugGPT	FB5L3	Cc1c2c(sc3c1c(C)cc(c3)C)C(=O)NC2=O	5.873540707	Valid
DrugGPT	FB5L3	OC[C@H]1O[C@H](Oc2ccc3c(c2)oc2cc(O)c(O)cc2c3=O)[C@@H](O)[C@@H](O)[C@@H]1O	7.921320948	Valid
DrugGPT	FB5L3	CC[C@@H]1NC(=O)[C@H]([C@H](O)[C@H](C)C\C=C\C)N(C)C(=O)[C@H](C(C)C)N(C)C(=O)[C@H](CC(C)C)N(C)C(=O)[C@H](CC(C)C)N(C)C(=O)[C@@H](C)NC(=O)[C@H](C)NC(=O)[C@H](CC(C)C)N(C)C(=O)[C@@H](NC(=O)[C@H](CC(C)C)N(C)C(=O)[C@@H](SCCO)N(C)C1=O)C(C)C	5.93941157	Valid
DrugGPT	FB5L3	COc1cc2CCN3C(C4CCCC(N4C(=O)c4ccc(F)cc4)C3=O)c2c(OC)c1	4.899382657	Valid
DrugGPT	FB5L3	Cc1cc(NC(=O)c2sc(nc2-c2ccccc2)-c2cc(Cl)c(O)c(Cl)c2)no1	7.426583418	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)O[C@@H]1C[C@H](OC(=O)C)[C@]2(C)OC(=CC2=O)C2C[C@@H](OC(=O)C)[C@]3(C)[C@H](OC(=O)C=C3C)[C@H]12	7.240885112	Valid
DrugGPT	FB5L3	COc1cc2ncnc(Nc3ccc(cc3)C#N)c2cc1OC	5.183142673	Valid
DrugGPT	FB5L3	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCc2c1C(O)=O	5.902475875	Valid
DrugGPT	FB5L3	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)Cc1ccc(Cl)cc1	6.858661824	Valid
DrugGPT	FB5L3	OC(=O)c1cc(c2ccccc2c1O)S(=O)(=O)N1CCOCC1	4.703842581	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H](NC(=O)[C@H](C)NC(=O)[C@H](CC(N)=O)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CO)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)CNC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(N)=O)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H](NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CO)NC(=O)[C@@H](N)Cc1cnc[nH]1)[C@@H](C)O)[C@@H](C)O)[C@@H](C)O)C(C)C)[C@@H](C)O)C(C)C)[C@@H](C)CC)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](C)C(=O)N[C@@H](CC(N)=O)C(N)=O	6.401613834	Valid
DrugGPT	FB5L3	C[C@@H]1C[C@H]2[C@@H]3CCC4=CC(=O)C=C[C@]4(C)[C@@]3(F)[C@@H](O)C[C@]2(C)[C@@]1(O)C(=O)CO	8.693515979	Valid
DrugGPT	FB5L3	OC(=O)c1csc(n1)-c1cccc(c1)-c1ccc(O)cc1	5.329673903	Valid
DrugGPT	FB5L3	COc1cc(Cc2cnc(N)nc2N)cc(OC)c1OC	5.528018653	Valid
DrugGPT	FB5L3	CC(C)[C@@H]1NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@@H](NC(=O)[C@H](Cc2ccc(O)cc2)NC(=O)[C@H](Cc2ccc(O)cc2)NC(=O)[C@@H](N)CSSC[C@H](NC(=O)[C@H](Cc2ccccc2)NC1=O)C(O)=O)C(C)C	7.48939879	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](N)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](C)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCCNC(N)=N)C(O)=O	7.484702338	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@@H]1NC(=O)[C@@H](C)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H]2CCCN2C(=O)[C@@H](NC(=O)[C@H](CO)NC(=O)[C@H](C)NC(=O)[C@@H](CC(N)=O)NC1=O)[C@@H](C)CC	6.624285155	Valid
DrugGPT	FB5L3	C\C(CC[C@H](N)C(O)=O)=C/COc1ccc2ccc(=O)oc2c1	6.238634013	Valid
DrugGPT	FB5L3	CC(C)C[C@@H](N)[C@@H](O)C(=O)N[C@@H](C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H]([C@@H](C)O)C(=O)N[C@@H](C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](C(C)C)C(O)=O	7.078841246	Valid
DrugGPT	FB5L3	Cc1ccc(cc1)C(=O)Nc1cc(C)cc(C)c1-c1nc2ccccc2s1	4.431664971	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)C(C)C)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)N)[NH3+])CC(C)C)C	6.922165684	Valid
DrugGPT	FB5L3	C[C@H]1[C@H](Oc2cc3oc(cc(=O)c3c(O)c2O)-c2cc3c(O)cc(O)cc3[nH]2)[C@@H](O)[C@H](O)[C@@H]1O	7.397821634	Valid
DrugGPT	FB5L3	Cc1c(O)c(O)c(C=O)c2c(O)c(c(C)cc12)-c1c(C)cc2c(C(C)C)c(O)c(O)c(C=O)c2c1O	4.670028269	Valid
DrugGPT	FB5L3	CC[C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)O)[C@H](O)C)CC(=O)O)C)CC(C)C)CC(C)C)CC(=O)O)Cc1ccc(cc1)O)NC(=O)[C@H](Cc1ccc(cc1)O)[NH3+])CC(C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	COc1ccc2c(c1)c(-c1ccc(O)cc1)c(C#N)c(N)n2Cc1ccccn1	5.316993304	Valid
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccccc1F)-c1c(O)cccc1O	7.221902836	Valid
DrugGPT	FB5L3	COc1ccc(cc1)C(=O)n1nc(nc1N)-c1ccccn1	5.19871208	Valid
DrugGPT	FB5L3	Cc1c(nnn1-c1ccc(cc1)C#N)C(=O)Nc1ccc(C)c(Cl)c1	6.330203072	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CO)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCCN)NC(=O)[C@@H](NC(=O)[C@H](C)NC(=O)[C@H](CCSC)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCN=C(N)N)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCN=C(N)N)NC(=O)C(NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](C)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@H](C)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CO)NC(=O)[C@@H](N)Cc1cnc[nH]1)C(C)C)[C@@H](C)O)[C@@H](C)O)C(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(N)=O	7.490347053	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H](NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCCN)NC(=O)[C@@H](NC(=O)[C@H](C)NC(=O)[C@H](CO)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CC(N)=O)NC(=O)[C@@H](NC(=O)[C@H](C)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(O)=O)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CO)NC(=O)[C@@H](N)[C@@H](C)O)[C@@H](C)O)[C@@H](C)O)C(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C)C(N)=O	6.785953867	Valid
DrugGPT	FB5L3	OC(=O)c1ccc2c(C3C(=O)CC(C)(C)CC3=O)c([nH]c2c1)-c1cccnc1	5.654062337	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCCCN)NC(=O)[C@@H](NC(=O)[C@H](CCC(O)=O)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(C)C)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H](N)CCC(O)=O)[C@@H](C)O)[C@@H](C)CC)C(=O)NCC(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)NCC(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)NCC(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](C(C)C)C(N)=O	6.977064663	Valid
DrugGPT	FB5L3	Cc1ccc(C)c(NC(=O)N2CCN(CC2)c2nc(Nc3cc(Cl)ccc3O)ncc2C)c1	4.758401027	Valid
DrugGPT	FB5L3	COc1ccc(cc1)-c1c(O)c2cc(O)c(O)cc2oc1=O	5.24320493	Valid
DrugGPT	FB5L3	Cc1ccc(cc1)S(=O)(=O)c1c(O)cc(C)cc1\C=C\C(O)=O	5.633520905	Valid
DrugGPT	FB5L3	Cc1c(nnn1-c1ccccc1)C(=O)Nc1ccccc1C(=O)NC(C)(C)CO	3.447707125	Valid
DrugGPT	FB5L3	COc1cc2CCN3C(C4CCCC(N4S(=O)(=O)c4ccc5ccccc5c4)C3=O)c2c(OC)c1	4.809312725	Valid
DrugGPT	FB5L3	OC(=O)C(Cc1ccc(O)cc1)NC(=O)C(Cc1ccc(O)cc1)NC(=O)C(O)=O	4.450008155	Valid
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccc(F)cc1)-c1ccc2ccccc2c1	4.77635854	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@@H]1NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](Cc2ccc(O)cc2)NC(=O)[C@@H](CCCCN)NC(=O)[C@H](Cc2ccc(O)cc2)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](Cc2ccccc2)NC(=O)[C@@H]2CSC[C@H](NC(=O)[C@@H](NC1=O)[C@@H](C)O)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](Cc1ccccc1)C(=O)N1CCC[C@H]1C(=O)N[C@@H]([C@@H](C)O)C(=O)NCC(=O)N[C@@H](CO)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N2)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	CO[C@@H]1C=C(C[C@H](N)[C@H]1O)C(N)=O	4.017771989	Valid
DrugGPT	FB5L3	Cc1c(nnn1-c1nonc1N)C(=O)NCc1c(F)cccc1F	5.808915921	Valid
DrugGPT	FB5L3	OC(=O)C1CC=CCC1C(=O)Nc1sc2CCCCc2c1C(O)=O	4.998268477	Valid
DrugGPT	FB5L3	COc1cc(ccc1O)C(=O)Nc1cc(C)ccn1	5.341602613	Valid
DrugGPT	FB5L3	COc1cc(Cc2sc(=O)[nH]c2O)cc(OC)c1OC	4.803582201	Valid
DrugGPT	FB5L3	Cc1c2cc(ccc2sc1C(=O)O)C(=O)O	4.719943403	Valid
DrugGPT	FB5L3	COc1ccc2[nH]c(=O)c(cc2c1)C(O)=O	4.840946285	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CO)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCCN)NC(=O)[C@H](C)NC(=O)[C@H](CCSC)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCN=C(N)N)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCN=C(N)N)NC(=O)C(NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@H](C)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CO)NC(=O)[C@@H](N)Cc1cnc[nH]1)C(C)C)[C@@H](C)O)[C@@H](C)O)C(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(N)=O	7.318741549	Valid
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@H](O)[C@H](Nc2cccc(OC)c2)[C@H]1NC(C)=O	5.908003046	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)CC(C)C)CCC(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)[NH3+])CC(C)C	7.115514491	Valid
DrugGPT	FB5L3	COc1cc(OC)c2nc3n(nc(C)c3c(O)c2c1)C(CC(C)C)C(O)=O	6.331259409	Valid
DrugGPT	FB5L3	CO[C@@H]1C[C@@H](CC[C@H]1O)\C=C(/C)[C@H]1OC(=O)[C@@H]2CCCCN2C(=O)C(=O)[C@]2(O)O[C@@H]([C@H](C[C@H]2C)OC)[C@H](C[C@@H](C)C\C(C)=C\[C@@H](CC(=O)N2CCN(C)CC2)C(=O)C[C@H](O)[C@H]1C)OC	7.343776083	Valid
DrugGPT	FB5L3	OC(=O)c1ccccc1Nc1cccc(Cl)c1	4.703236155	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)CC(C)C)CC(C)C)CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])CC(C)C)C	7.981220895	Valid
DrugGPT	FB5L3	C[C@H]1[C@@H]2[C@H](CCN2C(=O)OCc2ccccc2)O[C@@H]1n1cnc2c(N)ncnc12	7.105374813	Valid
DrugGPT	FB5L3	OC(=O)[C@H](Cc1ccc(F)cc1)NC(=O)[C@H](CC(F)(F)F)CC(=O)Nc1cccc2ccccc12	6.51325693	Valid
DrugGPT	FB5L3	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1c(nc2c1ncnc2N)-c1cccc(c1)C(F)(F)F	8.664606497	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)N[C@@H](CCCCN)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CC(O)=O)C(O)=O	5.408632536	Valid
DrugGPT	FB5L3	OC(=O)C1=C(CCCC1)Nc1nc(nc(n1)N1CCCCCC1)N1CCOCC1	4.903087478	Valid
DrugGPT	FB5L3	COc1ccc(cc1)C(=O)Nc1c(C)cc(C)cc1C	4.8594488	Valid
DrugGPT	FB5L3	OC(=O)C1=C(C[C@H]2C=CC=C[C@H]2[C@H]1[C@H](O)C[C@@H](CC(=O)O)O)C(=O)O	5.132790495	Valid
DrugGPT	FB5L3	Cc1c(O)ccc2c(c1O)C(=O)C=CC2=O	4.747712811	Valid
DrugGPT	FB5L3	OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1CCC(Cc2ccc(F)c(Cl)c2)CC1	8.601813089	Valid
DrugGPT	FB5L3	CC[C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)O)[C@H](CC)C)C)C)CC(C)C)C)C(C)C)[C@H](CC)C)CCC(=O)O)CC(C)C)C(C)C)[C@H](O)C)CC(=O)O)CC(C)C)[C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](C(C)C)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)[C@@H](C)O)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])CC(=O)O)C	5.785547384	Valid
DrugGPT	FB5L3	CC(C)(C)c1ccc(OCC(O)CN2CCN(CC2)C(=O)c2ccco2)cc1	5.676639244	Valid
DrugGPT	FB5L3	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O)O)O	7.005784008	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)N)Cc1ccc(cc1)O)C(C)C)CCC(=O)O)C)C)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])Cc1ccc(cc1)O)CC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)O)CC(=O)O)NC(=O)[C@H](C(C)C)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](CC1=CN=C2[C@@H]1C=CC=C2)NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])Cc1ccc(cc1)O)CC(=O)O)CC(C)C)CCC(=O)O)CC(=O)O)C	5.860215895	Valid
DrugGPT	FB5L3	CC[C@@H](C)[C@@H]1NC(=O)[C@@H](Cc2ccc(OC)cc2)NC(=O)[C@H](Cc2ccc(O)cc2)NC(=O)[C@@H]2CCCN2C(=O)[C@H](CSSC[C@H](NC(=O)[C@H](Cc2ccc(O)cc2)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CO)NC1=O)C(N)=O)NC(=O)[C@@H](NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CCSC)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](C)NC(=O)CN)[C@@H](C)O)[C@@H](C)CC)C(N)=O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	Cc1cc(ccc1F)C(=O)Nc2cc([nH]n2)[C@@H]3CCCCN3C(=O)c4ccc(o4)C(=O)N	7.469994826	Valid
DrugGPT	FB5L3	OC(=O)C1Nc2ccccc2C2C=CCC12	3.264373937	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@@H]1NC(=O)[C@@H]2CCCN2C(=O)[C@@H]2CCCN2C(=O)[C@@H](NC(=O)[C@H](CO)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H](NC(=O)[C@@H]2CSSC[C@H](NC1=O)C(=O)N[C@@H](CC(N)=O)C(=O)N1CCC[C@H]1C(=O)N[C@@H](CC(N)=O)C(=O)NCC(=O)N[C@@H]([C@@H](C)O)C(=O)N2)[C@@H](C)O)[C@@H](C)CC	7.868254464	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)c1c(O)oc(CO)c1O	7.127300528	Valid
DrugGPT	FB5L3	C/C=C(/C=C/C(=O)O)\C=C/C=C(/C=C/C1=C(C)CCCC1(C)C)\C	5.939413524	Valid
DrugGPT	FB5L3	Cc1c2cccc3C(=O)c4ccccc4-c(c(NCCO)c1C(=O)c23)C(=O)OC(C)(C)C	6.524518126	Valid
DrugGPT	FB5L3	COc1cc2CCN3C(=O)c4c(c(O)cc(O)c4C3=O)c2c(OC)c1OC	5.355242829	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CO)NC(=O)[C@@H](N)CC(O)=O)C(C)C)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)NCC(=O)N[C@@H](C(C)C)C(=O)N1CCC[C@H]1C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](CCCN=C(N)N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCN=C(N)N)C(N)=O	7.770904532	Valid
DrugGPT	FB5L3	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CCCCCc2c1-c1nc(cs1)C1CC1	6.058766324	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CO)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCCN)NC(=O)[C@@H](NC(=O)[C@H](C)NC(=O)[C@H](CCSC)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCN=C(N)N)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCN=C(N)N)NC(=O)C(NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@H](C)NC(=O)[C@H](C)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CO)NC(=O)[C@@H](N)Cc1cnc[nH]1)C(C)C)[C@@H](C)O)[C@@H](C)O)C(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(N)=O	7.584923115	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)C1C(=O)OC(CC)(CC)OC1=O	5.1323716	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CO)NC(=O)[C@@H](NC(=O)[C@@H](N)Cc1ccc(O)cc1)[C@@H](C)CC)C(N)=O	7.615648339	Valid
DrugGPT	FB5L3	COc1cc(cc(OC)c1OC)-c1c(C#N)c2cc(C)cc(C#N)c2nc1-c1ccccc1	5.980037289	Valid
DrugGPT	FB5L3	Cc1cc2n(C)c3c(ncnc3c2cc1C)N1CCN(CC1)C(=O)C(C)(C)C	5.044592146	Valid
DrugGPT	FB5L3	Cc1ccc(cc1)C(=O)c1c(O)c2cc(ccc2[nH]c1=O)C(=O)c1ccc(cc1)C(O)=O	5.028453167	Valid
DrugGPT	FB5L3	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CC(CCc2c1C#N)C(F)(F)F	4.7959062	Valid
DrugGPT	FB5L3	COc1cc(CCc2ccc(NC(=O)C3=C(O)[C@@](C)(CCC3=O)C(O)=O)cc2)cc(OC)c1	6.764715594	Valid
DrugGPT	FB5L3	COc1cc2CCN3c4cc(C)c(OC)cc4CC[C@]3(C)c2c(OC)c1OC	5.546150854	Valid
DrugGPT	FB5L3	COc1cc2c3C4C5CC(C4C(=O)c3ccc2cc1O)C5(C)CCC5	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	Cc1cc2c(cc1C)N(C3=NC(=O)NC(=O)C3=N2)C[C@@H]([C@@H]([C@@H](COP(=O)(O)O)O)O)O	6.276374228	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H](NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCCCN)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H](NC(=O)[C@H](C)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@H](C)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CO)NC(=O)[C@@H](N)Cc1cnc[nH]1)[C@@H](C)O)[C@@H](C)O)[C@@H](C)O)C(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(N)=O	7.231625013	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(C)C)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](N)[C@@H](C)O)[C@@H](C)CC)C(=O)NCC(=O)N[C@@H](CC(N)=O)C(N)=O	6.536916546	Valid
DrugGPT	FB5L3	Cc1cc2c(cc1C)N(C3=NC(=O)NC(=O)C3=N2)C[C@@H]([C@@H]([C@@H](COP(=O)(O)O)O)O)O	6.276374228	Valid
DrugGPT	FB5L3	OC[C@H]1O[C@@H](Oc2c(O)c3c(cc(O)cc3=O)oc2-c2ccc(O)c(O)c2)[C@H](O)[C@@H](O)[C@@H]1O	8.116896575	Valid
DrugGPT	FB5L3	Cc1c(c2ccccc2n1Cc3cccc(c3)C(=O)O)C(=O)O	5.202022576	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)CCCNC(=N)N)NC(=O)[C@H](C(C)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H](CCCNC(=N)N)[NH3+]	5.915528558	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](N)CCCCN)[C@@H](C)CC)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H]([C@@H](C)O)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CCCN=C(N)N)C(=O)N[C@@H](C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](CCCN=C(N)N)C(O)=O	8.611847973	Valid
DrugGPT	FB5L3	OC(=O)c1cc2cc(O)c(O)cc2oc1=O	5.373453485	Valid
DrugGPT	FB5L3	OC(=O)c1csc(n1)-c1c(O)cccc1O	5.313527758	Valid
DrugGPT	FB5L3	Cc1cc2c(cc1C)N(C3=NC(=O)NC(=O)C3=N2)C[C@@H]([C@@H]([C@@H](COP(=O)(O)O)O)O)O	6.276374228	Valid
DrugGPT	FB5L3	COc1cc(OC)cc(\C=C2/C(=O)NC(=O)N(C2=O)c2ccc(Cl)cc2)c1	6.178546512	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC[N+](C)(C)C	3.626456006	Valid
DrugGPT	FB5L3	CC(C)[C@H](NC(=O)[C@H](CCC(O)=O)NC(=O)[C@@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](CC(N)=O)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CCCCN)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(C)=O)[C@@H](C)O)[C@@H](C)O)C(C)C)[C@@H](C)CC(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](Cc1ccc(O)cc1)C(N)=O	6.556691198	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)Nc1ccccc1OC	4.924773265	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)OCC1OC(C=C1)n1cc(C)c(=O)[nH]c1=O	4.147475356	Valid
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccc(F)cc1)C(=O)Nc1cc(Cl)ccc1C	5.006840716	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)C1=C(O)OC(C)(C)OC1=O	6.717474818	Valid
DrugGPT	FB5L3	Cc1cc(ccc1NC(=O)Nc1ccc(Cl)cc1)-c1nc2ccccc2o1	5.467658023	Valid
DrugGPT	FB5L3	C/C(=C/CO[P@@](=O)(O)O[P@@](=O)(O)OC[C@@H]1[C@H]([C@H]([C@@H](O1)n2cnc3c2ncnc3N)O)OP(=O)(O)O)/C	5.799964898	Valid
DrugGPT	FB5L3	Cc1ccc2nc(N3CCCC3)c(cc2c1)C#N	4.538567978	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)CC(C)C)CCC(=O)N)C(C)C)CCC(=O)O)CC1=CN=C2[C@H]1C=CC=C2)NC(=O)[C@H](Cc1ccccc1)NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])Cc1ccccc1)C)Cc1ccc(cc1)O)Cc1ccc(cc1)O	7.056495611	Valid
DrugGPT	FB5L3	OC[C@H]1O[C@H](O)[C@H](O)[C@@H](O)[C@H]1O	5.510924246	Valid
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccccc1)C(=O)O	4.476540699	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](N)C(=O)N[C@@H]([C@@H](C)CC)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CO)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CC(C)C)C(=O)N1CCC[C@H]1C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(C)C)C(=O)NCC(=O)N[C@@H](CCCNC(N)=N)C(N)=O	7.512742664	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)CC(=O)O)C(C)C)CC(C)C)Cc1ccc(cc1)O)CC(C)C)C(C)C)C)CC(C)C)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CCC(=O)O)[NH3+])CCC(=O)N)C)CC(=O)O)CC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	COc1cc(ccc1O)-c1cc(nc(n1)-c1ccc(Br)cc1)-c1ccc(Br)cc1	5.800345078	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](N)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H]([C@@H](C)O)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](CO)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CO)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(C)C)C(N)=O	7.774247508	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CO)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(N)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](C)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](N)CCCNC(N)=N)C(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H]([C@@H](C)O)C(=O)N[C@@H](CS)C(N)=O	7.396946709	Valid
DrugGPT	FB5L3	COc1cc(Cc2sc(NC(=O)C3=C(C)N(C)C(=O)N(C)C3=O)nc2C)cc(OC)c1	6.621676549	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)NCC(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)CC(=O)O)Cc1ccccc1)CC(C)C)Cc1ccccc1)CC(=O)O)C(C)C)CC(C)C)CC1=CN=C2[C@H]1C=CC=C2)Cc1ccc(cc1)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)N)CC(C)C)CC(C)C)CC(=O)O)CC(C)C)CCC(=O)O)C	6.264301776	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)C(O)CCCCCCCC	5.709861555	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)C)Cc1ccccc1)CC(C)C)C)CC(=O)O)Cc1ccc(cc1)OP(=O)(O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H](CCCNC(=N)N)[NH3+])CC(C)C)CC(C)C)CC(=O)N)C	6.989538467	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)Cc1ccc(cc1)O)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])C)CCC(=O)N)CCC(=O)O)CC(C)C)CC(=O)O)CCC(=O)O)CC(=O)O)Cc1ccc(cc1)O)C	6.285000841	Valid
DrugGPT	FB5L3	COc1cc(ccc1O)-c1c(C)c2c(O)cc(O)cc2oc1=O	5.724382001	Valid
DrugGPT	FB5L3	Cc1c(nnn1-c1ccccc1C(=O)Nc1cccc(O)c1)C(=O)Nc1cccc(Cl)c1Cl	6.303293164	Valid
DrugGPT	FB5L3	COc1ccc2c3ccc(OCCC4CCCCC4)c(O)c3oc(=O)c2c1	4.603519802	Valid
DrugGPT	FB5L3	OC(=O)C1=C(CCCC1)Nc1ccc(I)cc1	5.765838718	Valid
DrugGPT	FB5L3	Cc1cc2c(cc1C1(CCCCC1)c1ccc(cn1)C(=O)N(CCC(O)=O)c1cccc(F)c1)N(C(=O)CO)C(=O)C2=O	8.093723945	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)C(C)C)C(C)C)CC(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](O)C)[NH3+])C	6.522609271	Valid
DrugGPT	FB5L3	Cc1c(c(n(n1)C)C)Cc2c(C)cc(c(c2C)O)C	4.40707381	Valid
DrugGPT	FB5L3	OC(=O)C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCCNC(=N)N)CC(C)C)CCC(=O)N)CC(C)C)CCC(=O)O)NC(=O)[C@H](Cc1ccc(cc1)O)[NH3+]	7.586007442	Valid
DrugGPT	FB5L3	COc1cc2CCN3C(C4CCCC(N4C(=O)C(=O)c4ccccc4)C3=O)c2c(OC)c1	4.114007627	Valid
DrugGPT	FB5L3	Cc1c(nnn1-c1ccccc1)-c1ncc(O)c(N)n1	4.389835335	Valid
DrugGPT	FB5L3	COc1cc2CCN3C(C4CCCC(N4C(=O)C(=O)c4c[nH]c5ccccc45)C3=O)c2c(OC)c1	5.167763402	Valid
DrugGPT	FB5L3	COc1cc(ccc1O)-c1cc(=O)c2c(O)c(C)c(O)cc2o1	5.490215013	Valid
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccccc1)C(=O)O[C@H]1CC[C@@]2(C)[C@@H](CC[C@@H]3[C@@H]2CC[C@]2(C)[C@@H](CC[C@]32C)C(O)=O)C1(C)C	8.417406277	Valid
DrugGPT	FB5L3	Cc1c(c2cc(ccc2n1C)Cl)C(=O)O	4.945647692	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)C)C(C)C)CC(C)C)[C@H](CC)C)CC1=CN=C2[C@H]1C=CC=C2)CC(=O)N)[C@H](O)C)C(C)C)CC(=O)O)CC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H](CO)N)C)CC(=O)O)CC(C)C)Cc1ccc(cc1)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)C1=C(O)OC(C)(C)OC1=O	6.717474818	Valid
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@H](O)[C@H](Nc2ccccc2)[C@H]1O	4.408507418	Valid
DrugGPT	FB5L3	CC[C@@H]1NC(=O)[C@H]([C@H](O)[C@H](C)C\C=C\C)N(C)C(=O)[C@H](C(C)C)N(C)C(=O)[C@H](CC(C)C)N(C)C(=O)[C@H](CC(C)C)N(C)C(=O)[C@@H](C)NC(=O)[C@H](C)NC(=O)[C@H](CC(C)C)N(C)C(=O)[C@@H](NC(=O)[C@H](CC(C)C)N(C)C(=O)CN(C)C1=O)C(C)C	5.903682492	Valid
DrugGPT	FB5L3	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O[C@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O)O	4.335294572	Valid
DrugGPT	FB5L3	OC(=O)C1=C(CCCC1)C(=O)O	5.417078948	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)O)CCC(=O)O)CC(C)C)CC1=NC=NC1)Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])C)Cc1ccccc1)Cc1ccccc1)Cc1ccccc1	6.653251128	Valid
DrugGPT	FB5L3	Cc1ccc(cc1)-c1ccc(cc1)C(O)=O	5.309774821	Valid
DrugGPT	FB5L3	C[C@@H]1C[C@H]2C[C@@H](C[C@H](C)\C=C(C)\[C@@H](O)C(=O)C[C@H](C\C=C\C=C(C)\[C@H](C[C@@H]3C[C@@H](O)CC(=O)O3)O2)C(=O)O[C@@H]1CC=C(C)C)[C@H]1O[C@H](C)[C@@H](O)[C@H](O)[C@H]1O	6.738556063	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@@H]1NC(=O)[C@H](CCC(N)=O)NC(=O)[C@@H]2CCCN2C(=O)[C@@H]2CSCc3cc(CSC[C@H](NC(=O)[C@@H](NC1=O)C(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H]([C@@H](C)O)C(=O)NCC(=O)N[C@@H](CCCNC(N)=N)C(=O)N2)cc(CSC[C@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCCCN)NC(=O)[C@H](C)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCCNC(N)=N)NC1=O)[C@@H](C)O)[C@@H](C)O)C(N)=O)nn3	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CO)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CO)NC(=O)[C@@H](N)CCCNC(N)=N)[C@@H](C)O)[C@@H](C)CC)C(=O)NCC(=O)N[C@@H](C(C)C)C(O)=O	6.936960121	Valid
DrugGPT	FB5L3	COc1cc2[nH]c(=O)n(Cc3ccc(F)cc3)c2cc1S(=O)(=O)N1CCCC1	4.988080777	Valid
DrugGPT	FB5L3	Cc1ccc(cc1)C(=O)Nc1nc2ccc(cc2s1)S(=O)(=O)N1CCOCC1	5.458241943	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)Cc1ccc(cc1)O)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](CC)C)NC(=O)[C@H](Cc1ccccc1)[NH3+])CO)CCC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	COc1cc(ccc1O)-c1oc2cc(O)cc(O)c2c(=O)c1O	5.606829495	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)CCCNC(=N)N)C)CO)Cc1ccccc1)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)C	5.055466403	Valid
DrugGPT	FB5L3	COc1cc2CCN3Cc4c(C[C@H]3c2cc1OC)ccc(O)c4O	5.795983016	Valid
DrugGPT	FB5L3	COc1cc(OC)cc(c1)-c1cc(nn1-c1ccc(cc1)S(N)(=O)=O)C(F)(F)F	6.812686227	Valid
DrugGPT	FB5L3	CO[C@H]1O[C@H](Cn2cc(nn2)-c2cccc(F)c2)[C@@H](OCc2ccccc2)[C@H](OCc2ccccc2)[C@H]1OCc1ccccc1	6.182158778	Valid
DrugGPT	FB5L3	COc1ccc(cc1)-c1cc(cc(n1)-c1ccc(cc1)C(O)=O)-c1ccc(Cl)cc1	6.627613798	Valid
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccccc1F)-c1nnc(Nc2ccc(Cl)cc2F)o1	5.653213192	Valid
DrugGPT	FB5L3	Cc1c(nnn1-c1ccccc1)-c1ccc2N(CCc2c1)C(=O)c1ccccc1C(F)(F)F	5.091989624	Valid
DrugGPT	FB5L3	OC(=O)[C@H](Cc1ccc(Cl)cc1Cl)N1C(=O)c2ccc(cc2C1=O)N1CCN(CC1)C(=O)c1ccco1	7.759894861	Valid
DrugGPT	FB5L3	C/C(=C/CC[C@@H](C)[C@H]1CC[C@@H]2[C@@]1(C)CCC[C@@]1([C@H]2CCC2=CC[C@H]3[C@@]1(C)CCC(=O)C=C3C)C)/C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	CO[C@@H]1O[C@H](Cn2cc(COC[C@@H](NC(=O)[C@H](C)NC)C(=O)N[C@@H](C)C(=O)N[C@@H](CC(C)C)C(O)=O)nn2)[C@@H](OS([O-])(=O)=O)[C@H](OS([O-])(=O)=O)[C@H]1OS([O-])(=O)=O	7.286366801	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)C)Cc1ccccc1)C)C(C)C)CCC(=O)O)CC(C)C)C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])CO)CC(C)C)CC(C)C)CCC(=O)O)CC(C)C)Cc1ccccc1)CCC(=O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	C[C@H]1O[C@H](OC[C@@H]2O[C@@H](Oc3c(O)c4c(cc(O)cc4=O)oc3-c3ccc(O)c(O)c3)[C@H](O)[C@H](O)[C@H]2O)[C@H](O)[C@@H](O)[C@@H]1O	8.431816439	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)Nc1ccc(cc1)C(=O)O	4.460200881	Valid
DrugGPT	FB5L3	Cc1ccc(cc1)S(=O)(=O)N1CCc2c(C1)sc(NC(=O)C1CC1)c2C(N)=O	6.240181791	Valid
DrugGPT	FB5L3	Cc1c(nnn1[C@H]2[C@H](O[C@H]([C@@H]2O)C(=O)O)COP(=O)(O)O)c3ccc(cc3)F	7.022364684	Valid
DrugGPT	FB5L3	COc1ccc(C[C@H](NC(=O)[C@H](Cc2ccc(O)cc2)NC(=O)[C@H](Cc2ccccc2)NC(=O)[C@H](CCCCN)NC(=O)[C@H](C)NC(=O)[C@H](C)NC(=O)[C@H](C)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC(C)C)NC(C)=O)C(N)=O)cc1	5.034000348	Valid
DrugGPT	FB5L3	CC(C)C[C@@H]1NC(=O)[C@H](Cc2ccc(O)cc2)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@@H]2CCCN2C(=O)[C@H](CC(N)=O)NC(=O)[C@@H](NC(=O)[C@H](CC(N)=O)NC(=O)[C@@H]2CCCN2C1=O)[C@@H](C)OP(O)(O)=O	8.306753405	Valid
DrugGPT	FB5L3	COc1cc(ccc1O)-c1cc(C(O)=O)c2ccc(O)c(OC)c2n1	4.146309782	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@@H]1NC(=O)[C@H](CCC(N)=O)NC(=O)[C@@H]2CCCN2C(=O)[C@@H]2CSCc3cc(CSC[C@H](NC(=O)[C@@H](NC(=O)[C@@H](NC1=O)[C@@H](C)CC)C(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H]([C@@H](C)CC)C(=O)NCC(=O)N[C@@H](CCCNC(N)=N)C(=O)N2)cc(CSC[C@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCNC(N)=N)NC1=O)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](CC(O)=O)C(O)=O)c3	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	COc1cc(ccc1O)-c1c2c(n3ccc4cc(O)c(OC)cc4c13)c(=O)oc1cc(O)c(OC)cc21	7.01545351	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](CCCN=C(N)N)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCCN=C(N)N)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](C)NC(=O)[C@H](CO)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](N)Cc1ccc(O)cc1)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CCCN=C(N)N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(N)=O	8.264071458	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)Cc1ccccc1)CO)CC(C)C)CC(C)C)CC(=O)O)CC(=O)N)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H](CCC(=O)O)[NH3+])Cc1ccc(cc1)O)CC(C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](C)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(O)=O)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H](N)[C@@H](C)CC)C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(N)=O	6.653046124	Valid
DrugGPT	FB5L3	Cc1ccc(cc1)S(=O)(=O)N(Cc1ccccc1)c1cccc(O)c1	6.14909375	Valid
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccc(F)cc1)C(=O)Nc1ccc(Cl)cc1	4.47158766	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)C(C)C)CCC(=O)N)CCC(=O)N)Cc1ccc(cc1)O)CCC(=O)O)CC(C)C)CCC(=O)O)C)Cc1ccccc1)NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)NC(=O)[C@@H]1CCC[NH2+]1)Cc1ccccc1)CC(C)C)CC(C)C)C)CCCNC(=N)N)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	Cc1c(sc(n1)C(C)(C)C)C(=O)Nc2cccc3c2C(=O)C=CC3=O	5.472296123	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)C)C)NC(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H](CCC(=O)N)[NH3+])CCC(=O)O)CCC(=O)N)C)Cc1ccc(cc1)O)CO	5.626372036	Valid
DrugGPT	FB5L3	COc1cc(O)c2c(c1)occ(-c1ccc(O)cc1)c2=O	5.838959706	Valid
DrugGPT	FB5L3	C[C@H]1C[C@H](C)[C@@H](O)CN1c1cc(Nc2ccc(cc2)C#N)ncc1C(F)(F)F	5.886035265	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)c1c(O)oc(CO)c1O	7.127300528	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)C)CCC(=O)O)Cc1ccc(cc1)O)Cc1ccc(cc1)O)NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])CO	6.626408531	Valid
DrugGPT	FB5L3	Cc1c(nnn1[C@H]2[C@@H]([C@@H]([C@H](O2)CO)O)O)C(=O)NCc3ccc(cc3)Cl	6.428137699	Valid
DrugGPT	FB5L3	COc1cc(ccc1Nc1ncc(Cl)c(Nc2ccccc2S(=O)(=O)C(C)C)n1)N1CCC(CC1)N1CCN(C)CC1	6.940019055	Valid
DrugGPT	FB5L3	Cc1c(nnn1-c1ccc(cc1)C#N)C(=O)N[C@H](C[C@H]1CCCN1C(=O)[C@H](CCCN=C(N)N)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](N)Cc1ccccc1)Cc1ccccc1	7.616921592	Valid
DrugGPT	FB5L3	COc1cc(Cc2c(N)nc(N)nc2N)cc(OC)c1OC	5.041341958	Valid
DrugGPT	FB5L3	Cc1cc(Nc2ccnc3cc(Cl)ccc23)ccc1-c1nc(C)cs1	6.11241513	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(N)=O)NC(=O)[C@@H](N)CO)[C@@H](C)O)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CC(C)C)C(=O)NCC(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](C)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(N)=O	8.782525503	Valid
DrugGPT	FB5L3	COc1ccc(cc1)-c1c(N)nc(N)nc1-c1ccc(O)cc1O	5.523310195	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CO)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CCCCN)NC(=O)[C@H](C)NC(=O)[C@H](C)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H]1CCC(=O)N1)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H]([C@@H](C)CC)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H]([C@@H](C)O)C(=O)N[C@@H](CO)C(=O)N[C@@H](Cc1ccc(O)cc1)C(N)=O	7.726302422	Valid
DrugGPT	FB5L3	CO[C@H]1O[C@H](CNC(=O)c2ccccc2)[C@@H](O)[C@H](O)[C@@H]1O	4.871952944	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)CC(C)C)CCC(=O)N)NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@H](CO)[NH3+])C	6.026950817	Valid
DrugGPT	FB5L3	Cc1ccc(cc1)C(=O)Nc1ccccc1C(=O)Nc1ccc(Cl)cc1C(=O)Nc1ccc(Cl)cn1	6.265702299	Valid
DrugGPT	FB5L3	Cc1c2CCNC(=O)c2ccc1-c1ccncc1	4.356705997	Valid
DrugGPT	FB5L3	OC(=O)C[C@H]1[C@H]2CCC[C@H](N2C1=O)C(=O)O[C@H](c1ccccc1)c1ccccc1	5.324144219	Valid
DrugGPT	FB5L3	OC(=O)C(=O)Nc1ccc(Cl)cc1C(=O)Nc1ccc(Cl)cc1	4.92944245	Valid
DrugGPT	FB5L3	COc1ccc(cc1)C1N(C(=O)C(O)=C1C(=O)c1cc(F)cc(F)c1)c1cc(Cl)cc(c1)N1CCOCC1	6.873423593	Valid
DrugGPT	FB5L3	OC(=O)C1=C(CCCC1)C(=O)O[C@H]1C[C@@H](C=C1)c1cccc(c1)Br	5.645942778	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](N)Cc1ccccc1)C(C)C)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CS)C(N)=O	7.815836751	Valid
DrugGPT	FB5L3	COc1ccc(cc1)-c1nnc(NC(=O)C2C3CCC(C3)C2C(O)=O)o1	5.605180808	Valid
DrugGPT	FB5L3	OC[C@H]1O[C@@H](Oc2c(O)c3c(cc(O)cc3=O)oc2-c2ccc(O)cc2)[C@H](O)[C@@H](O)[C@@H]1O	7.262633348	Valid
DrugGPT	FB5L3	COc1ccc(cc1)-c1nnc(Nc2ccccc2F)c2ccccc12	4.709707494	Valid
DrugGPT	FB5L3	OC(=O)C(=O)Nc1sc2CCCc2c1C(O)=O	6.168616608	Valid
DrugGPT	FB5L3	COc1ccc(Nc2nnc(-c3ccccc3)c3ccccc23)cc1	5.372818022	Valid
DrugGPT	FB5L3	COc1ccc(cc1)-c1c(C#N)c2ccccc2n(C(=O)c2ccccc2)c1=N	5.400145267	Valid
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccccc1)C(=O)O[C@@H]1[C@H](O)[C@@H](COP(O)(O)=O)O[C@H]1n1cnc2c(N)ncnc12	9.575367691	Valid
DrugGPT	FB5L3	Cc1c2CC[C@H](NC(=O)c3ccc(Cl)cc3)[C@@H](C(=O)N[C@@H](Cc3ccc(O)cc3)C(=O)N[C@H](CC(N)=O)c3ccccc3)c2ccc1S(C)(=O)=O	7.271480787	Valid
DrugGPT	FB5L3	CO[C@@H]1C[C@@H](CC[C@H]1O)\C=C(/C)[C@H]1OC(=O)[C@@H]2CCCCN2C(=O)C(=O)[C@]2(O)O[C@@H]([C@H](C[C@H]2C)OC)[C@H](C[C@@H](C)C\C(C)=C\[C@@H](CCCC(=O)N2CC[C@H](OC)[C@H](C2)OC)[C@H](C)C[C@H]1C)OC	7.114752456	Valid
DrugGPT	FB5L3	OC(=O)[C@H](Cc1ccccc1)N1C(=O)[C@H]2[C@@H]3C[C@H](C=C3)[C@H]2C1=O	4.840874995	Valid
DrugGPT	FB5L3	OC(=O)c1ccccc1Nc1cccc(c1)-c1cccc(c1)C(F)(F)F	5.381385887	Valid
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccccc1)C(=O)Nc1ccc(F)cc1Cl	4.106793239	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCCN)NC(=O)[C@@H](NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CCSC)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCCCN)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CO)NC(=O)[C@H](C)NC(=O)[C@@H](NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(O)=O)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CO)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(O)=O)NC(=O)[C@@H]1CCCN1C(=O)CNC(=O)[C@@H]1CCC(=O)N1)[C@@H](C)CC)[C@@H](C)CC)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](CC(N)=O)C(N)=O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@@H](O[C@@H]2O[C@H](CO)[C@H](O)[C@H](O)[C@H]2O)[C@H](O)[C@H]1NC(C)=O	5.141416527	Valid
DrugGPT	FB5L3	C[C@@H](N1CCN(C[C@@H]1Cc1ccc(Cl)cc1)C1=NC(=O)NC1=O)c1ccc(F)cc1	6.325284072	Valid
DrugGPT	FB5L3	CO[C@@H]1O[C@H](Cn2cc(nn2)-c2cccc(Cl)c2)[C@@H](O)[C@H](O)[C@H]1NC(=O)c1ccc2ccccc2c1	7.77874247	Valid
DrugGPT	FB5L3	COc1ccc(cc1)-c1c(O)cc(O)c2c(O)c3c(cc12)c(=O)oc1cc(O)c(OC)c(OC)c1c3=O	4.468899133	Valid
DrugGPT	FB5L3	COc1cc(ccc1O)[C@@H]1Oc2cc(ccc2O[C@H]1CO)[C@@H]1Oc2cc(O)cc(O)c2C(=O)[C@@H]1O	6.436285691	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(C)C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](N)[C@@H](C)O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H]([C@@H](C)CC)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](CCCN=C(N)N)C(=O)N[C@@H](CO)C(=O)N[C@@H](C)C(=O)N[C@@H](CCCN=C(N)N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)NCC(=O)N[C@@H](CCC(N)=O)C(N)=O	7.772209986	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)O	5.674699629	Valid
DrugGPT	FB5L3	C[C@@H]1O[C@@H](O[C@H]2[C@H](O)[C@@H](O)[C@H](O[C@@H]3O[C@@H](C)[C@@H](O)[C@H](O)[C@H]3O)[C@@H]2O)[C@H](O)[C@@H](O)[C@H]1N[C@H]1C=C(CO)[C@@H](O)[C@H](O)[C@H]1O	6.101621469	Valid
DrugGPT	FB5L3	Cc1c2cc(c(cc2n[nH]1)Cl)O	4.081851214	Valid
DrugGPT	FB5L3	C[C@@H]1C[C@H]2[C@@H]3CCC4=CC(=O)C=C[C@]4(C)[C@@]3(F)[C@@H](O)C[C@]2(C)[C@@]1(O)C(=O)CO	8.693515979	Valid
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	5.29504246	Valid
DrugGPT	FB5L3	COc1cc(cc(OC)c1OC)C(O)=O	5.146313354	Valid
DrugGPT	FB5L3	CC[C@@H]([C@H](C(=O)NCC(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)C)CC(=O)O)Cc1ccc(cc1)O)CC(C)C)CC(C)C)C(C)C)CCC(=O)O)CC(C)C)NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])Cc1ccccc1)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	Cc1cc(Nc2ccc(F)cc2)n2ncc(-c3ccc(Cl)cc3)c2n1	5.780236967	Valid
DrugGPT	FB5L3	CO[C@@H]1C=C2C(=N)C(C#N)[C@](C2)(C#N)[C@@H]1O	5.723694886	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)Cc1ccc(cc1)O)CCC(=O)O)CCC(=O)O)CCC(=O)O)CC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@H]1C=CC=C2)NC(=O)[C@H](CCCNC(=N)N)N)CO)Cc1ccc(cc1)O)CC(=O)O)CC(=O)O)CC(C)C)CC(=O)N)C	6.680512342	Valid
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccc(cc1)C(=O)Nc1ccccc1C(O)=O)-c1ccccc1Cl	5.285182078	Valid
DrugGPT	FB5L3	COc1ccc(cc1)C(=O)NC1CC(C)(C)Oc2cc(ccc12)-c1ccc2C(=O)OCc2c1	6.136690397	Valid
DrugGPT	FB5L3	OC(=O)c1c2-c3ncc(C4CC4)n3CCn2c2c(F)cc(cc12)N1CCNCC1	5.960707033	Valid
DrugGPT	FB5L3	Cc1cc(Nc2ccc(C(=O)NCCCO)c(Cl)c2)n2ncnc2n1	3.977961167	Valid
DrugGPT	FB5L3	CC(C)[C@H](NC(=O)[C@H](CO)NC(=O)[C@H](C)N)C(=O)N[C@@H](C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](C(C)C)C(=O)N1CCC[C@H]1C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CCCCN)C(O)=O	7.185346855	Valid
DrugGPT	FB5L3	OC(=O)C(O)=O.C[C@H](NC(=O)[C@H](C)NC(=O)[C@H](C)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCCN)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CCCCN)NC(=O)CNC(=O)CNC(=O)[C@@H](NC(=O)[C@H](CO)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CS)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC(N)=O)NC(=O)[C@@H](NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CS)NC(=O)[C@H](CS)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H](N)CCCNC(N)=N)[C@@H](C)O)[C@@H](C)O)C(=O)N[C@@H](CO)C(O)=O	6.740067894	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](N)[C@@H](C)O)[C@@H](C)CC)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](C)C(=O)N[C@@H](CCSC)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](C(C)C)C(=O)N1CCC[C@H]1C(=O)N[C@@H]([C@@H](C)O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](C(C)C)C(N)=O	7.510445206	Valid
DrugGPT	FB5L3	COc1c(Cl)cc2nc(N[C@@H]3CC[C@@H](CC3)NS(=O)(=O)C(F)(F)F)nc(N3CCOCC3)c2c1Cl	7.536380444	Valid
DrugGPT	FB5L3	Cc1c(O)c(O)c2C(=O)C3=C(O)C(C)(C)CC[C@]3(C)Oc2c1C(=O)c1c(O)c(O)c(O)c(O)c1C	4.554956191	Valid
DrugGPT	FB5L3	COc1ccc(Nc2cc(Cl)cc3cc(oc23)-c2ccc(Cl)cc2)cc1	6.862712297	Valid
DrugGPT	FB5L3	Cc1cc(ccc1O)N=C(N)N	5.022656473	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)NCC(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)Cc1ccc(cc1)O)Cc1ccccc1)Cc1ccccc1)CC(C)C)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)CNC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])CCC(=O)O)CC(C)C)CC(C)C)CCC(=O)O)CC(=O)O)CC(C)C)CCC(=O)O)C	6.331684168	Valid
DrugGPT	FB5L3	COc1ccc(cc1)C(=O)c1ccc2nc(Nc3ccc(OC)cc3)sc2c1	7.191097667	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)CO)CC(C)C)[C@H](CC)C)Cc1ccc(cc1)O)Cc1ccccc1)Cc1ccccc1)CC(C)C)NC(=O)[C@H](C(C)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)[NH3+])CC(=O)O)CC(=O)N)CC(C)C)CC(=O)O)Cc1ccc(cc1)O	6.613601266	Valid
DrugGPT	FB5L3	OC(=O)c1ccccc1Nc1c(Cl)cccc1Cl	4.276915902	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N1C[C@H](C[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)CC(=O)O)C)C)CC(=O)N)Cc1ccccc1)C)C)C(=O)O)C	5.625748114	Valid
DrugGPT	FB5L3	Cc1cc2n(C3CC3)c(nc2cc1F)-c1c(C)cccc1F	4.747544359	Valid
DrugGPT	FB5L3	CC(C)C[C@H](NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](N)CO)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CO)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CC(C)C)C(=O)NCC(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](C(C)C)C(=O)N1CCC[C@H]1C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H]([C@@H](C)O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](C(C)C)C(=O)NCC(=O)N1CCC[C@H]1C(=O)N[C@@H](CO)C(N)=O	7.16189493	Valid
DrugGPT	FB5L3	COc1cc(ccc1Nc1ncc2N(C)C(=O)c3ccccc3N(C)c2n1)N1CCN(C)CC1	6.173062175	Valid
DrugGPT	FB5L3	COc1cc2nc(N3CCN(CC3)C(=O)N(C)C)n(-c3ccccc3)c(=O)c2cc1OC	3.996977972	Valid
DrugGPT	FB5L3	C[C@H]1CCC[C@@H](C)[C@]2(C)CC[C@H]([C@@H]3[C@@H](CC(=O)O3)[C@]12C)C(O)=O	6.135561259	Valid
DrugGPT	FB5L3	Cc1c2ccc(Oc3ccc(NC(=O)C4(CC4)C(=O)NC4=CCC(F)C=C4)cc3)c(F)c2n(C)c1=O	4.789796893	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)C1=C(O)[C@H](C[C@H]1C)OC	5.357312272	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@@H]1NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CO)NC(=O)[C@H](Cc2ccc(O)cc2)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H](NC(=O)[C@@H]2CSCc3cc(CSC[C@H](NC1=O)C(=O)N[C@@H](CC(N)=O)C(=O)N1CCC[C@H]1C(=O)N[C@@H](CC(N)=O)C(=O)NCC(=O)N[C@@H]([C@@H](C)O)C(=O)N2)NC(=O)[C@@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](C)NC(=O)[C@H](CO)NC(=O)[C@@H](N)CCCNC(N)=N)[C@@H](C)CC)[C@@H](C)O)[C@@H](C)CC)C(C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	OC(=O)[C@H](Cc1ccccc1)Nc1cccc(O)c1C(O)=O	4.71080457	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)CCC(=O)N)CCC(=O)O)CC(C)C)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])Cc1ccc(cc1)O)Cc1ccc(cc1)O)CC(=O)N)CCC(=O)O)Cc1ccc(cc1)O)CC(=O)O)CCC(=O)O)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	CC[C@@H](c1cccc(c1)C(=O)N[C@H]([C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)CC(C)C)CC(C)C)C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)[NH3+])C)CCCNC(=N)N)C)CCCNC(=N)N)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	Cc1cc(ccc1NC(=O)c1ccc(F)c(NC(=O)Nc2ccc(Cl)c(c2)C(F)(F)F)c1)N1CCOCC1	6.056619774	Valid
DrugGPT	FB5L3	CC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)CC1=NC=NC1)[NH2+]C[C@@H](C(=O)O)C	7.446535828	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)C(C)C)CC(=O)O)CC(C)C)CC(C)C)CCC(=O)N)Cc1ccccc1)CC1=CN=C2[C@H]1C=CC=C2)CC(C)C)CC(=O)N)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](CC)C)[NH3+])CCC(=O)N)C	6.655569806	Valid
DrugGPT	FB5L3	COc1cc(Cc2c(N)n(-c3ccccc3)c(=O)[nH]c2=O)ccc1OCc1ccc(Cl)cc1	4.578134219	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)C1=C(O)OC(C)(C)OC1=O	6.717474818	Valid
DrugGPT	FB5L3	Cc1ccc(cc1)S(=O)(=O)Nc1cc(Sc2nc3ccccc3s2)c(O)c2ccccc12	4.859352568	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)CCC(=O)O)CCC(=O)N)CC1=NC=NC1)C)C(C)C)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)NC(=O)[C@H](CCC(=O)O)[NH3+])Cc1ccc(cc1)O)CC(=O)O)CCC(=O)O	7.599565294	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(=O)O)Cc1ccccc1)Cc1ccc(cc1)O)CCC(=O)O)Cc1ccccc1)CCC(=O)O)NC(=O)[C@H](C(C)C)NC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1ccc(cc1)O)[NH3+]	7.39796077	Valid
DrugGPT	FB5L3	OC[C@H]1O[C@H](OC[C@H]2O[C@@H](Oc3c(O)c4c(cc(O)cc4=O)oc3-c3ccc(O)c(O)c3)[C@@H](O)[C@@H](O)[C@@H]2O)[C@H](O)[C@@H](O)[C@@H]1O	8.342746422	Valid
DrugGPT	FB5L3	Cc1c(nnn1C)-c1nc(Nc2ccc(cc2)N2CCOCC2)ncc1F	6.179841403	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CO)NC(=O)[C@H](CCCCN)NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](N)CCCCN)C(C)(C)C)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H]([C@@H](C)CC)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](C)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CC(O)=O)C(N)=O	7.261177869	Valid
DrugGPT	FB5L3	Cc1c(nnn1[C@@H]2[C@@H](O)C[C@@H]([C@H](O2)C(=O)NCCC(=O)NCCS(O)(=O)=O)O)C(=O)N	6.87023027	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)O	5.674699629	Valid
DrugGPT	FB5L3	Cc1ccc(cc1)S(=O)(=O)Nc1ccc(O)c2ccccc12	6.429787584	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)[NH3+])Cc1ccc(cc1)O)CC(=O)O)CCC(=O)O)C	5.884793376	Valid
DrugGPT	FB5L3	Cc1ccc(cc1)C(=O)Nc1sc2CCCc2c1C(=O)NCc1ccc(cc1)C(F)(F)F	5.911145369	Valid
DrugGPT	FB5L3	Cc1cc2c(NC3CCCC3)c(C#N)c(nc2cc1C)-c1ccc(N)nc1	4.617648156	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(N)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CO)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](N)Cc1ccccc1)[C@@H](C)CC)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](C)C(=O)N[C@@H](C(C)C)C(=O)NCC(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(N)=O	7.403447829	Valid
DrugGPT	FB5L3	CO[C@H]1O[C@H](CO)[C@H](O)[C@H](OCc2cc3ccccc3oc2=O)[C@H]1O	5.702648191	Valid
DrugGPT	FB5L3	OC(=O)C(=O)CC(=O)C=Cc1cccc(c1)C#Cc1ccccc1	5.622173773	Valid
DrugGPT	FB5L3	CC(C)C[C@H](NC(=O)[C@H](CO)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H](N)[C@@H](C)O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CC(C)C)C(=O)N1CCC[C@H]1C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C)C(O)=O	7.497243895	Valid
DrugGPT	FB5L3	OC(=O)C1CC(=O)c2ccccc2C1=O	6.030657314	Valid
DrugGPT	FB5L3	OC(=O)[C@H](Cc1ccccc1)NC(=O)Nc1cc2ccccc2cc1C(=O)Nc1ccccc1Cl	6.053368004	Valid
DrugGPT	FB5L3	COc1cc(ccc1O)C(=O)Nc1ccccc1OC	4.28262502	Valid
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)C1=C(O)OC(C)(C)OC1=O	6.717474818	Valid
DrugGPT	FB5L3	COc1ccc(OC)c(c1)-c1cc2c(C(C)=O)c(O)c(O)cc2n1-c1ccc(Cl)cc1	5.549178983	Valid
DrugGPT	FB5L3	C/C(=C\C(=O)O)/C=C(/C=C/1\C(=O)NC(=S)N(C1=O)Cc1ccccc1)/C(=O)OC	5.298751563	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](C)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](C)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CO)NC(=O)[C@@H](N)Cc1c[nH]c2ccccc12)[C@@H](C)O)[C@@H](C)O)C(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(N)=O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	FB5L3	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O[C@@H]2O[C@@H](C)[C@H]([C@@H]([C@H]2O)O)O)O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	6.059308906	Valid
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)Cc1ccccc1)CCC(=O)O)Cc1ccc(cc1)O)CC(=O)O)C)C(C)C)C(C)C)CC(=O)O)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])CC(=O)O	7.790545073	Valid
DrugGPT	FB5L3	Cc1ccc(cc1NC(=O)c1ccc(Cl)c(NC(=O)Nc2ccccc2C(O)=O)c1)-c1ccsc1	6.126602186	Valid
DrugGPT	FB5L3	COc1cc(O)c(C(O)=O)c(c1)C1=C(C)CC(=O)C(C)(C)C1=O	5.507638972	Valid
DrugGPT	FB5L3	OC(=O)C[C@@H]1[C@@H]([C@H]([C@@H](N1C(=O)C(=O)O)c2ccc(cc2)Cl)O)O	4.312052886	Valid
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(N)=O)NC(=O)[C@@H]1CCCN1C(=O)[C@H](C)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CC(N)=O)NC(=O)[C@@H](N)CCC(N)=O)[C@@H](C)CC)C(C)C)C(=O)NCC(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CC(C)C)C(O)=O	6.468242544	Valid
DrugGPT	FB5L3	OC(=O)[C@H](Cc1cccc(Cl)c1)NC(=O)N[C@@H]1[C@@H](O)Cc2ccccc12	5.299463434	Valid
DrugGPT	FB5L3	Cc1c2cc(sc2n(C)c(=O)c1C)C(=O)NC[C@@H](O)[C@H](O)[C@H](O)CO	6.486061305	Valid
DrugGPT	FB5L3	CC(C)[C@H](NC(=O)[C@H](CO)NC(=O)[C@@H](N)Cc1ccc(O)cc1)C(=O)NCC(=O)N[C@@H](CCCN=C(N)N)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(=O)N[C@@H](CCCN=C(N)N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CCCN=C(N)N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CO)C(N)=O	7.068790168	Valid
DrugGPT	FB5L3	OC(=O)c1cc(NS(=O)(=O)c2ccc(NC(=O)c3ccc4ccccc4c3)cc2)ccc1O	4.909757422	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)C)CC(=O)O)C)CC1=NC=NC1)C(C)C)C)CC(C)C)CC(=O)O)CCC(=O)O)C(C)C)NC(=O)[C@H](C(C)C)[NH3+])C	7.840279098	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)CC(C)C)NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])CC(=O)O)C	6.768819069	Valid
DrugGPT	FB5L3	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H](NC(=O)[C@H](CC(O)=O)NC(=O)C1(CCCC1)NC(=O)C(F)(F)F)C(C)(C)C	7.570184705	Valid
DrugGPT	FB5L3	Cc1c2CC[C@H](NC(=O)Nc3ccccc3F)c2ccc1F	6.154402353	Valid
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)NCC(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)CC(C)C)Cc1ccc(cc1)O)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1)CO)CC(=O)O)CCC(=O)N)CC(C)C)C)CC(C)C)CCC(=O)O)CC(C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	c1nc2c(n1[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@](=O)(O)OP(=O)(O)O)O)O)N=C(NC2=O)N	7.182216166	Valid
DrugGPT	GALM	C[C@H]1C[C@@H]([C@@H](CN1C(=O)C)O)O	4.879496976	Valid
DrugGPT	GALM	c1ccc(cc1)[C@H](C(=O)O)N	5.15473501	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.729122068	Valid
DrugGPT	GALM	OC[C@H]1O[C@H](O[C@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O)O)O	6.919670272	Valid
DrugGPT	GALM	NC1=NC=NC2=NC=N[C@H]12	4.060023034	Valid
DrugGPT	GALM	O=C(N[C@H]1C[C@H](C1)O)CNC(=O)C1=NC=NC1	5.887879951	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)O)Cc1ccccc1)Cc1ccccc1	6.463999794	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.589709366	Valid
DrugGPT	GALM	O=C1N[C@@H]2C[C@@H](O[C@H]2C1)C(=O)O	4.357256211	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2cnc3c2ncnc3N)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	8.131229118	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.783172285	Valid
DrugGPT	GALM	OC[C@H]1OC[C@@H]([C@H]([C@@H]1O)O)O	5.954442676	Valid
DrugGPT	GALM	c1cc(cc(c1)O)C[N@@H+]2CCN(CC2)CC(c3ccc(cc3)O)O	8.051197234	Valid
DrugGPT	GALM	c1ccc(cc1)C[C@H](CN(S(=O)(=O)O)C[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n3cnc4c3ncnc4N)C(=O)O	7.23191315	Valid
DrugGPT	GALM	c1cc(c(c(c1O)O)O)C[C@@H](C(=O)O)N	6.294702428	Valid
DrugGPT	GALM	O=CN[C@H](C(=O)O)CCC(=O)O	5.679690081	Valid
DrugGPT	GALM	O[C@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.062019804	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.633748373	Valid
DrugGPT	GALM	OC[C@@H](C(=O)O)NC(=O)C	4.739441551	Valid
DrugGPT	GALM	O=C1NC(=O)/C/2=N\C/1=C/CC/2	5.258972942	Valid
DrugGPT	GALM	C(C(=O)O)S(=O)(=O)O	5.262562174	Valid
DrugGPT	GALM	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]2O[C@H]1n1cnc2c1ncnc2N	6.559935057	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)O)Cc1ccccc1)NCc1ccc(cc1)O	7.108197636	Valid
DrugGPT	GALM	CC(C[C@@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)NC(=O)C)C	6.007964539	Valid
DrugGPT	GALM	C([C@@H]1[C@H]([C@@H]([C@H]([C@@H](O1)O)O)O)O)O	3.965319842	Valid
DrugGPT	GALM	O=C(C(C(C(=O)O)(C(C(=O)O)(O)C)C(=O)O)O)O	3.992349737	Valid
DrugGPT	GALM	OC[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])CC(C)C)CCCNC(=N)N)CC(=O)N)Cc1ccc(cc1)OP(=O)(O)O)CCC(=O)O	5.232145747	Valid
DrugGPT	GALM	C[C@@]12[C@@H]([C@@H](C/C1=NOC(=O)N2)O)O	6.649742516	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)[C@H](O)C)CC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)N)CC(C)C)CO)C)C)CCC(=O)N)CC(C)C)CO)CC(C)C)Cc1ccccc1)CO)CCC(=O)O)CC(C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	C1=C(C(=O)NC(=O)N1)N	4.876747955	Valid
DrugGPT	GALM	CC(=O)N[C@@H]1[C@H]([C@@H]([C@H](O[C@@H]1O)CO)O)O	3.839091605	Valid
DrugGPT	GALM	OC(=O)[C@H](C(F)(F)F)O	4.427331946	Valid
DrugGPT	GALM	O=c1[nH]c(=O)c2c([nH]1)N(C[C@@H]([C@@H]([C@@H](COP(=O)(O)O)O)O)O)C1=CC(=C(CC1=N2)C)C	6.612895119	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)C(C)C)CC1=CN=C2[C@@H]1C=CC=C2)CC1=CN=C2[C@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)N)N)CC(C)C)C)CC(=O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	OC(=O)C[C@H](C(=O)O)[NH3+]	4.188232858	Valid
DrugGPT	GALM	O=C[C@H]1[C@H](O)[C@H](O)C[C@]2([C@H]1CCC=C2C(O)=O)C	5.697451967	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H](O)[C@@H]([C@H]([C@H]1O)O)O	4.705114625	Valid
DrugGPT	GALM	O[C@@H]1[C@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)N)CO[P@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	6.082530629	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H](O)[C@H]([C@H]([C@@H]1O)O)O	4.663330032	Valid
DrugGPT	GALM	O=C1N[C@@H](C(=O)O)[C@H](O)C(=O)N1	5.694877448	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)O)Cc1ccc(cc1)N(=O)=O)Cc1cccc(c1)O	5.978543233	Valid
DrugGPT	GALM	OC(=O)CC[C@@H](C(=O)N[C@H](C(=O)O)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)CNC(=O)[C@H](CO)[NH3+])CCC(=O)O)C)Cc1ccc(cc1)O)CC(=O)O)C	6.989423808	Valid
DrugGPT	GALM	O=C(NC1C(O)C(O)C(CO)OC1OC1C(O)C(OC2C(O)C(O)C(O)OC2CO)OC(CO)C1O)C	4.273075947	Valid
DrugGPT	GALM	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@](=O)(O)O[P@](=O)(O)O[P@@](=O)(O)OP(=O)(O)O)O)O)N	6.253927965	Valid
DrugGPT	GALM	OC(=O)CC[C@@H](C(=O)O)NC(=O)CCC[NH3+]	6.472734481	Valid
DrugGPT	GALM	NC(=N)NCCC[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])CC1=CN=C2[C@@H]1C=CC=C2)CCCNC(=N)N)C)CC(=O)N)Cc1ccccc1)CCC(=O)O	7.287891522	Valid
DrugGPT	GALM	OC(=O)CC[C@@H](C(=O)O)NC(=O)CNC(=O)c1ccc(cc1)N	5.287451709	Valid
DrugGPT	GALM	CC(C[C@@H](C(=O)N[C@H](C(=O)O)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)N)CC1=NC=NC1)CCCNC(=N)N)CC(=O)O)C	4.385239487	Valid
DrugGPT	GALM	O=C(C[C@H](C(=O)N)NC(=O)[C@@H](NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)C)CCC(=O)N)CC(=O)O)Cc1ccc(cc1)O)Cc1[nH]cnc1)CC(=O)O)CC(=O)O)CCC(=O)O)CC(=O)O)CC(C)C)CC(C)C)CC(=O)N)CC(=O)N)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	OC[C@H]1OC[C@@H]([C@H]([C@@H]1O)O)O	5.954442676	Valid
DrugGPT	GALM	O=C(NC1C(O)C(O)C(CO)OC1O)C	4.441152806	Valid
DrugGPT	GALM	O=CN(C1C(=O)N(C(=O)N(C1=O)C[C@@H]([C@@H]([C@@H](COP(=O)(O)O)O)O)O)Cc1ccccc1)C(C)C	6.194610572	Valid
DrugGPT	GALM	O[C@H]1C[C@@H](O[C@@H]1COP(=O)(O)O)n1cnc2c1[nH]c(N)nc2=O	5.75732446	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.260962046	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.783172285	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.323333488	Valid
DrugGPT	GALM	C1[C@H]([C@@H]([C@H](O1)O)O)O	6.465257493	Valid
DrugGPT	GALM	NC1=NC=NC2=C1N=C(N2)N	2.905076627	Valid
DrugGPT	GALM	O=C(Nc1ccccc1C(=O)O)C1=CN=C2[C@H]1C=CC=C2	5.619764168	Valid
DrugGPT	GALM	O=C1N[C@H](C(=C1)CC(=O)O)Cc1ccccc1	5.383448722	Valid
DrugGPT	GALM	O=c1[nH]c(=O)c2c([nH]1)N(C[C@@H]([C@@H]([C@@H](COP(=O)(O)O)O)O)O)C1=CC2=NC(=NC2=C1)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.755602413	Valid
DrugGPT	GALM	C[C@@H]1C=CC(=O)[C@H]1O	4.053998046	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O[C@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O	5.899939048	Valid
DrugGPT	GALM	O=C(O[C@H]1[C@@H](O)[C@H](O[C@@H]1CO[P@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)n1cnc2c1ncnc2N)CCCC[C@@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)N	6.864496582	Valid
DrugGPT	GALM	O=C1C(=N[C@@H]2C(=O)NC(=N2)N)N=C1C1CC(=O)NC(=N1)N	5.341355984	Valid
DrugGPT	GALM	OC(=O)[C@H](CCSC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)[NH3+]	6.62177327	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H](O)[C@@H]([C@H]([C@@H]1O)O)NC(=O)C	5.173894673	Valid
DrugGPT	GALM	OC[C@@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O	6.260399652	Valid
DrugGPT	GALM	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@@](=O)(O)O[P@@](=O)(O)OC[C@@H]4[C@H]([C@H]([C@@H](O4)N5C=CCC(=C5)C(=O)N)O)O)O)OP(=O)(O)O)N	7.071584233	Valid
DrugGPT	GALM	O=C[C@H](CC(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCCNC(=N)N)CCCNC(=N)N)CCCNC(=N)N)C)NC(=O)[C@H](CO)[NH3+]	5.935042528	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)O)CCC(=O)N)CNC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)N)CC(=O)O)CC(=O)O)CCC(=O)N)Cc1ccccc1)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	O=C(N[C@H](C(=O)N1CCC[C@H]1C(=O)O)CC1=CN=C2[C@@H]1C=CC=C2)CCC[NH2+]C[C@@H]1C=C2C(=N[C@@H]2O)[C@H]([C@@H]1O)O	6.223336478	Valid
DrugGPT	GALM	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]2O[C@H]1n1cnc2c1ncnc2N	6.559935057	Valid
DrugGPT	GALM	O=C(N[C@@H](C(=O)O)CC(C)C)CSc1nc(c([nH]1)c1ccccc1)O	6.838332305	Valid
DrugGPT	GALM	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@](=O)(O)O[P@@](=O)(O)O[P@](=O)(O)OP(=O)(O)O)O)O)N	6.251183085	Valid
DrugGPT	GALM	O=c1[nH]c(nc(n1)c1ccccc1)N[C@H](C(=O)O)CC1=CN=C2[C@@H]1C=CC=C2	5.335947009	Valid
DrugGPT	GALM	C[N+](=N)N/C=C(/c1ccccc1)/c1ccc(cc1)C[N+](=O)[O-]	6.047808771	Valid
DrugGPT	GALM	O=C(N[C@H]1CC[C@@H](CC1)C(=O)O)Cc1ccc(cc1)O	5.793481647	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.674233525	Valid
DrugGPT	GALM	NC(=O)[C@@H](N)CC(C(F)F)(O)O	6.026713403	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(N)nc2=O	7.9619046	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)[NH3+])CCCNC(=N)N)CCCC[NH3+])CC1=NC=NC1	6.162483848	Valid
DrugGPT	GALM	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@](=O)(O)OP(=O)(O)O)O)O)N	6.455014499	Valid
DrugGPT	GALM	OC(=O)[C@@H]1CSC(=N1)c1cccs1	4.994897023	Valid
DrugGPT	GALM	CC1=CN(C(=O)NC1=O)[C@H]2[C@@H]([C@@H]([C@H](O2)CO[P@](=O)(O)O[P@](=O)(O)OP(=O)(O)O)O)O	4.765132581	Valid
DrugGPT	GALM	O=C[C@@H]1[C@@H]2O[C@H](C[C@@H]2O[C@]1(C)n1c2ccccc2c1c1ccccc1)C	6.832560646	Valid
DrugGPT	GALM	C[N@@]1[C@@H]([C@H](C[C@H](O1)O)O)O	6.189967353	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)O)CCC(=O)O)CC[C@@H](C(=O)O)NC(=O)CC[C@@H]1[C@H](O)c2c([C@@H]1O)c(=O)[nH]cn2	6.510572277	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.395165029	Valid
DrugGPT	GALM	NC(=O)C[C@@H](C(=O)O)NC(=O)C	5.216211144	Valid
DrugGPT	GALM	C[C@H]([C@H]([C@@H]([C@@H](C(=O)N[C@H](C(=O)O)CC(C)C)CC(C)C)O)O)O	7.445706878	Valid
DrugGPT	GALM	O=C(c1cccs1)O	4.008303698	Valid
DrugGPT	GALM	CC(C[C@@H](C(=O)N[C@H](C(=O)O)C(C)C)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)[NH3+])CC(C)C)CCC(=O)O)CCC(=O)O)Cc1ccc(cc1)O)CC(=O)O)Cc1ccc(cc1)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.260962046	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)Cc1ccccc1)C(C)C)C)C(C)C	7.152209886	Valid
DrugGPT	GALM	OC(=O)[C@H](Cc1ccc(cc1)O)N	4.951370212	Valid
DrugGPT	GALM	C([C@H](C(=O)O)O)N	4.959526533	Valid
DrugGPT	GALM	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	6.383211843	Valid
DrugGPT	GALM	CC[NH+](CC)CC[C@H](c1ccc(cc1)OC(C)C)O	4.286222255	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.633748373	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@H]1C=CC=C2)NC(=O)[C@H](Cc1ccc(cc1)O)NC(=O)CNC(=O)[C@@H](NC(=O)[C@H](CC1=c2ccccc2=NC1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])CC(=O)N)CCC(=O)N)CCC(=O)O)Cc1ccc(cc1)O)CC(=O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	C1[C@@H]([C@H]([C@@H](CN1)O)O)O	6.682162332	Valid
DrugGPT	GALM	O[C@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.923331573	Valid
DrugGPT	GALM	C([C@@H]1[C@H]([C@@H]([C@H](O1)O)O)O)O	5.644276129	Valid
DrugGPT	GALM	OC[C@H]1O[C@H](C[C@@H]1O)n1cnc2[C@H](O)CNC=N	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	O[C@H]1O[C@H](C[C@@H]1O)n1cc(C)c(=O)[nH]c1=O	5.757024132	Valid
DrugGPT	GALM	OC(=O)c1ccccc1	4.20795716	Valid
DrugGPT	GALM	C(CC(=O)O)C(=O)O	4.381312049	Valid
DrugGPT	GALM	OC(=O)CCC(=O)C	4.76729565	Valid
DrugGPT	GALM	O=C(c1ccccc1)NC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	6.968742123	Valid
DrugGPT	GALM	O=C(O[C@H]1C[NH2+][C@@H](C1)[C@@H]([C@@H](CO)O)O)CCC(=O)O	6.52811741	Valid
DrugGPT	GALM	O[C@@H]1[C@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)N)CO[P@](=O)(O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	6.032194366	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)O)Cc1ccccc1)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)C)CO)CCC(=O)O)C)CC(C)C	7.11289502	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H](O)[C@@H]([C@H]([C@@H]1O)O)O	4.532363556	Valid
DrugGPT	GALM	C1[C@H]([C@@H](N1)C(=O)O)O	5.925112531	Valid
DrugGPT	GALM	C([C@H]1[C@H]([C@@H]([C@H](O1)O)O)O)O	5.632244208	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.395165029	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.323333488	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)N	5.911812661	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.260962046	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.754015524	Valid
DrugGPT	GALM	C1[C@H]([C@@H](S(=O)(=O)O1)O)O	6.552326227	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.395165029	Valid
DrugGPT	GALM	NC(=O)CC[C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)CC(C)C)CCCNC(=N)N)NC(=O)[C@H]([C@H](O)C)NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)[NH3+])CCC(=O)O)CCC(=O)N	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1[nH]cnc2=O)COP(=O)(O)O	5.671942418	Valid
DrugGPT	GALM	O=c1[nH]cnc2c1cccc2	4.638049801	Valid
DrugGPT	GALM	CC(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCCNC(=N)N)CC(C)C	7.359839119	Valid
DrugGPT	GALM	CC[C@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](C(C)C)N)CO)CC(C)C)CCC(=O)O)C)CO)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	OC(=O)CC[C@H](C(=O)O)N	2.885296113	Valid
DrugGPT	GALM	OC(=O)CC[C@@H](C(=O)O)N	3.356741328	Valid
DrugGPT	GALM	C1[C@@H]([C@H]([C@H](O1)COP(=O)(O)O)O)O	4.804640934	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.589709366	Valid
DrugGPT	GALM	NC(=N)NCCC[C@@H](C(=O)O)[NH3+]	5.726750656	Valid
DrugGPT	GALM	O=C(N[C@@H]([C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)CC(C)C)C(C)C)Cc1ccccc1	6.637826022	Valid
DrugGPT	GALM	O=C[C@H]1C[C@@H]1C(=O)N1CCC[C@H]1C(=O)O	6.04218239	Valid
DrugGPT	GALM	O=c1[nH]c(=O)c2c([nH]1)N(C[C@@H]([C@@H]([C@@H](COP(=O)(O)O)O)O)O)[C@H]1[C@@H]2C(=O)NC(=O)C1=O	4.763581522	Valid
DrugGPT	GALM	c1cc(c(cc1C(=O)O)O)O	4.867003441	Valid
DrugGPT	GALM	CC1=N[C@@H]2[C@H](O[C@@H]([C@H]2O1)[C@H]1OC(C)(C)O[C@@H]1CO)C(C)C	7.146946747	Valid
DrugGPT	GALM	NC(=O)NC(C(=O)O)(C(CO[P@](=O)(OP(=O)(O)O)O)O)O	5.42167284	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H]2O[P@@](=O)(O)O[C@@H]3[C@@H](CO)O[C@@H]([C@@H]([C@H]3O)O)O[C@@H]3[C@H](O[C@@H]([C@H]3O)O[C@H]3O[C@H](CO)[C@@H]([C@@H]([C@H]3O)O)O)O[C@@H]3[C@H](O[C@H](O[C@H]4[C@H](O[C@H]5[C@H](O[C@H](O[C@@H]6[C@H](O[C@H](O[C@@H]7[C@H](O[C@H]8[C@H](O)[C@H](O[C@H]8[C@H](O[C@H]9[C@H](O[C@H]9[C@H](O[C@H](O[C@H]9[C@H](O)[C@@H]([C@H]9[C@H]([C@@H]9O)CO)O)[C@H](O)[C@H]8O)CO)[C@H](O)CO)[C@H](O)[C@@H]7O)[C@H](O)[C@H]8O)CO)O[C@H]7O[C@H](CO)[C@H](O)[C@H](O[C@@H]8O[C@H](CO)[C@H]([C@H]7O)O)O[C@H]8O[C@H](CO)[C@@H](O)[C@H]([C@@H]6O)O)[C@H](O)[C@@H]7O)[C@@H]([C@H]([C@@H]6O)O)O[C@H]5O)O[C@H](O)[C@H]4O)O[C@H]([C@@H]3O)O[C@H]3O)n3cc(C(=O)N2	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.323333488	Valid
DrugGPT	GALM	C[NH+](C[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)CC[C@@H](C(=O)O)[NH3+]	6.435837828	Valid
DrugGPT	GALM	C([C@@H](C(=O)O)N)N	5.149732459	Valid
DrugGPT	GALM	C1C[C@@H](O[C@H]1N2C=CC=NC2=O)C(=O)O	5.676561439	Valid
DrugGPT	GALM	NC(=O)CC[C@@H](C(=O)O)[NH3+]	4.234397195	Valid
DrugGPT	GALM	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@](=O)(OC[C@H]2O[C@H]1n1cnc2c1ncnc2N)O)O)n1cnc2c1ncnc2N	5.565051231	Valid
DrugGPT	GALM	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O)O)O	7.077038067	Valid
DrugGPT	GALM	C([C@H](C(=O)O)N)O	5.59225963	Valid
DrugGPT	GALM	CC1=C[C@@H](C)[C@H]([C@H]([C@@H]1O)O)O	5.52361136	Valid
DrugGPT	GALM	O=C(C(=O)N[C@H](C(=O)O)CCC(=O)O)Nc1ccc(c(c1)Cl)c1ccc(cc1)Cl	6.158195146	Valid
DrugGPT	GALM	C[C@@]12[C@H](C[C@@]3(O1)CC[C@@H]2CC(=O)O)O[C@@]1([C@H]([C@@H](C1)C)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	C(CO)[C@@H]1[C@H]([C@@H]([C@H](O1)CO)O)O	3.96260842	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)N[C@H](C(=O)O)CC1=CN=C2[C@H]1C=CC=C2)CCC(=O)O)CCC(=O)O	5.616722637	Valid
DrugGPT	GALM	C[NH2+][C@H](C(=O)O)CCC(=O)O	6.871263456	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.260962046	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)O)Cc1ccccc1)Cc1ccccc1	6.463999794	Valid
DrugGPT	GALM	O=C(N1CCN(CC1)C(=O)C1CCCC1)c1ccc(s1)C(=O)O	5.05890831	Valid
DrugGPT	GALM	NC(=O)C(C(O)=O)C(=O)N(C1CC1)C1C(=O)OC(C(=O)NC(C(O)CO)C(O)CO)C(O)C1O	4.627654933	Valid
DrugGPT	GALM	NC1=NC(=O)C2=NC=C([C@H]12)C(=O)O	4.591483786	Valid
DrugGPT	GALM	OC[C@H]1O[C@H](O[C@H]2[C@H](O)[C@H](O)[C@@H]([C@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O)O)O	6.251388438	Valid
DrugGPT	GALM	OC(=O)CC[C@@H](C(=O)N[C@H](C(=O)O)CC1=CN=C2[C@H]1C=CC=C2)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)C)CC(C)C)CC(=O)O)CC(C)C)CC(=O)O)CC(C)C)C)CC(C)C)CC(=O)O)C)CC(=O)O)CC(C)C)CO)CC(=O)O)CC(=O)N	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	O=C(N1CCN(CC1)c1nnc(s1)C1=NN=C[C@@H]1C(=O)O)CCc1cccc(c1)O	6.593867751	Valid
DrugGPT	GALM	OC(=O)CCC(=O)O	4.174673517	Valid
DrugGPT	GALM	O[C@H]1O[C@H](CO[P@](=O)(OP(=O)(O)O)O)[C@@H]([C@H]([C@@H]1O)O)O	6.125904507	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)C(C)C)CC(C)C)NC(=O)[C@H](CCCNC(=N)N)[NH3+]	7.075537172	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)CCC(=O)O)CCC(=O)O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)N)CC(C)C)CC(C)C	6.201102618	Valid
DrugGPT	GALM	NC(=O)[C@H](COP(=O)(O)O)N	5.068755011	Valid
DrugGPT	GALM	C[C@H](C(=O)O)O	4.930262744	Valid
DrugGPT	GALM	C[C@H](Cc1ccccc1)C(=O)NC[C@@H]2C(=O)N([C@H]3[C@@H]([C@@H]([C@H](O3)CO)O)O)C(=O)N(C)O2	6.932444497	Valid
DrugGPT	GALM	C([C@@H]1[C@H]([C@@H]([C@H]([C@H](O1)O)O)O)O)O	3.969628856	Valid
DrugGPT	GALM	C1=CN(C(=O)NC1=O)[C@H]2[C@@H]([C@@H]([C@H](O2)CO)O)O	7.212473447	Valid
DrugGPT	GALM	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.966837537	Valid
DrugGPT	GALM	NC(=O)[C@H](CC1=CN=C2C1=CC=CC2)N	5.114319902	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)O)CCC(=O)N)CNC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H](CO)N)CC1=NC=NC1	5.140987673	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N1CCC[C@H]1C(=O)O)N	5.397530357	Valid
DrugGPT	GALM	O[C@@H]1[C@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)N)CO[P@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	6.082530629	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(=O)O)Cc1ccccc1)CCC[NH3+]	6.107527145	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)O)CC1=NC=NC1)CC[C@H](C(=O)O)[NH3+]	8.379930141	Valid
DrugGPT	GALM	O=C(N1CCC[C@H]1C(=O)O)CSc1nnc2c(n1)[nH]c(cn2)C(=O)O	7.353895006	Valid
DrugGPT	GALM	C1[C@@H]([C@@H](N(C(=O)NC1=O)Cc2cccc(c2)C(=O)O)O)O	5.843238753	Valid
DrugGPT	GALM	O=C(Nc1ccccc1)N[C@@H](c1ccccc1)C(=O)O	4.472355465	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.633748373	Valid
DrugGPT	GALM	C([C@@H]1[C@H]([C@@H]([C@@H](O1)O)O)O)O	5.58376687	Valid
DrugGPT	GALM	O=C1C[C@@H](CC(=O)N1)C[C@@H](C(=O)O)N	6.189862932	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)CO)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)N)CC(C)C)CC(=O)O)C)C)CC(C)C)CC(=O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.755602413	Valid
DrugGPT	GALM	O=C(c1ccc2c(c1)OCO2)N[C@@H]1C=C(C(=O)N1)C(=O)O	4.370966321	Valid
DrugGPT	GALM	O[C@@H]1[C@@H]2O[P@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1ncnc2N)O)O)n1cnc2c1nc[nH]c2=O	5.778618899	Valid
DrugGPT	GALM	O=C(Nc1ccccc1)C[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)C)CC(C)C)CC(C)C)CO)CC(C)C	6.496571379	Valid
DrugGPT	GALM	c1ccc(c(c1)C[C@@H](C(=O)O)N)O	5.374745817	Valid
DrugGPT	GALM	C[N@@H+]1CC[C@@H]([C@H](CC1)O)NC(=O)c1ccc(cc1)c1noc(c1)c1cc2c(o1)cccc2	7.761562068	Valid
DrugGPT	GALM	O=C[C@H]1[NH2+][C@@H]2C[C@@H](C(=O)O1)C1=C(N2)N=N[C@@H]1O	7.319418241	Valid
DrugGPT	GALM	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@](=O)(O)OP(=O)(O)O)O)O)N	6.455014499	Valid
DrugGPT	GALM	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.966837537	Valid
DrugGPT	GALM	O=C[C@H]1[C@H](O)C[C@@H]([C@H](O1)O)O	5.488892155	Valid
DrugGPT	GALM	c1c([nH]c2c1C(=O)NC(=N2)N)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@](=O)(O)O[P@](=O)(O)OP(=O)(O)O)O)O	5.841527432	Valid
DrugGPT	GALM	OC[C@H]1OC[C@@H]([C@H]([C@H]1O)O)O	5.892518795	Valid
DrugGPT	GALM	CC[C@@H]([C@@H](C(=O)O)N)C(=O)N[C@H](C(=O)O)CCC(=O)O	6.031914559	Valid
DrugGPT	GALM	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]2O[C@H]1n1cnc2c1ncnc2N	6.559935057	Valid
DrugGPT	GALM	NC(=N)N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)Cc1ccccc1	5.550654192	Valid
DrugGPT	GALM	C[N@@H+]1CC[C@@H](CC1)CC(=O)O	4.890006875	Valid
DrugGPT	GALM	CC(C)(CO)N	3.563271901	Valid
DrugGPT	GALM	O=C(C[C@@H](C(=O)O)NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)N)CCC(=O)O)Cc1ccc(cc1)O)C	7.816299389	Valid
DrugGPT	GALM	O=C(NC1C(O)C(O)C(CO)O1)C	4.936479823	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H](O)[C@H]([C@@H]([C@@H]1O)O)O	4.390873034	Valid
DrugGPT	GALM	CC[C@@H](C(=O)O)[NH3+]	5.434683084	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O)O)O	7.048895367	Valid
DrugGPT	GALM	C1C[C@H](N(C1)C(=O)CC(=O)O)C(=O)O	4.490531314	Valid
DrugGPT	GALM	O=C1CC[C@]2(C(=CC(=O)C=C2C)O)[C@]1(O)C	5.567685314	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(N)nc2=O	7.975745376	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.783172285	Valid
DrugGPT	GALM	C1[C@H]([C@@H](N(C1)C(=O)O)CO)O	5.934376538	Valid
DrugGPT	GALM	O[C@H]1[C@H](O)[C@H](O[C@H]1N1CC[C@@H](C1)NC(=O)C)CO[P@](=O)(O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)O)O	6.090345812	Valid
DrugGPT	GALM	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@](=O)(O)OP(=O)(O)O)O)O)N	6.455014499	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.633748373	Valid
DrugGPT	GALM	CC(C[C@@H](C(=O)O)N)C	5.084599433	Valid
DrugGPT	GALM	O=c1[nH]c(=O)c2c([nH]1)cc(s2)C(F)(F)F	5.62450064	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.395165029	Valid
DrugGPT	GALM	C1=CC(=C(C(=C1)C(=O)O)O)O	4.580590264	Valid
DrugGPT	GALM	O=C(c1cccs1)O[C@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1ncnc2N)COP(=O)(O)O	6.253927988	Valid
DrugGPT	GALM	O[C@H]1O[C@H](CO[C@@H]2O[C@H](CO)[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O[C@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O)O	5.52249111	Valid
DrugGPT	GALM	O=c1[nH]c(=O)c2-c(n1)n(cn2)[C@H]1[C@@H]([C@@H]([C@H](O1)CO[P@@](=O)(O[P@@](=O)(O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)O)O)O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	O=C1C=CC2=C(N1)C(=O)c1c(C2=O)cccc1	5.560270553	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H]2O[P@@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1nc(N)[nH]c2=O)O)O)n1cnc2c1[nH]c(N)nc2=O	6.581308976	Valid
DrugGPT	GALM	CC(=O)N[C@H]1[C@@H]([C@H]([C@H](O[C@H]1O)CO)O)O	3.535696446	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)N)CC1=CN=C2[C@@H]1C=CC=C2)C1=CN=C2[C@@H]1C=CC=C2	6.973541695	Valid
DrugGPT	GALM	OC(=O)[C@@H]1CSC(=N1)c1ccc(c(c1)F)Cl	4.966448783	Valid
DrugGPT	GALM	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1ncnc2N)O)O)n1cnc2c1ncnc2N	5.609143054	Valid
DrugGPT	GALM	O=c1[nH]c(=O)c2-c([nH]1)n(cn2)[C@H]1C[NH2+]C[C@@H]1O	4.607520763	Valid
DrugGPT	GALM	O=C[C@H]1C(=O)O[C@H](C)[C@H](C1=O)O	5.452682385	Valid
DrugGPT	GALM	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.966837537	Valid
DrugGPT	GALM	O=C(Nc1nc2c([nH]1)cccc2)CCC[NH+]1CCOCC1	5.698815309	Valid
DrugGPT	GALM	C[C@@H]1[C@H](C[C@@]2(O[C@@H]3[C@@H](CO)O[C@@H]([C@@H]([C@H]3O)O)O[C@H]3[C@H](O[C@]4(CC[C@@H]5[C@@H]4[C@H]([C@@H]6[C@H](O2)[C@H](C[C@H]6[C@@H](O)[C@H](O)CO)O)C)O[C@H]([C@@H]([C@H]6O)N)N)C)O)O[C@@]2(C[C@@H](O2)[C@H]([C@@H]([C@@H](O1)[C@@H]([C@H](O4)[C@@H](CO)O)O)NC(=O)C)C(=O)O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	CC(=O)N1C[C@H]([C@H](C1)O)c2c(cccc2Cl)Cl	5.510929644	Valid
DrugGPT	GALM	OC[C@@H]1O[C@@H](O)[C@H]([C@H]([C@H]1O)O)O	3.959764285	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)N1CCC[C@H]1C(=O)O)CCC(=O)O)Cc1ccc(cc1)O	5.877301927	Valid
DrugGPT	GALM	C1=CN(C(=O)NC1=O)[C@H]2[C@@H]([C@@H]([C@H](O2)CO[P@@](=O)(O)O[P@@](=O)(O)O[P@@](=O)(O)OP(=O)(O)O)O)O	4.816241582	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.755602413	Valid
DrugGPT	GALM	OC(=O)C[C@@H](C(=O)O)N	4.1534553	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)Cc1ccccc1)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=c2ccccc2=NC1)NC(=O)CNC(=O)C)CCC(=O)O)CC(C)C)CO)CC(C)C	6.285021921	Valid
DrugGPT	GALM	O=C[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)C(=O)C(O)(O)C	5.708746796	Valid
DrugGPT	GALM	O=C[C@@H]1[C@@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)N)CO[P@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)O)O	4.99907686	Valid
DrugGPT	GALM	C[C@H]1O[C@@H]2O[P@@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@@H]1n1cnc2c1nc(N)[nH]c2=O)O)O)n1cnc2c1ncnc2N	6.421274606	Valid
DrugGPT	GALM	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)NC(=O)[C@@H](NC(=O)C)C)C	5.96946885	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H](O)[C@@H]([C@H]([C@H]1O)O)O	4.705114625	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H](O[C@H]2[C@H](O)[C@H](O)[C@@H]([C@H]2O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)NC(=O)C	5.669843193	Valid
DrugGPT	GALM	O=C1NC(=O)[C@@H](C1)CC1=CN=C2[C@@H]1N=CN=C2	4.577306851	Valid
DrugGPT	GALM	C([C@H]([C@@H]([C@@H](COP(=O)(O)O)O)O)O)O	5.161499045	Valid
DrugGPT	GALM	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1ncnc2N)COP(=O)(O)O	5.978082085	Valid
DrugGPT	GALM	C([C@@H]1[C@@H]([C@H]([C@@H]([C@@H](O1)O)O)O)O)O	4.828477692	Valid
DrugGPT	GALM	OC[C@@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O)O)O	6.93420868	Valid
DrugGPT	GALM	NC(=O)C[N@@H+]1CC[N@H+](CC1)C	4.955353304	Valid
DrugGPT	GALM	O[C@H]1[C@@H](O)[C@H](O[C@H]1n1cnc2c1ncnc2N)COP(=O)(O)O	6.13778089	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)Cc1ccc(cc1)O)C)Cc1ccccc1	6.912235222	Valid
DrugGPT	GALM	C([C@@H]1[C@@H]([C@H]([C@@H]([C@H](O1)O)O)O)O)O	4.831247002	Valid
DrugGPT	GALM	O=C[C@H]1[NH2+]CC[C@@H]2[NH2+][C@@H]1CC[C@@H]2O	8.248416987	Valid
DrugGPT	GALM	OC[C@H]1OC[C@@H]([C@H]([C@@H]1O)O)O	5.954442676	Valid
DrugGPT	GALM	C[NH+](C)C[C@@H]1C=C(C2=C1N=CN=C2C(=O)O)C(=O)O	5.356244884	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)CC(=O)O)C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CCCNC(=N)N)[NH3+])Cc1ccc(cc1)O)CC(C)C)CC(=O)O)C)C	6.426520214	Valid
DrugGPT	GALM	O=C[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)NC(=O)CNC(=O)CNC(=O)CC[C@@H](C(C)C)NC(=O)[C@H](C(C)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)N)CCCCN)CCCN=C(N)N)CO	5.820807683	Valid
DrugGPT	GALM	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])C)CCC(=O)O)Cc1ccc(cc1)O)CC(C)C)Cc1ccc(cc1)O)CCC(=O)O)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	C([C@@H]1[C@@H]([C@H]([C@@H]([C@H](O1)O)O)O)O)O	4.831247002	Valid
DrugGPT	GALM	O=CN(C(=O)c1ccc(c(c1)N(=O)=O)C(F)(F)F)C	4.809221146	Valid
DrugGPT	GALM	O=C1NC(=O)[C@H]2[C@H](N1)[C@H]1CC[C@@H]2C1	6.002012329	Valid
DrugGPT	GALM	OC(=O)CC[C@@H](C(=O)O)[NH3+]	4.101033493	Valid
DrugGPT	GALM	NC(=O)C1=NC=NC1	5.853922129	Valid
DrugGPT	GALM	OC[C@H]1OC[C@@H]([C@H]([C@H]1O)O)O	5.892518795	Valid
DrugGPT	GALM	CC(C)(C)[C@H](NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)C[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@H](C(C)(C)C)NC(=O)C)CCC(=O)O)C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)CC(C)C	5.476191546	Valid
DrugGPT	GALM	C1[C@@H]([C@H]([C@@H](O1)O)O)O	6.321210984	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.683153684	Valid
DrugGPT	GALM	CC(C[C@@H](C(=O)N[C@H](C(=O)O)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C(C)C)NC(=O)[C@H](CO)N)CC(C)C)CC(=O)O)CC(C)C)C)C)CC(=O)N)CCC(=O)O)CC(=O)O)Cc1ccccc1)C)CC(=O)O)CC(=O)O)CC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	C([C@@H]1[C@H]([C@@H]([C@H](O1)O)O)O)O	5.644276129	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.783172285	Valid
DrugGPT	GALM	C[NH2+][C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)Cc1ccccc1)CO)CCCNC(=N)N)CCCC[N+](C)(C)C	6.317610491	Valid
DrugGPT	GALM	O=C(c1csc(n1)NC(=O)[C@H]1CCC[NH2+]1)C	4.517236777	Valid
DrugGPT	GALM	CC1=CC[C@@H](C1)[C@@H]1N[C@@H](C(=C1)O)CC[N@@H+]1CCC[C@H](CC1)C(=O)O	6.369032535	Valid
DrugGPT	GALM	O=C[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)N)C)CC(C)C)Cc1ccc(cc1)O)CCC(=O)O)CC(C)C)CC(=O)O)CC(=O)O)Cc1ccc(cc1)O)CC(=O)O)CC(=O)N	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	OC[C@@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)NC(=O)[C@@H]1CCC[NH2+]1	7.009270773	Valid
DrugGPT	GALM	C[C@H](Cc1c2ccc(c(c2oc1c3c(c4cc(cc(c4)OC)OC)OC)OC)OC(=O)C)C(=O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	OC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)N)CC(=O)O	5.697578911	Valid
DrugGPT	GALM	O=C[C@H](C[C@@H]1NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)N)N)CO)CC(C)C)CC(=O)N)CO)CO)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	C([C@@H](C(=O)O)N)O	5.383623968	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)O)Cc1ccccc1)C[C@@H](C(=O)O)N	7.042442083	Valid
DrugGPT	GALM	OC(=O)CC[C@@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H]1CCCN1C(=O)CNC(=O)[C@H](C(C)C)[NH3+])CCC(=O)O)CCC(=O)N)C)Cc1ccccc1	6.842221679	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(NP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(N)nc2=O	7.922816911	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)Cc1ccc(cc1)O)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)[NH3+])CCC(=O)N	5.746363184	Valid
DrugGPT	GALM	O=C1N[C@@H]2[C@@H](S1)C(=O)N[C@@H]2C(=O)O	4.594518337	Valid
DrugGPT	GALM	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.966837537	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)CCC(=O)N)Cc1cnc[nH]1	5.655619259	Valid
DrugGPT	GALM	C1=C(C(=O)NC(=O)N1)[N+](=O)[O-]	4.862219971	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(N)nc2=O	7.9619046	Valid
DrugGPT	GALM	OC[C@@H](C(=O)O)NC(=O)CC[C@@H](C(=O)O)N	6.20980322	Valid
DrugGPT	GALM	O=C[C@H](NC(=O)[C@H](CC1=CN=C2[C@@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@H]1C=CC=C2)N)CCC(=O)N)CC(=O)O)Cc1ccc(cc1)O	6.82481894	Valid
DrugGPT	GALM	O=C[C@H]1[NH2+]CC[C@]2([C@H]1CC[C@H]1[C@@H]2C[C@H](O)[C@H]2[C@@]1(O)CC[C@@H]1C2=CC(=O)OC2)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	C[C@@H]1[C@@H]([C@H](C[C@@H]([C@@H]1O)O)O)O	6.825527275	Valid
DrugGPT	GALM	O=C(C[C@H](C(=O)O)N)N[C@H](C(=O)O)Cc1ccc(cc1)O	5.87387882	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.729122068	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)CC1=NC=NC1)Cc1ccccc1)CC1=CN=C2[C@@H]1C=CC=C2	6.6687398	Valid
DrugGPT	GALM	O=C(O[C@H]1C[C@H](O)[C@H](O[C@@H]1CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)n1cnc2c1ncnc2N)CCCC[C@@H]1SC[C@@H]2[C@H]1NC(=O)N2	7.368283204	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(NP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.053304335	Valid
DrugGPT	GALM	C([C@@H]1[C@H]([C@@H]([C@@H]([C@H](O1)O)O)O)O)O	3.930167222	Valid
DrugGPT	GALM	CC[C@@H]([C@@H](C(=O)O)O)O	5.516765612	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(NP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.953069353	Valid
DrugGPT	GALM	OC(=O)C1=C[C@H]2[C@@H]1[C@H]1C[C@@H]1[C@@]2(C)CC[C@@H]2C1=CC(=O)O2	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.966837537	Valid
DrugGPT	GALM	O=C[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)N)CC(=O)O)Cc1ccc(cc1)O)C)CC(C)C)CC(C)C)CC(=O)O)CC(C)C)C)CCCNC(=N)N)CCCNC(=N)N	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	OC(=O)Cc1cccc(c1C)O	4.314676452	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)[C@H](O)C)CC(=O)N)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)[NH3+])CC(=O)O)CCC(=O)O)CO)CC(=O)N)CCC(=O)O)C)CC(=O)O)CC(C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	C[C@@H]([C@H](C(=O)N[C@@H](CCC(=O)O)C(=O)N[C@@H](C(=O)O)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)N)CC(C)C)CCCNC(=N)N)CC(C)C)CCC(=O)O)O	5.662823689	Valid
DrugGPT	GALM	NC(=O)CCC(=O)Nc1ccc(cc1)N	5.31367285	Valid
DrugGPT	GALM	O=C(N[C@H]1C[C@@H]([C@H](C1)O)N(S(=O)(=O)O)Cc1ccccc1)C[C@H](C(=O)O)N	9.096263041	Valid
DrugGPT	GALM	O=C(N[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC1=CN=C2[C@H]1C=CC=C2)CC(C)C)CC(C)C)CC1=CN=C2[C@H]1C=CC=C2	5.978328388	Valid
DrugGPT	GALM	O=C1N[C@@H]2[C@H](N1)C(=O)N[C@@H]([C@@H]2O)CC(=O)N[C@@H]1[C@@H]([NH2+][C@H](O[C@H]2O[C@H](CO)[C@@H]([C@@H]([C@H]2O)O)O)CO)[C@H]([C@@H]([C@H]1O)O)O	4.289975099	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.260962046	Valid
DrugGPT	GALM	NC(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](O)C)N	4.302570822	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)O)CC(C)C)C(C)C)NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)N)[NH3+])CCC(=O)N	6.512682787	Valid
DrugGPT	GALM	NC(=O)C1=CC(=O)NC(=C1)N	5.025354865	Valid
DrugGPT	GALM	C(CC(=O)O)C(O)=O	3.454417088	Valid
DrugGPT	GALM	O=C1O[C@@H]2C[C@H]3C(=O)O[C@@H](O[C@]4(C(=O)C(=O)C=C[C@]4(O3)C)O)C[C@@]2(C1)O	6.561255751	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H](O[C@H]2[C@H](O)[C@H](O)[C@@H]([C@H](O2)CO)O)[C@@H]([C@H]([C@H]1O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	6.513293657	Valid
DrugGPT	GALM	OC(=O)[C@@H](NC(=O)C)COP(=O)(O)O	4.898279623	Valid
DrugGPT	GALM	O=C[C@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@@H]1C=CC=C2)N)CC(=O)N)CC(=O)O)CC(=O)O)Cc1ccccc1	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	O=c1[nH]c2c(n1)c(ncn2)N1CCOCC1	4.563221866	Valid
DrugGPT	GALM	C[N+](=O)c1ccc(cc1)C[C@@H](C(=O)N(Cc1ccccc1)CC(C(F)(F)F)(O)O)NC(=O)C	7.273075122	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)Cc1ccc(cc1)O)CC(C)C)CCC(=O)O)CCC(=O)O)CC(C)C)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)N)CC(C)C)CC(C)C)CC(C)C)CC(C)C)CCC(=O)O)C	7.962465051	Valid
DrugGPT	GALM	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1ccc(=O)[nH]c1=O	5.8446329	Valid
DrugGPT	GALM	OC[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H](C)NC(=O)[C@H](Cc1ccccc1)NC(=O)CNC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H](CCC(=O)O)[NH3+])CO)CCC(=O)N)CC(=O)N)C	4.724518403	Valid
DrugGPT	GALM	O=c1[nH]c2c([nH]1)cccc2	3.580308607	Valid
DrugGPT	GALM	O=C1C(CC2=C1CCCC2)(C)C	4.946580971	Valid
DrugGPT	GALM	C[NH+]1CC[C@H]([C@@H](C1)O)C(=O)N[C@@H](C)c1nnc(s1)C(=O)O	4.546432719	Valid
DrugGPT	GALM	CC(C)C1=C2[C@H]3C[C@H]4[C@H](CC[C@]5([C@H]4C[C@]4([C@H]3OC3C4=C(C(=O)O5)O)O)C)C=C[C@H]1O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	O=C(O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N)CCC[C@@H](C(=O)O)[NH3+]	6.812678409	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)O)CC(=O)O)CC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@H](C(C)C)NC(=O)[C@@H](N)C)CCCNC(=N)N)CCC(=O)N)CC(=O)O	6.288572995	Valid
DrugGPT	GALM	c1cc(cc(c1)F)C[C@H](C(=O)O)N	6.071363629	Valid
DrugGPT	GALM	O=C(NC1C(O)C(O)C(CO)OC1OC1C(O)C(O)C(CO)O1)C	4.834648424	Valid
DrugGPT	GALM	C[C@@H]([C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)NC(=O)C)CCC(=O)O)CC(=O)N)CO)Cc1ccc(cc1)O)CC(=O)N)CC(C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	NC(=O)C[N@@H+]1CCC[C@@H](C1)C(=O)O	3.279039103	Valid
DrugGPT	GALM	NC(=O)C[N@@H+]1CC[N@H+](CC1)Cc1c(C)cc(c(c1O)Br)Br	6.643389233	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.260962046	Valid
DrugGPT	GALM	OC[C@@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O)O)O	3.985612226	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H](O)[C@@H]([C@H]([C@@H]1O)O)O	4.532363556	Valid
DrugGPT	GALM	O=C1CC[C@@H](CC1)[NH3+]	4.227331343	Valid
DrugGPT	GALM	O=c1[nH]c(=O)c2c([nH]1)N(C[C@@H]([C@@H]([C@@H](COP(=O)(O)O)O)O)O)c1c(n2)cc(c(c1)Br)Br	7.407306397	Valid
DrugGPT	GALM	O=C(O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)NCC(=O)O	5.074001399	Valid
DrugGPT	GALM	O[C@@H]1[C@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)N)CO[P@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	6.082530629	Valid
DrugGPT	GALM	O[C@@H]1[C@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)N)CO[P@](=O)(O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	6.032194366	Valid
DrugGPT	GALM	c1cc(cc(c1)F)C[C@@H](C(=O)O)NC(=O)C[C@@H](C(=O)O)N	6.443629768	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H]2O[P@@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@](=O)(OC[C@H]2O[C@H]1n1cnc2c1[nH]c(=N)[nH]c2=O)O)O)n1cnc2c1ncnc2N	5.992951394	Valid
DrugGPT	GALM	O=C1N(C)C(=O)C2=C([C@@H]1C)C=C(C2=O)N	6.033676369	Valid
DrugGPT	GALM	OC[C@@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O[C@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O)O)O	5.274924391	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)O)CC1=NC=NC1)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC1=NC=NC1)NC(=O)CNC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CCCNC(=N)N)[NH3+])CC(C)C)CC1=CN=C2[C@@H]1C=CC=C2)CC(=O)O)C)CC(C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	C([C@@H](C(=O)O)N)N	5.149732459	Valid
DrugGPT	GALM	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	6.422484585	Valid
DrugGPT	GALM	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O)O)O	7.023630864	Valid
DrugGPT	GALM	O=C1N[C@H](N=C(N1)N)c1ccccc1	4.730173169	Valid
DrugGPT	GALM	NC1=NC(=C(C(=O)O1)Cl)c1ccc(cc1)Cl	4.798037254	Valid
DrugGPT	GALM	OC(=O)c1cccc(c1)C(=O)O	5.12582953	Valid
DrugGPT	GALM	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O)O	6.360115249	Valid
DrugGPT	GALM	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]2O[C@H]1n1cnc2c1ncnc2N	6.559935057	Valid
DrugGPT	GALM	O=c1[nH]c(=O)c2c([nH]1)cc(cc2)C(=O)O	5.246354977	Valid
DrugGPT	GALM	NC(=O)C[C@H](CC1=CN=C2C1=CC=CC2)NC(=O)C1=CC[NH2+]CC1	6.212968553	Valid
DrugGPT	GALM	O=C1O[C@@H]2CN1CC[C@H]2[NH2+]Cc1cccc2c1cccc2	6.656097567	Valid
DrugGPT	GALM	NC(=O)C[C@@H]1[C@H](O[C@H]([C@@H]1O)O)C(=O)O	3.301519313	Valid
DrugGPT	GALM	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1[nH]c(=N)[nH]c2=O)COP(=O)(O)O	5.771101113	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.260962046	Valid
DrugGPT	GALM	C1[C@@H]([C@H](N[C@H](C1)O)C(=O)O)O	6.3630461	Valid
DrugGPT	GALM	NC(=O)C[NH2+]CCC(=O)O	5.039800671	Valid
DrugGPT	GALM	O=c1[nH]c(=O)c2c([nH]1)n(cn2)[C@@H]1O[C@H]([C@@H]([C@H]1O)O)COP(=O)(O)O	5.273599579	Valid
DrugGPT	GALM	C[C@@H]1CC[C@H](N1c2c3c(cnc(n3)N)ncn2)C	7.018517842	Valid
DrugGPT	GALM	O=c1[nH]c(=O)c2c([nH]1)C(=C(C(=O)N2)Br)O	5.376108508	Valid
DrugGPT	GALM	c1nc2c(n1[C@H]3[C@@H]([C@@H]([C@H](O3)COP(=O)(O)O)O)O)N=C(NC2=O)N	6.910240884	Valid
DrugGPT	GALM	CC[C@H](C(=O)N[C@@H]([C@@H](CO)O)C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)C)CC(C)C)C)CC(=O)O	7.655389081	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.633748373	Valid
DrugGPT	GALM	C[C@H]1[C@@H]([C@@H]([C@H](O[C@@H]1O)CO)O)O	7.732365474	Valid
DrugGPT	GALM	C([C@H]1[C@H]([C@@H]([C@@H](O1)O)O)O)OP(=O)(O)O	4.546909596	Valid
DrugGPT	GALM	O=C1NC[C@@H]2[C@@H]1[C@H](O2)CC[C@@H](C(=O)O)N	5.414862923	Valid
DrugGPT	GALM	O=C1N(C)C(=O)[C@]2([C@H]1C(=O)CC[C@]1([C@@H]2C(=O)CC[C@H]2[C@H]3C[C@H](C(=O)N3C[C@@]12C(=O)O)C)O)C	6.608041708	Valid
DrugGPT	GALM	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)C)C)Cc1ccc(cc1)O)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)[NH3+])CCC(=O)O)CCC(=O)O)CC(C)C)C)CC(C)C)C	6.899865862	Valid
DrugGPT	GALM	O[C@H]1[C@@H](O)[C@H](O[C@@H]1N1C=CC=C(C1)C(=O)N)CO[P@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)O)O	6.327332296	Valid
DrugGPT	GALM	C(CC(=O)N)C[C@@H](C(=O)O)N	5.990576876	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.633748373	Valid
DrugGPT	GALM	CC(C)n1nc(nc1c1ccc(cc1)C(=O)N[C@H](C(=O)O)C(C)C)C	5.669119223	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(NP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	8.187764684	Valid
DrugGPT	GALM	O=C(C1=CC=CN=C2C1=CC=C2)NCc1cccnc1	5.83752917	Valid
DrugGPT	GALM	O=CN(C[C@@H](C(=O)O)N)C[C@H](C(=O)O)NC(=O)CC[C@@H]([C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H](CCC(=O)O)[NH3+])CCCNC(=N)N)O)CC(C)C	7.78023955	Valid
DrugGPT	GALM	O[C@H]1C[C@@H](O[C@@H]1CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)n1cnc2c1ncnc2N	6.98015859	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)Cc1ccccc1)NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@H](CO)[NH3+]	7.098859454	Valid
DrugGPT	GALM	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1[nH]c(N)nc2=O	6.21583656	Valid
DrugGPT	GALM	OC(=O)c1ccccc1C[NH3+]	3.644931718	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)N)[NH3+])CC(=O)O)CC(=O)O)C)CC(=O)O)CC(=O)N	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	O=CN1C(=O)C2=C(N=NC2=N1)C[NH+]1CCC(CC1)N1CCOCC1	5.06196408	Valid
DrugGPT	GALM	O[C@H]1[C@@H](O)[C@H](O[C@@H]1N1C=CC=C(C1)C(=O)N)CO[P@@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	5.716085056	Valid
DrugGPT	GALM	O=C1N(C)[C@H](NC(=O)C1)CC(C)C	4.266526432	Valid
DrugGPT	GALM	OC[C@@H]1O[C@@H](O[C@H]2[C@H](O)C[N@H+](C[C@@H]2O)C[C@H](O)[C@@H]2O[C@](OC[C@H]2O)(O)[C@H](O)[C@@H]([C@H]2O)O)[C@@H]([C@H]([C@@H]1O)O[C@@]1(CO1)[C@@H](O)C[C@@H]([C@H]1[C@H](O)[C@@H](O)CO)O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	CC(=O)N[C@H]1CCC(=O)NC1=O	3.732746816	Valid
DrugGPT	GALM	OC(=O)C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)CC(=O)O)Cc1ccccc1)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)N)CC(=O)O)CC(=O)O	5.876052313	Valid
DrugGPT	GALM	O=C(C[C@@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)NC(=O)CC1=CN=C2C1=CC=CC2)N[C@H](C(=O)O)C	6.76912526	Valid
DrugGPT	GALM	OC(=O)[C@H](Cc1cccc(c1)O)N	4.2221743	Valid
DrugGPT	GALM	O[C@H]1C[N@@H+]2[C@@H]([C@H]1O)[C@H](O)C[C@H]1[C@H]2C[C@H]2[C@]1(C)C(=O)N=C1CCC2=CC(=O)CC2=N1	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]2O[C@H]1n1cnc2c1[nH]c(N)nc2=O	4.301277745	Valid
DrugGPT	GALM	OC[C@@H]1[C@@H]([C@@H]([C@H](O1)n2cnc3c2ncnc3N)O)O	7.139260415	Valid
DrugGPT	GALM	O[C@H]1[C@@H](O)[C@H](O[C@H]1n1cnc2c1ncnc2N)COP(=O)(O)O	6.13778089	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)O)CCC(=O)O)CNC(=O)[C@@H]1C=CN=C2[C@@H]1NC(=N)NC2	6.920300616	Valid
DrugGPT	GALM	OC(=O)C[C@H](C(=O)O)O	3.712091283	Valid
DrugGPT	GALM	O=C1CC(C)C(CO\N=C/C[C@@H](NC(=O)C)C(=O)O)C2=CC=C3C1=CC=C3[N@H+](C2)CCC(=O)O	6.126774244	Valid
DrugGPT	GALM	O[C@H]1[C@@H](O)[C@@H](O[C@@H]1N1CC=C(C1)C(=O)N)CO[P@@](=O)(O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	5.626923832	Valid
DrugGPT	GALM	O=C1NC(=O)/C(=C/C/C=C/C2=[N+](CC)c3ccc(cc3C2)NC(=O)C)C(=O)N1	5.362951497	Valid
DrugGPT	GALM	O=C(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)C)CO)CC(C)C)Cc1ccc(cc1)O)[NH3+])CC[C@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)[NH3+])CC(C)C)C)CC(=O)N)Cc1ccccc1)CO)CCC(=O)O)CC(=O)N)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	O=C(c1ccc(cc1)O)Nc1nnc(s1)C(=O)O	4.518566708	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H]2O[C@@H]3[C@@H](CO)O[C@@H]([C@@H]([C@H]3O)O)O[C@@H]3[C@@H](CO)O[C@@H]([C@@H]([C@H]3O)O)O[C@@H]3[C@@H](CO)O[C@@H]([C@@H]([C@H]3O)O)O[C@@H]3[C@@H](CO)O[C@@H]([C@H]([C@H]3O)O)O[C@@H]3[C@H](O[C@@H]([C@H]3O)O)O[C@@H]3[C@H](O[C@@H]4[C@H](O[C@H](O[C@@H]5[C@H](O[C@H](O[C@@H]6[C@H](O[C@H](O[C@H]1[C@@H]2O)CO)O)[C@H](O)[C@H]5O)[C@H](O)[C@H]4O)CO)[C@H](O)[C@H]3O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	OC(=O)[C@@H]1CSC(=N1)C(=O)O	4.504960647	Valid
DrugGPT	GALM	O=C1NC(=O)C(=C1c1c[nH]c2c1ccc(c2)O)C	4.881994343	Valid
DrugGPT	GALM	O=c1[nH]oc(=O)n1[C@@H]1O[C@@H]2[C@H]([C@H]1O)O[C@H]([C@@H]([C@H]2O)O)n1cnc2c1ncnc2N	6.144918962	Valid
DrugGPT	GALM	O=C(C1=C2CCC(=O)NC2=N1)NCc1cccc(c1)C(=O)O	5.253338279	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)O)CC(C)C)NC(=O)[C@H](CC1=CN=C2[C@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])CC(=O)N	7.274194256	Valid
DrugGPT	GALM	CC(=O)N[C@H](C(=O)O)CCC(=O)O	3.020057127	Valid
DrugGPT	GALM	C([C@@H]1[C@H]([C@@H]([C@H](O1)O)O)O)O	5.644276129	Valid
DrugGPT	GALM	OC(=O)CC[C@@H](C(=O)O)NC(=O)C1=CN=C2[C@@H]1C=CC=C2	6.675493318	Valid
DrugGPT	GALM	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)Cc1ccccc1)C(C)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)[NH3+])CO)CCC(=O)N)Cc1ccc(cc1)O)CC(=O)O)C	5.841247858	Valid
DrugGPT	GALM	NC(=O)C1=NN(C(=O)C1)c1ccc(cc1)c1ccccc1	5.354029511	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H](O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O)O	4.793208925	Valid
DrugGPT	GALM	O=C[C@@H](NC(=O)[C@H](C)NC(=O)[C@H](Cc1ccc(cc1)O)NC(=O)[C@@H]1CCC[NH2+]1)CC(C)C	6.253570633	Valid
DrugGPT	GALM	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1[nH]cnc2=O)COP(=O)(O)O	5.671942418	Valid
DrugGPT	GALM	O=C(c1cccc(c1C(F)(F)F)F)NCCC[NH3+]	4.858274477	Valid
DrugGPT	GALM	NC1=NC2=NC(=NC(=O)[C@H]2=N1)N	0	"[(9, 'Contains valence different from permitted')]"
DrugGPT	GALM	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)CCC(=O)O)C(C)C)CCCNC(=N)N)CCC(=O)N)NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])C)C	7.802488022	Valid
DrugGPT	GALM	O[C@@H]1[C@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)N)CO[P@@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	6.139648657	Valid
DrugGPT	GALM	O=C(C[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H](CC(=O)O)N)C)Cc1ccccc1)CCC(=O)O)CCC(=O)O)CC(C)C)CC(C)C)CC(C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	CC(=O)SCCNC(=O)[C@H]1[C@H]([C@H]([C@@H](O1)n2cnc3c2ncnc3N)O)O	6.408209789	Valid
DrugGPT	GALM	OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)O)O)n1cnc2c1ncnc2N	6.546126854	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.589709366	Valid
DrugGPT	GALM	O=C[C@@H](NC(=O)[C@@H](NC(=O)[C@H](NC(=O)CNC(=O)[C@@H](NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])CCC(=O)O)CCC(=O)N)CC(=O)O)CC(=O)O)CC(=O)N)CCC(=O)N)CC(C)C)CC(=O)O)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	C(C(=O)O)O	3.751175994	Valid
DrugGPT	GALM	O=C(c1ccc(cc1)N(S(=O)(=O)C)C[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1ccc(=O)[nH]c1=O)N[C@H]1C(=O)[C@H]([C@@H](O1)CO)O	6.551618613	Valid
DrugGPT	GALM	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1ncnc2N)CO[P@@](=O)(O[P@](=O)(OP(=O)(O)O)O)O	6.311511701	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)O)CC(C)C)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])CCC(=O)O)CCC(=O)N)CCC(=O)O	6.786464807	Valid
DrugGPT	GALM	CC(=O)N[C@@H]1[C@H]([C@H]([C@@H](O[C@H]1O)CO)O)O	4.05855648	Valid
DrugGPT	GALM	C([C@H]1[C@@H]([C@@H]([C@H](O1)O)O)O)O	5.935556538	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.395165029	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)O)CCC(=O)O)CC(C)C)CCC(=O)O)NC(=O)[C@H](C(C)C)NC(=O)[C@H](C(C)C)[NH3+]	6.096978436	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	6.314402439	Valid
DrugGPT	GALM	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O)O)O	4.835876911	Valid
DrugGPT	GALM	O=C(N[C@H](C(=O)O)CCC(=O)O)CC[C@H](C(=O)O)N	6.451389553	Valid
DrugGPT	GALM	NC(=O)CC[C@@H](C(=O)O)[NH3+]	4.234397195	Valid
DrugGPT	GALM	O=C(NC1C(O)C(O)C(CO)OC1OC1C(O)C(OC2C(O)C(O)C(O)C(CO)O2)C(CO)OC1O)C	4.260299116	Valid
DrugGPT	GALM	C(CO)C(F)(F)C(F)(F)C(F)(F)C(F)(F)C(F)(F)C(F)(F)F	4.809463866	Valid
DrugGPT	GALM	O=C(C1=NN=C2C1=CC=CC2)NCCc1c[nH]c2c1cccc2	5.766226622	Valid
DrugGPT	GALM	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1ncnc2N)O)O)n1cnc2c1[nH]c(N)nc2=O	6.0278243	Valid
DrugGPT	GALM	c1cc2c(cc1O)c(c[nH]2)C(=O)O	4.244726544	Valid
DrugGPT	GALM	OC(=O)CC[C@@H](C(=O)O)N	3.356741328	Valid
DrugGPT	GALM	O=C[C@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)N)Cc1ccccc1)CC(=O)O)CCC(=O)O)Cc1ccc(cc1)O)CO)CC(C)C)CCC(=O)O)C	7.329006309	Valid
DrugGPT	GALM	C([C@@H]1[C@H]([C@@H]([C@H](O1)O)O)O)O	5.644276129	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)Cc1ccccc1)CC(C)C)CC1=NC=NC1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])CC(C)C)CC(=O)N	5.651032533	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.260962046	Valid
DrugGPT	GALM	O=c1[nH]c(nc2c1cccc2)CN1C(=O)c2c(C1=O)cc(cc2)S(=O)(=O)N	4.631970648	Valid
DrugGPT	GALM	OC(=O)C(CC(=O)O)(CC(=O)O)O	4.575537456	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H](O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	4.762167086	Valid
DrugGPT	GALM	O=C(NC1C(O)C(O)OC1CO)C	4.956895243	Valid
DrugGPT	GALM	OC(=O)[C@H]1[C@@H]([C@H]1c1ccc(cc1)Cl)O	4.130134135	Valid
DrugGPT	GALM	O[C@@H]1[C@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)N)CO[P@@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)O)O	6.784018673	Valid
DrugGPT	GALM	c1ccc2c(c1)c(c[nH]2)C(=O)O	5.769417433	Valid
DrugGPT	GALM	C[C@H]([C@H](C(=O)O)O)O	5.572403638	Valid
DrugGPT	GALM	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]2O[C@H]1n1cnc2c1ncnc2N	6.559935057	Valid
DrugGPT	GALM	C1[C@@H]([C@H](O[C@H]1N2C=CC(=O)NC2=O)CO)O	7.271714385	Valid
DrugGPT	GALM	C(CN(S(=O)(=O)O)CC(=O)O)[C@@H](C(=O)O)N	4.969107714	Valid
DrugGPT	GALM	O=c1[nH]c(=O)c2c([nH]1)N(C[C@@H]([C@@H]([C@@H](CO[P@@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc3c1ncnc3N)O)O)O)O)O)C2=O	6.587576311	Valid
DrugGPT	GALM	O[C@H]1C=C2CC(=O)NC2=C(C1O)O	5.404895513	Valid
DrugGPT	GALM	O=C(N1CCC[C@H](C1)C(=O)O)CSc1[nH]cnc2c1ccnc2	6.816130786	Valid
DrugGPT	GALM	C([C@@H]1[C@H]([C@@H]([C@@H](O1)O)O)O)O	5.58376687	Valid
DrugGPT	GALM	O=C(Nc1ccc(c(c1)Cl)O)Nc1cc(Cl)ccc1Cl	6.58799637	Valid
DrugGPT	GALM	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1ncnc2N)O)O)n1cnc2c1ncnc2N	5.609143054	Valid
DrugGPT	GALM	CC(C[C@@H](C(=O)O)[NH3+])C[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.676328469	Valid
DrugGPT	GALM	O=C(N1CC[NH2+]CC1)Nc1cnc2c(n1)c(N)nc(n2)N	4.789156032	Valid
DrugGPT	GALM	O=c1[nH]c2[nH]cnc2=N[C@H]2=N[C@@H]12	0	"[(9, 'Contains valence different from permitted')]"
DrugGPT	GALM	OC(=O)CC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC1=NC=NC1)CC(C)C)CCCNC(=N)N)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)N)[NH3+])Cc1ccccc1)CC(=O)O)CC(=O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	c1c(nc(nc1N)N)Cl	4.471397058	Valid
DrugGPT	GALM	CC(=O)N[C@H]1C[C@H]([C@@H](O[C@H]1O)CO)n1cnc2c1ncnc2N	6.586473487	Valid
DrugGPT	GALM	OC(=O)C[C@@H](C(=O)O)Cc1ccccc1	4.796357576	Valid
DrugGPT	GALM	C([C@@H]1[C@H]([C@@H]([C@H](O1)O)O)O)O	5.644276129	Valid
DrugGPT	GALM	O[C@H]1C[C@H](O[C@@H]1CO[P@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)n1cc(C)c(=O)[nH]c1=O	5.984613499	Valid
DrugGPT	GALM	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.966837537	Valid
DrugGPT	GALM	C[N@@H+]1CC[N@H+](CC1)Cc1cn(c2c1cc(Cl)cc2)Cc1ccccc1	5.981479598	Valid
DrugGPT	GALM	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	6.430640732	Valid
DrugGPT	GALM	CC(C[C@@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)OP(=O)(O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=c2[nH]cnc2)C=O)C)CCC(=O)O)CC(=O)O)CC(=O)O)CC(=O)N)CC(C)C)CCC(=O)O)CC(=O)N)CCC(=O)O)CC(=O)O)CC(=O)O)CO)CC(=O)N)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	GALM	OC(=O)CC[C@@H](C(=O)N[C@H](C(=O)O)CC(C)C)NC(=O)[C@H](CC(=O)N)[NH3+]	6.916534929	Valid
DrugGPT	GALM	C([C@@H](C(=O)O)N)C(=O)O	4.60911333	Valid
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@H](CO)[NH3+])C)CCCNC(=N)N)CCC(=O)O	6.512982394	Valid
DrugGPT	GALM	NC1=NC=NC2=NC=NC=N[C@H]12	5.053184673	Valid
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(NP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.053304335	Valid
DrugGPT	GALM	CC(=O)Nc1ccc(cc1)c1nc(O)c(c(n1)C)C	5.13429744	Valid
DrugGPT	GALM	OC[C@H]1O[C@@H]2O[C@H]3C[C@H]4O[C@@]5(C/C=C/CC(=O)O)[C@H](O[C@@H]6[C@@H](O)[C@H](O)C(C)(C)O[C@H]6OC)[C@](C)([C@@H]5OC4=O)C(=C)[C@@]3(O)C2O[C@@H]1C(=O)CO	7.431113002	Valid
DrugGPT	GALM	OC(=O)CC[C@@H](C(=O)O)[NH3+]	4.101033493	Valid
DrugGPT	GALM	O=C(Nc1ccc(cc1N(=O)=O)N(=O)=O)N[C@H](C(=O)O)CCc1ccccc1	5.963235578	Valid
DrugGPT	GALM	O=C1NC(=O)[C@@H](N1)Cc1ccc(cc1)OP(=O)(O)O	5.057423142	Valid
DrugGPT	GALM	C1=CN(C(=O)NC1=O)[C@H]2[C@@H]([C@@H]([C@H](O2)CO)O)O	7.212473447	Valid
DrugGPT	GALM	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O)O)O	4.835876911	Valid
DrugGPT	GALM	O[C@@H]1[C@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)N)CO[P@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)O)O	6.77293334	Valid
DrugGPT	GALM	O[C@@H]1[C@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)N)CO[P@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	6.082530629	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCOCC1)c1cnc2[nH]ncc2c1	6.653142612	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2(C1)CCOCC2)c1cc2ccncc2o1	7.081685009	Valid
DrugGPT	NAMPT	CC(C)CC(=O)N1CCC(=CC1)c1ccc(NC(=O)N2Cc3ccncc3C2)cc1	5.036603066	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OCC1CC1)C(=O)NCCCc1ncc[nH]1	5.52648202	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCc1cccnc1)N1Cc2ccccc2C1	4.82564063	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCN(CC1)c1cnccn1)N1Cc2ccccc2C1	5.087934125	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccccc1)C(=O)NCCCn1ccnc1	5.949186331	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)c2cc3cnccc3[nH]2)CC1	6.134165809	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCCc1ccccc1)N1Cc2ccccc2C1	4.583175672	Valid
DrugGPT	NAMPT	FC1(F)CC1CNC(=O)c1ccc(NC(=O)N2Cc3ccncc3C2)cc1	5.667934291	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCCO1)N1Cc2ccccc2C1	4.159312022	Valid
DrugGPT	NAMPT	Cc1ccc(C)n1-c1nc(cc(=O)n1C)-c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	6.896410973	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CN(C2)C(=O)C2CCC2)cc1)N1Cc2ccncc2C1	6.350643829	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CC2CCC(C1)O2)N1Cc2ccccc2C1	5.139291522	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)c2cc3cnccc3[nH]2)CC1	6.134165809	Valid
DrugGPT	NAMPT	Fc1cc(F)cc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cnc3nccn3c2)nc1	5.351838801	Valid
DrugGPT	NAMPT	Fc1cc(F)cc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cnc3[nH]ncc3c2)nc1	5.477165402	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CC(C1)c1ccccc1)N1Cc2ccccc2C1	4.958271894	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCCO1)N1Cc2ccccc2C1	4.159312022	Valid
DrugGPT	NAMPT	CC(=O)N1CCN(CC1)C(=O)c1ccc(NC(=O)N2Cc3ccncc3C2)cc1	4.814162459	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccccc1)C(=O)NCCCn1ccnc1	5.949186331	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)Nc1cccnc1)N1Cc2ccccc2C1	4.883284813	Valid
DrugGPT	NAMPT	Cc1c(cnn1C)C(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1	4.69755775	Valid
DrugGPT	NAMPT	Fc1cc(F)cc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cnc3[nH]ncc3c2)nc1	5.477165402	Valid
DrugGPT	NAMPT	O=C(NCCCn1ccnc1)c1ccc2nc(-c3ccccc3)c(nc2c1)-c1ccccc1	5.449427823	Valid
DrugGPT	NAMPT	Cc1ccc(CNC(=O)Nc2ccc(cc2)S(=O)(=O)c2ccc(F)cc2)cn1	5.195276037	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1cc(n[nH]1)-c1ccncc1)c1cc2ccncc2o1	7.172211622	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)C2CC2)cc1)N1Cc2ccncc2C1	6.562714394	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CN(C2)C(=O)C2CC2)cc1)N1Cc2ccccc2C1	5.914189878	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC(C1)N1CCCC1)c1cc2ccncc2o1	8.113230469	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CC1)N1Cc2ccc(CN3CCOCC3)cc2C1	5.137987929	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCC2(CNC(=O)N2)CC1)N1Cc2ccccc2C1	5.449114093	Valid
DrugGPT	NAMPT	FC(F)(F)Oc1cccc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cnc3[nH]ncc3c2)nc1	8.103002192	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCN(CC1)C1CCOCC1)c1cc2ccncc2o1	7.345232399	Valid
DrugGPT	NAMPT	O=C(NCc1cccnc1)c1ccc2nc(-c3ccccc3)c(nc2c1)-c1ccc(CN2CCC(CC2)c2nnc[nH]2)cc1	6.789543239	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1N1CCC(CC1)N1CCOCC1)C(=O)NCCCc1ncc[nH]1	6.599759932	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)c2ccc3nccn3c2)cc1)N1Cc2ccccc2C1	6.712811566	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCc1ccccc1)N1Cc2ccc(cc2C1)C#N	4.931046743	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)c1cccc2c(cccc12)N1CCOCC1)\C=C\c1cccnc1	7.468674388	Valid
DrugGPT	NAMPT	Fc1ccc2CN(Cc2c1)C(=O)Nc1ccc(cc1)C(=O)N1CCC2(CC2CNC(=O)C2Cc3ccccc3O2)CC1	8.009735027	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1	5.739331302	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)Nc1ccccn1)N1Cc2ccccc2C1	4.98874323	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCCN2)C1)c1cc2cnccc2[nH]1	3.949539916	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1[nH]nnc1C)-c1ccnc(OC)c1	5.013956266	Valid
DrugGPT	NAMPT	CC1(COC1)NC(=O)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	5.694965862	Valid
DrugGPT	NAMPT	Cc1ccc2CN(Cc2c1)C(=O)Nc1ccc(cc1)C(=O)NCCCc1ncc[nH]1	6.227187578	Valid
DrugGPT	NAMPT	O=C(NCc1cccnc1)Nc1ccc(cc1)S(=O)(=O)N1CCCCC1	4.539078917	Valid
DrugGPT	NAMPT	Fc1cc(F)cc(c1)S(=O)c1ccc(CNC(=O)c2cnc3[nH]ncc3c2)nc1	5.276832735	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCNC2)CC1)c1ccc2nccn2c1	7.173395809	Valid
DrugGPT	NAMPT	CC1CN(Cc2ccc(NC(=O)N3Cc4ccncc4C3)cc2)C1	5.058212166	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCC2(CCCNC2)CC1)N1Cc2ccccc2C1	5.078954903	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.360432631	Valid
DrugGPT	NAMPT	O=C(NCCCn1ccnc1)c1ccc2nc(N3CCCCC3)c(nc2c1)-c1ccccc1	5.643718749	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2CCC1C2)c1cc2ccncc2o1	5.852831381	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1	5.739331302	Valid
DrugGPT	NAMPT	CC(C)C(=O)N1CCC2(CC2CNC(=O)c2cc3cnccc3[nH]2)CC1	6.209042232	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2CCC(C1)O2)c1ccc2nccn2c1	7.223811459	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1	5.739331302	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1nnc[nH]1)-c1ccc(F)cc1	5.626439231	Valid
DrugGPT	NAMPT	FC1(F)CN(C1)S(=O)(=O)c1ccc(CNC(=O)c2cc3ccncc3o2)cc1	6.21902879	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)N1CCCCC1)c1cc2cnccc2[nH]1	4.782671664	Valid
DrugGPT	NAMPT	CC(C)CCNC(=O)c1ccc(NC(=O)N2Cc3ccc(cc3C2)-c2cccnc2)cc1	4.956966346	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCN(CC1)C1COC1)c1cc2cnccc2[nH]1	6.357411541	Valid
DrugGPT	NAMPT	CC(C)Oc1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	6.175523873	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OCc1ccccc1)C(=O)NCCCc1ncc[nH]1	5.74558021	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCN(CC1)C(=O)c1ccccc1)\C=C\c1cccnc1	5.35214946	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)C2CCC2)cc1)N1Cc2ccncc2C1	6.597029525	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CC1)N1Cc2ccncc2C1	4.921253648	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1nnc[nH]1)-c1ccc(F)cc1	5.626439231	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCN(CC1)C1CCOCC1)c1cc2ccncc2o1	7.366803993	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1ccc[nH]1)N1Cc2ccncc2C1	6.860989901	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1ccc2nccn2c1)c1cc2ccncc2o1	7.457126789	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.360432631	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.581130647	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCN(CC1)c1ncc(s1)C#N)N1Cc2ccccc2C1	5.117195215	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)C1CCOCC1)c1cc2ccncc2o1	5.126200031	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(Cl)cc1)C(=O)NCCCc1ncc[nH]1	5.333278957	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCN(CC1)C(=O)C1CCCO1)N1Cc2ccccc2C1	6.209840726	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C1=CCN(CC1)C(=O)C1CCOCC1)N1Cc2ccccc2C1	4.782135597	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCN(CC1)C1CCOCC1)c1cc2ccncc2o1	7.345232399	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCc1ccccc1)N1Cc2ccccc2C1	4.752679066	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCOCC1)c1cc2ccncc2o1	4.863720959	Valid
DrugGPT	NAMPT	Fc1cc(F)cc(c1)S(=O)c1ccc(CNC(=O)c2cc3cnccc3[nH]2)nc1	6.116952345	Valid
DrugGPT	NAMPT	CC(C)CNC(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1	5.532147582	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCCCC1)c1ccc2nccn2c1	7.090734217	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCNC2)C1)c1cc2ccncc2o1	5.792834178	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCCC11CCN(CC1)C(=O)c1cccnc1)N1Cc2ccccc2C1	6.271505205	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccccc1)C(=O)NCCCn1ccnc1	5.949186331	Valid
DrugGPT	NAMPT	CC(C)C(=O)N1CCC(CC1)Oc1ccc(NC(=O)N2Cc3ccncc3C2)cc1	4.416702548	Valid
DrugGPT	NAMPT	Fc1cc(F)cc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cc3ccncc3o2)nc1	5.530162365	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1nnc[nH]1)-c1ccc(Cl)cc1	5.870282794	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1ccc(cn1)C#N)c1cc2ccncc2o1	6.588423177	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C1=CCN(CC1)C(=O)C1CCCC1)N1Cc2ccccc2C1	4.842770775	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCc1nnc[nH]1)-c1ccc(Cl)s1	5.981941677	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1nnc[nH]1)-c1ccc(F)cc1	5.626439231	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1N1CCC(CC1)N1CCOCC1)C(=O)NCCCc1ncc[nH]1	6.599759932	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NC1CCN(CC1)C1CCOC1)N1Cc2ccccc2C1	4.752850495	Valid
DrugGPT	NAMPT	FC(F)(F)c1ccc2CN(Cc2c1)C(=O)Nc1ccc(cc1)C(=O)NCc1ccc(cc1)C#N	5.469138351	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2(C1)CCNC2)c1cc2cnccc2[nH]1	5.252337806	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC(=CC1)c1ccc(NC(=O)N2Cc3ccncc3C2)cc1	6.627807448	Valid
DrugGPT	NAMPT	CC1(C)CC(CC(=O)N2CCC3(CC3CNC(=O)c3cc4cnccc4[nH]3)CC2)CO1	6.689991405	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.581130647	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC(CC1)S(=O)(=O)c1ccc(CNC(=O)c2ccc3nccn3c2)cc1	5.604642135	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CC2(C1)CCCO2)N1Cc2ccncc2C1	4.658870994	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)c2cc3cnccc3[nH]2)CC1	6.134165809	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1ccncn1)c1cc2ccncc2o1	6.457735251	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCOCC1)c1ccc2nccn2c1	6.837187857	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C1=CCN(CC1)C(=O)[C@@H]1CCCO1)N1Cc2ccccc2C1	4.612597954	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)Nc1ccccc1)\C=C\c1cccnc1	4.985415331	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)C2CCOC2)cc1)N1Cc2ccncc2C1	6.409365219	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCN(CC1)C1COC1)N1Cc2ccncc2C1	7.356490466	Valid
DrugGPT	NAMPT	Cc1ccc2CN(Cc2c1)C(=O)Nc1ccc(cc1)C(=O)NC1CCOCC1	5.41186048	Valid
DrugGPT	NAMPT	CC(C)CC(=O)N1CCC(CC1)Oc1ccc(NC(=O)N2Cc3ccncc3C2)cc1	4.87974286	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)N1CC2(C1)CCOCC2)N1Cc2ccccc2C1	5.320601521	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)N1CCN(CC1)C1CCOCC1)N1Cc2ccccc2C1	5.903723535	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)c1ccccc1)[C@@H]1C[C@H]1c1cccnc1	6.586135118	Valid
DrugGPT	NAMPT	Fc1cccc(c1)S(=O)(=O)c1ccc(NC(=O)\C=C\c2cccnc2)cc1	4.857461442	Valid
DrugGPT	NAMPT	CC(C)C(=O)N1CCC(CC1)Oc1ccc(NC(=O)N2Cc3ccncc3C2)cc1	4.416702548	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCNC2)CC1)c1cnc2[nH]ncc2c1	7.057710976	Valid
DrugGPT	NAMPT	Fc1cccc(c1)S(=O)(=O)c1ccc(NC(=O)\C=C\c2cccnc2)cc1	4.857461442	Valid
DrugGPT	NAMPT	Cc1ccc(CNC(=O)c2ccc(NC(=O)N3Cc4ccncc4C3)cc2)o1	6.236242952	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1nnc[nH]1)-c1ccc(F)cc1	5.626439231	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCc1ccccc1)N1Cc2ccc(cc2C1)C#N	4.931046743	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.360432631	Valid
DrugGPT	NAMPT	CC1CCN(CC1)S(=O)(=O)c1ccc(CNC(=O)c2ccc3nccn3c2)cc1	5.308242469	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2(C1)CCNC2)c1ccc2nccn2c1	7.947505606	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)C1CCOC1)c1cc2cnccc2[nH]1	6.162501624	Valid
DrugGPT	NAMPT	CC(C)CCNC(=O)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	4.701929677	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.581130647	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCC2(CCNC2)CC1)N1Cc2ccncc2C1	6.919145279	Valid
DrugGPT	NAMPT	CC(C)CN(C)Cc1ccc2CN(Cc2c1)C(=O)Nc1ccc(cc1)-c1n[nH]c(=O)c2ccccc12	6.277534265	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)c1cccc(c1)C#N)c1cc2ccncc2o1	6.867612148	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)c1ccc(nc1)N1CCCC1)c1cc2ccncc2o1	8.163421454	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCN(CC1)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	6.46464831	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCC2(CNC(=O)O2)CC1)N1Cc2ccncc2C1	5.611250841	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1ccc2nccn2c1)c1cc2ccncc2o1	7.457126789	Valid
DrugGPT	NAMPT	O=C(NCc1cccnc1)c1ccc2nc(N3CCCCC3)c(nc2c1)-c1ccccc1	5.640411232	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NC1CCOC1)N1Cc2ccccc2C1	4.437606571	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)C2CCS(=O)(=O)CC2)cc1)N1Cc2ccncc2C1	7.14890786	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)c2ccccc2)cc1)N1Cc2ccccc2C1	5.761196802	Valid
DrugGPT	NAMPT	O=C(NCCCn1ccnc1)c1ccc2nc(-c3ccccc3)c(nc2c1)-c1ccccc1	5.449427823	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1ncc[nH]1)-c1ccc(F)nc1OC	5.564221909	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.581130647	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)N1CC2(C1)CCOCC2)N1Cc2ccncc2C1	5.672465177	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)C2CCC2)cc1)N1Cc2ccncc2C1	6.597029525	Valid
DrugGPT	NAMPT	O=C(NCc1cccnc1)Nc1ccc(cc1)S(=O)(=O)c1ccc(nc1)N1CCCCC1	4.49200401	Valid
DrugGPT	NAMPT	FC(F)(F)c1cccc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cnc3[nH]ncc3c2)nc1	7.94894908	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCN(CC1)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	6.46464831	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)[C@@H]2CCCO2)cc1)N1Cc2ccncc2C1	6.674934822	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)[C@H]2CCCO2)cc1)N1Cc2ccncc2C1	6.729722538	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCOCC1)N1Cc2ccncc2C1	4.620048547	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCN(CC1)c1ccc(NC(=O)N2Cc3ccncc3C2)cc1	6.297427949	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCN(CC1)C1CCOCC1)c1cc2ccncc2o1	7.366803993	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCN(CC1)C1COC1)c1cc2cnccc2[nH]1	6.266912429	Valid
DrugGPT	NAMPT	Cc1nc2cc(ccc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.820041925	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCOCC1)c1cc2ccncc2o1	4.927479847	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CC2(C1)CN(CCO2)S(=O)(=O)c1ccc(CNC(=O)c2ccc3nccn3c2)cc1	6.857484337	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1N1CCC2(CCCNC2=O)CC1)C(=O)NCCCc1ncc[nH]1	5.846971494	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCN(CC1)C(=O)c1ccccc1)[C@H]1C[C@@H]1c1ccccc1	4.691917874	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCCO1)N1Cc2ccncc2C1	4.497237182	Valid
DrugGPT	NAMPT	CC1(C)CC(=CC(C#N)C(=O)N1)c1ccc(CNC(=O)c2ccc3nccn3c2)cc1	5.475576185	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2CCC(C1)O2)c1cnc2[nH]ncc2c1	7.363733425	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCN(CC1)C1COC1)c1cnc2nccn2c1	6.679722201	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)c2cc3ccncc3o2)CC1	5.744190715	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OCc1cccnc1)C(=O)NCCCc1ncc[nH]1	5.872888771	Valid
DrugGPT	NAMPT	CC(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1	4.591435577	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCN(CC1)C1CCCOC1)c1cc2ccncc2o1	7.455806164	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CC2CC(C1)C2CNC(=O)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	6.211511213	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)c1ccc(cc1)C#N)c1cc2cnccc2[nH]1	5.662777155	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCCO1)N1Cc2ccncc2C1	4.497237182	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2(C1)CCOC2)c1cnc2nccn2c1	7.19994222	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCCC1)c1ccc2nccn2c1	7.20062217	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1ncc[nH]1)-c1ccc(F)cc1	5.464849346	Valid
DrugGPT	NAMPT	FC(F)(F)Oc1ccc(cc1)S(=O)(=O)c1ccc(NC(=O)\C=C\c2cccnc2)cc1	6.948611396	Valid
DrugGPT	NAMPT	Cc1nc(cs1)C(=O)N1CCC2(CC2CNC(=O)c2cc3ccncc3o2)CC1	6.15085542	Valid
DrugGPT	NAMPT	CC(C)CNC(=O)c1ccc(NC(=O)N2Cc3ccc(F)cc3C2)cc1	5.00878666	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)c1ccccc1)N1Cc2ccncc2C1	5.45094575	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC(CC1)S(=O)c1ccc(CNC(=O)c2cc3cnccc3[nH]2)cc1	5.968806118	Valid
DrugGPT	NAMPT	Fc1cccc(c1)S(=O)(=O)c1ccc(CNC(=O)c2ccc3nccn3c2)nc1	4.397914317	Valid
DrugGPT	NAMPT	CC(C)C(=O)N1CCC(CC1)c1ccc(NC(=O)N2Cc3ccncc3C2)cc1	4.251959917	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1cc[nH]n1)c1cc2ccncc2o1	6.18624913	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCOCC1)c1cc2ccncc2o1	4.863720959	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1ccc2nccn2c1)c1cc2ccncc2o1	7.457126789	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1-c1ccccc1)C(=O)NCCCn1ccnc1	5.662274871	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCOC1)c1cc2ccncc2o1	4.759532166	Valid
DrugGPT	NAMPT	CC(C)CN(C)c1ccc(cc1)S(=O)(=O)c1ccc(CNC(Nc2ccncc2)=NC#N)cc1	6.613595403	Valid
DrugGPT	NAMPT	O=C(NCCCn1ccnc1)c1ccc2nc(-c3ccccc3)c(nc2c1)-c1ccccc1	5.449427823	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)c1ccccc1)N1Cc2ccncc2C1	5.476428123	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.581130647	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1cccnc1)c1cc2ccncc2o1	6.352279603	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCC2(CCNC2)CC1)N1Cc2ccccc2C1	5.323413269	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCc1cccnc1)N1Cc2ccccc2C1	4.82564063	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OCc1ccc(Cl)cc1)C(=O)NCCCc1ncc[nH]1	5.760680651	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)c1ccc(nc1)N1CCOCC1)N1Cc2ccncc2C1	6.538227143	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C1=CCN(CC1)C(=O)C1CCC1)N1Cc2ccccc2C1	4.883078018	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCOC1)N1Cc2ccncc2C1	4.628380486	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCn1ccnc1	5.639510713	Valid
DrugGPT	NAMPT	Cc1ccc(NC(=O)N2Cc3ccc(cc3C2)-c2cccnc2)cc1	5.054555647	Valid
DrugGPT	NAMPT	CC(=O)N1CCC2(CC2CNC(=O)c2cc3cnccc3[nH]2)CC1	5.329786887	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1cc(n[nH]1)-c1ccccc1)c1cc2cnccc2[nH]1	6.786936751	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCN(CC1)C1CCOC1)N1Cc2ccncc2C1	6.538095848	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCNC2)CC1)c1ccc2nccn2c1	7.173395809	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.360432631	Valid
DrugGPT	NAMPT	FC1(F)CCC(CC1)S(=O)(=O)c1ccc(CNC(=O)c2cnc3[nH]ncc3c2)cc1	6.426937341	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)Nc1ccc2CN(Cc2c1)C1COC1)N1Cc2ccccc2C1	7.275010828	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCN(CC1)C(=O)[C@H]1CCCO1)N1Cc2ccccc2C1	4.671430979	Valid
DrugGPT	NAMPT	FC(F)(F)C1CCN(CC1)C(=O)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	6.104198315	Valid
DrugGPT	NAMPT	Fc1cccc(c1)-c1nc2cc(ccc2nc1OC1CCC(F)(F)CC1)C(=O)NCCCc1ncc[nH]1	6.890130469	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCN(CC1)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	6.46464831	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCOC1)N1Cc2ccccc2C1	4.396229427	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCc1nnc[nH]1)-c1ccc(C)nc1	5.84080858	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCN(CC1)C1CCOCC1)c1cc2ccncc2o1	7.366803993	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCC2(CCCN2)CC1)N1Cc2ccccc2C1	5.266273696	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCCCC1)c1cnc2nccn2c1	5.778941936	Valid
DrugGPT	NAMPT	CC(C)CCNC(=O)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	4.701929677	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)c2cc3cnccc3[nH]2)CC1	6.134165809	Valid
DrugGPT	NAMPT	Fc1ccc2CN(Cc2c1)C(=O)Nc1ccc(cc1)C(=O)N1CCC2(CC2CNC(=O)c2cc3ccncc3o2)CC1	7.19351118	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCOCC1)c1ccc2nccn2c1	6.837187857	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccccc1)C(=O)NCCCc1ncc[nH]1	5.446749347	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C1=CCN(CC1)C(=O)C1CCOC1)N1Cc2ccccc2C1	4.789880468	Valid
DrugGPT	NAMPT	FC(F)(F)c1ccc(cc1)S(=O)(=O)c1ccc(CNC(=O)c2cc3ccncc3o2)nc1	7.078334494	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCc1cccnc1)N1Cc2ccccc2C1	4.82564063	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCCO1)N1Cc2ccccc2C1	4.159312022	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)c1cccc(c1)C#N)N1Cc2ccncc2C1	7.304040459	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1	5.739331302	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCOCC1)c1cc2cnccc2[nH]1	5.284274672	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCN(CC1)c1ccccn1)N1Cc2ccccc2C1	4.778964609	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)c1ccccc1)c1cc2ccncc2o1	5.163589149	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCN(CC1)C1COC1)c1ccc2nccn2c1	7.983604906	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2CCC(C1)O2)c1ccc2nccn2c1	7.223811459	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)C1CCN(CC1)C(=O)c1ccc[nH]1)N1Cc2ccncc2C1	7.581024993	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.581130647	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)c1ccccc1)c1cc2ccncc2s1	5.295667686	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)N1CCCC1)c1ccc2nccn2c1	7.218266605	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CC11CCN(CC1)C(=O)c1ccccn1)N1Cc2ccccc2C1	6.530956147	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCCO1)N1Cc2ccncc2C1	4.497237182	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(Cl)cc1)C(=O)NCCc1ncc[nH]1	5.340413027	Valid
DrugGPT	NAMPT	FC(F)(F)Oc1cccc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cc3cnccc3[nH]2)nc1	7.765210863	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)c1ccccc1)c1cc2cnccc2[nH]1	5.220878095	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCN2CCC2C1)N1Cc2ccccc2C1	5.171802055	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCCc1ccccc1)N1Cc2ccccc2C1	4.583175672	Valid
DrugGPT	NAMPT	CC(C)(C)c1cc(cc(c1)S(=O)(=O)c1ccc(NC(=O)[C@H]2CCCO2)cc1)C(O)=O	6.874713552	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCc1cccnc1)N1Cc2ccccc2C1	4.82564063	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)C2CCCO2)cc1)N1Cc2ccncc2C1	6.373100051	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)Nc1ccccc1)N1Cc2ccccc2C1	4.854956816	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)c1cccc(c1)C#N)c1cc2ccncc2o1	6.867612148	Valid
DrugGPT	NAMPT	CC(C)CCNC(=O)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	4.701929677	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)c1ccccc1)[C@@H]1C[C@H]1c1cccnc1	6.190244228	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCc1cccnc1)N1Cc2ccncc2C1	4.828581928	Valid
DrugGPT	NAMPT	Cc1nn(C)c(C)c1C(=O)N1CCC2(CC2CNC(=O)c2cc3ccncc3o2)CC1	4.936407231	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)N1CCOCC1)[C@H]1C[C@H]1c1cccnc1	5.919843714	Valid
DrugGPT	NAMPT	CC(C)CCNC(=O)c1ccc(NC(=O)N2Cc3ccc(F)cc3C2)cc1	4.949284761	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1N1CCCC1)C(=O)NCCCc1ncc[nH]1	6.252316505	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)N1CC2CCC(C1)O2)c1cc2ccncc2o1	6.832235283	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCOCC1)N1Cc2ccccc2C1	4.47544809	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCNC2=O)CC1)c1cnc2[nH]ncc2c1	7.020053638	Valid
DrugGPT	NAMPT	CC(C)CCNC(=O)c1ccc(NC(=O)N2Cc3ccncc3C2)cc1	4.779448559	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCN(CC1)C1COC1)c1cc2ccncc2o1	7.958785172	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCOC1)N1Cc2ccccc2C1	4.396229427	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)c1ccccc1)N1Cc2ccncc2C1	5.488898856	Valid
DrugGPT	NAMPT	CCOc1nc(nc2cc(ccc12)C(=O)NCCCc1nnc[nH]1)-c1ccc(F)cc1	5.459687278	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccccc1)C(=O)NCCCc1ncc[nH]1	5.446749347	Valid
DrugGPT	NAMPT	FC(F)(F)Oc1cccc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cnc3nccn3c2)nc1	7.744325454	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CN(C2)C(=O)[C@H]2CCCO2)cc1)N1Cc2ccncc2C1	6.644422443	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCc1ccccn1)N1Cc2ccccc2C1	4.943193323	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.360432631	Valid
DrugGPT	NAMPT	Fc1cc(F)cc(c1)S(=O)(=O)c1ccc(CNC(=O)c2ccc3nccn3c2)nc1	5.546494365	Valid
DrugGPT	NAMPT	CC(C)CCNC(=O)c1ccc(NC(=O)N2Cc3cccnc3C2)cc1	4.682595141	Valid
DrugGPT	NAMPT	FC(F)(F)Oc1ccc(NC(=O)c2ccc(NC(=O)N3Cc4ccccc4C3)cc2)cc1	6.196161561	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCCC1)c1cc2cnccc2[nH]1	5.427715232	Valid
DrugGPT	NAMPT	CC(C)C(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1	4.94475071	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCCc1cccnc1)N1Cc2ccccc2C1	4.643911736	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2(C1)CCCOC2)c1cnc2[nH]ncc2c1	7.115173958	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCN(CC1)C1CCOCC1)c1cnc2[nH]ncc2c1	7.518663603	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)[C@@H]2CCCO2)cc1)N1Cc2ccccc2C1	6.031725307	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)c1ccccc1)\C=C\c1cccnc1	5.252815054	Valid
DrugGPT	NAMPT	O=C(NCCCn1ccnc1)c1ccc2nc(N3CCC(CC3)N3CCOCC3)c(nc2c1)-c1ccccc1	6.203857827	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)N1CC2COCC2C1)c1cnc2[nH]ncc2c1	7.534820079	Valid
DrugGPT	NAMPT	CC(C)CCNC(=O)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	4.701929677	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCCC1)N1Cc2ccccc2C1	4.619057194	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1ccccc1)N1Cc2ccncc2C1	4.987666814	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)c1ccccc1)N1Cc2ccncc2C1	5.488898856	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCCCC1)N1Cc2ccc(CN3CCCCC3)cc2C1	4.818563237	Valid
DrugGPT	NAMPT	Cc1ccccc1C(=O)NCCCCCCNC(=O)N1Cc2ccccc2C1	5.963645818	Valid
DrugGPT	NAMPT	CC(C)C(=O)N1CCN(CC1)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	3.921055007	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CNC2)C1)c1cnc2[nH]ncc2c1	7.190802551	Valid
DrugGPT	NAMPT	Cc1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.683182616	Valid
DrugGPT	NAMPT	CC(C)CN1CCCC(C1)S(=O)(=O)c1ccc(CNC(=O)c2ccc3nccn3c2)cc1	5.892069932	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1	5.739331302	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCC2(CCCN2)CC1)N1Cc2ccccc2C1	5.266273696	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCCO1)N1Cc2ccncc2C1	4.497237182	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1cccnc1)c1cc2cnccc2[nH]1	6.184902261	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1-c1ccccc1)C(=O)NCCCc1ncc[nH]1	5.690311847	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OC1CCOCC1)C(=O)NCCCc1ncc[nH]1	5.851787818	Valid
DrugGPT	NAMPT	CC1(COC1)NS(=O)(=O)c1ccc(CNC(=O)c2ccc3nccn3c2)cc1	5.933018594	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCNC2)C1)c1cnc2[nH]ncc2c1	7.224828126	Valid
DrugGPT	NAMPT	CC(C)n1cc(cn1)S(=O)(=O)c1ccc(CNC(=O)c2cc3cnccc3[nH]2)nc1	4.840877043	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.360432631	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.581130647	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1nnc[nH]1)-c1ccc(F)cc1	5.626439231	Valid
DrugGPT	NAMPT	CC(C)Oc1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	6.175523873	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OC1CCC1)C(=O)NCCCc1ncc[nH]1	5.970738474	Valid
DrugGPT	NAMPT	Fc1cccc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cnc3nccn3c2)cc1	4.049778935	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)C1CCOC1)N1Cc2ccncc2C1	5.441765409	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.360432631	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2(C1)CCOC2)c1cnc2nccn2c1	7.19994222	Valid
DrugGPT	NAMPT	CC(C)C(=O)N1CCN(CC1)c1ccc(NC(=O)N2Cc3ccc(F)cc3C2)cc1	4.53856835	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(C2)C(=O)C2CCCO2)cc1)N1Cc2ccncc2C1	6.108762985	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)C1CCN(C1)C(=O)C1CC1)N1Cc2ccccc2C1	6.578205881	Valid
DrugGPT	NAMPT	FC(F)(F)c1ccc(cc1)S(=O)(=O)c1ccc(CNC(=O)c2cc3cnccc3[nH]2)cc1	7.14703879	Valid
DrugGPT	NAMPT	CC(C)n1cc(cn1)S(=O)(=O)c1ccc(CNC(=O)c2cc3ccncc3o2)nc1	5.747735182	Valid
DrugGPT	NAMPT	O=C(NCc1cccnc1)Nc1ccc(cc1)S(=O)(=O)N1CCCCC1	4.539078917	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CC11CCN(CC1)C(=O)c1cccnc1)N1Cc2ccccc2C1	6.091593379	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)c2cnccn2)cc1)N1Cc2ccncc2C1	6.101902253	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CC11CCN(CC1)C(=O)c1cnccn1)N1Cc2ccccc2C1	6.232369191	Valid
DrugGPT	NAMPT	FC(F)(F)CN1CCC(CC1)S(=O)c1ccc(CNC(=O)c2cc3ccncc3o2)cc1	6.871806922	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1	5.739331302	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C1=CCN(CC1)C(=O)C1CCOC1)N1Cc2ccccc2C1	4.789880468	Valid
DrugGPT	NAMPT	Cc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.584068967	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCN(CC1)C1COC1)c1cc2ccncc2o1	8.20488664	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OCC1CCS(=O)(=O)CC1)C(=O)NCCCc1ncc[nH]1	4.705807231	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2CCC(C1)O2)c1cc2ccncc2o1	6.6157722	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccccc1)C(=O)NCCCc1ncc[nH]1	5.446749347	Valid
DrugGPT	NAMPT	CC1(CNC(=O)N2Cc3ccncc3C2)CCCCC1	5.068962831	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)Nc1cccnc1)N1Cc2ccncc2C1	4.88697493	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2CCC(C1)O2)c1cc2ccncc2o1	6.6157722	Valid
DrugGPT	NAMPT	CC(C)(C)CC(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1	5.277837489	Valid
DrugGPT	NAMPT	CC(=O)Nc1cccc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cnc3[nH]ncc3c2)nc1	5.97899568	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)[C@@H]2CCCO2)cc1)N1Cc2ccncc2C1	6.674934822	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1cc(n[nH]1)-c1ccccc1)c1cc2ccncc2o1	7.847695255	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)c2cc3cnccc3[nH]2)CC1	6.134165809	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCN(CC1)c1ncccn1)N1Cc2ccccc2C1	5.043214378	Valid
DrugGPT	NAMPT	Fc1cccc(CNC(=O)c2ccc(NC(=O)N3Cc4ccncc4C3)cc2)c1	5.353824298	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCc1ccccc1)N1Cc2ccccc2C1	4.752679066	Valid
DrugGPT	NAMPT	O=C(NCc1cccnc1)Nc1ccc(cc1)S(=O)(=O)N1CC2(COC2)C1	4.435363092	Valid
DrugGPT	NAMPT	O=C(NCc1cccnc1)Nc1ccc(cc1)S(=O)(=O)N1CCC2(CCNC2)CC1	4.912998582	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1ncc[nH]1)-c1ccc(F)cc1	5.464849346	Valid
DrugGPT	NAMPT	FC(F)(F)c1cccc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cc3cnccc3[nH]2)nc1	7.669800453	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCCOC1)N1Cc2ccc(cc2C1)C#N	4.548717707	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.581130647	Valid
DrugGPT	NAMPT	Fc1cccc2CN(Cc12)C(=O)Nc1ccc(NC(=O)CC2CCCC2)cc1	4.655919087	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)C2CCOCC2)cc1)N1Cc2ccncc2C1	6.255804131	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)C2CCCC2)cc1)N1Cc2ccncc2C1	6.387898652	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)c1ccc(CNC(Nc2ccncc2)=NC#N)cc1)N1Cc2ccncc2C1	6.109279043	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1ccncn1)c1cc2ccncc2o1	6.457735251	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1ccccc1)c1cc2ccncc2o1	6.592481095	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCOCC1)N1Cc2ccncc2C1	4.620048547	Valid
DrugGPT	NAMPT	Cc1cc(ccn1)S(=O)(=O)c1ccc(CNC(=O)c2cc3ccncc3o2)nc1	5.826471756	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)C1CCN(CC1)C1CCOCC1)c1cc2ccncc2o1	7.395701934	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)Nc1ccccn1)N1Cc2cccnc2C1	4.892363338	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1ncc[nH]1)-c1ccc(F)cc1	5.464849346	Valid
DrugGPT	NAMPT	Cc1nc(C)c(o1)C(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1	4.507417995	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCN(CC1)c1ncccn1)N1Cc2ccccc2C1	5.043214378	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2CC(C1)O2)c1ccc2nccn2c1	7.078321651	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CNC(=O)C2)C1)c1ccc2nccn2c1	6.327254213	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)c2ccccc2)cc1)N1Cc2ccccc2C1	5.761196802	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CC2(CC2CNC(=O)c2cc3ccncc3o2)C1	5.284189236	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2CCC(C1)O2)c1ccc2nccn2c1	7.223811459	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)C1CCCO1)c1cc2ccncc2o1	6.733874269	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)C2CCOC2)cc1)N1Cc2ccncc2C1	6.409365219	Valid
DrugGPT	NAMPT	CC(C)(O)CNC(=O)c1ccc(NC(=O)N2Cc3ccc(cc3C2)-c2cncnc2)cc1	6.163157562	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OCc1ccc(cc1)C#N)C(=O)NCCCc1ncc[nH]1	6.956989032	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCCO1)N1Cc2ccccc2C1	4.159312022	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)c2ccccc2)cc1)N1Cc2ccncc2C1	6.269422499	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCC2(CCCN2)CC1)N1Cc2ccccc2C1	5.266273696	Valid
DrugGPT	NAMPT	CC(C)CNC(=O)c1ccc(NC(=O)N2Cc3ccc(cc3C2)C#N)cc1	5.425593112	Valid
DrugGPT	NAMPT	Fc1cc(F)cc(c1)S(=O)(=O)c1ccc(CNC(=O)c2ccc3nccn3c2)nc1	5.546494365	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCCO1)N1Cc2ccc(CN3CCCC3)cc2C1	4.132398833	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1N1CCC(CC1)Oc1ccncc1)C(=O)NCCCc1ncc[nH]1	6.379007472	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1)N1Cc2ccncc2C1	6.575478685	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NC[C@H]1CCCO1)N1Cc2ccccc2C1	3.268159913	Valid
DrugGPT	NAMPT	CC(C)CNC(=O)c1ccc(NC(=O)N2Cc3ccc(cc3C2)C#N)cc1	5.425593112	Valid
DrugGPT	NAMPT	O=C(NCc1cccnc1)Nc1ccc(cc1)S(=O)(=O)c1ccc(cc1)N1CCOCC1	4.976655562	Valid
DrugGPT	NAMPT	CC(C)(C)c1nc2ccc(cc2nc1-c1ccccc1)C(=O)NCCCn1ccnc1	5.99303669	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C1CCN(CC1)C(=O)c1c[nH]nc1C1CC1)N1Cc2ccncc2C1	6.219662788	Valid
DrugGPT	NAMPT	CC1(CC1)S(=O)(=O)c1ccc(CNC(=O)c2ccc3nccn3c2)cc1	5.290690915	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OCc1ccccc1)C(=O)NCCCc1ncc[nH]1	5.74558021	Valid
DrugGPT	NAMPT	Cc1ccc(cn1)C(=O)N1CCC2(CC2CNC(=O)c2cc3ccncc3o2)CC1	6.208847116	Valid
DrugGPT	NAMPT	Cc1ccc(cc1F)C(=O)N1CCC(C1)Oc1ccc(NC(=O)N2Cc3ccccc3C2)cc1	6.116942945	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)N1CCN(CC1)C(=O)c1ccco1)N1Cc2ccccc2C1	5.523824298	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1c[nH]nc1C1CC1)c1cc2ccncc2o1	8.218809315	Valid
DrugGPT	NAMPT	O=C(NCCCn1ccnc1)c1ccc2nc(-c3ccc(CN4CCC4)cc3)c(nc2c1)-c1ccccc1	6.314185011	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1ncc[nH]1)-c1ccc(F)cc1	5.464849346	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)Nc1cccnc1)N1Cc2ccccc2C1	4.883284813	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCN(CC1)C1CCOCC1)c1cc2cnccc2[nH]1	5.193339866	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)c1ccccc1)[C@@H]1C[C@H]1c1cccnc1	6.190244228	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)C2CCOC2)cc1)N1Cc2ccncc2C1	6.409365219	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCc1nnc[nH]1)-c1ccc(F)nc1	6.278752562	Valid
DrugGPT	NAMPT	CC(=O)Nc1cc(ccn1)S(=O)(=O)c1ccc(CNC(=O)c2cc3ccncc3o2)cc1	6.541915468	Valid
DrugGPT	NAMPT	CC(C)N(C)C(=O)c1ccc(NC(=O)N2Cc3ccc(cc3C2)-c2ccncc2)cc1	5.453445629	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C1CCN(CC1)C(=O)c1ccc2nccn2c1)N1Cc2ccncc2C1	6.011027103	Valid
DrugGPT	NAMPT	CC(=O)N1CCC(CC1)S(=O)c1ccc(CNC(=O)c2cc3cnccc3[nH]2)cc1	5.219653144	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCOC1)N1Cc2ccccc2C1	4.396229427	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)c1ccc(cc1)N1CCOCC1)c1cc2ccncc2o1	7.464826987	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)c1ccccc1)c1cc2ccncc2o1	5.163589149	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.581130647	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCCO1)N1Cc2ccncc2C1	4.497237182	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)c1ccccc1)c1cc2ccncc2s1	4.920251872	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCC2(CCNC2=O)CC1)N1Cc2ccncc2C1	5.233168836	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.360432631	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CC(C1)N1CCCC1)N1Cc2ccccc2C1	4.944074297	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C1=CCN(CC1)C(=O)c1ccccc1)N1Cc2ccccc2C1	5.579919749	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCOC1)c1ccc2nccn2c1	5.8590788	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)c1ccc(cc1)S(=O)(=O)N1CCOCC1)c1cnc2nccn2c1	6.52574331	Valid
DrugGPT	NAMPT	CC(C)CNC(=O)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	4.601195354	Valid
DrugGPT	NAMPT	CC(C)CN1CCC(CC1)S(=O)c1ccc(CNC(=O)c2cc3ccncc3o2)cc1	5.605547121	Valid
DrugGPT	NAMPT	Fc1ccc2CN(Cc2c1)C(=O)Nc1ccc(cc1)C(=O)NCc1cccnc1	5.333466394	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCN(CC1)C1CCOCC1)c1cnc2[nH]ncc2c1	7.778788445	Valid
DrugGPT	NAMPT	FC(F)(F)Oc1cccc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cnc3[nH]ncc3c2)cc1	8.083528241	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)N1CCN(CC1)C1COC1)c1cc2cnccc2[nH]1	6.075285483	Valid
DrugGPT	NAMPT	Fc1cccc(CNC(=O)c2ccc(NC(=O)N3Cc4ccncc4C3)cc2)c1	5.353824298	Valid
DrugGPT	NAMPT	CC(=O)N1CCC(C1)S(=O)(=O)c1ccc(CNC(=O)c2cnc3[nH]ncc3c2)cc1	4.670726646	Valid
DrugGPT	NAMPT	CC(C)CN1CCC(CC1)S(=O)c1ccc(CNC(=O)c2cc3ccncc3o2)cc1	5.605547121	Valid
DrugGPT	NAMPT	CC1(CC1)OC(=O)N1CCC2(CC2CNC(=O)c2cc3ccncc3o2)CC1	6.43328625	Valid
DrugGPT	NAMPT	CC(=O)N1CCCC1CNC(=O)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	5.014824026	Valid
DrugGPT	NAMPT	Fc1cccc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cc3cnccc3[nH]2)nc1	4.055505736	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCc1c[nH]cn1)-c1ccc(F)cc1	5.576776682	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)N1CCN(CC1)C1CCOCC1)c1cc2ccncc2o1	7.298549863	Valid
DrugGPT	NAMPT	Cc1nc(C)c(s1)S(=O)(=O)c1ccc(CNC(Nc2ccncc2)=NC#N)cc1	5.01497647	Valid
DrugGPT	NAMPT	FC(F)(F)C(N1CCN(CC1)c1ccc(NC(=O)N2Cc3ccncc3C2)cc1)c1ccc(Cl)cc1	6.627427664	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OCC1CCCO1)C(=O)NCCCc1ncc[nH]1	5.140981531	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1ccc(cc1)S(=O)(=O)N1CC2CCC(C1)O2)c1cc2ccncc2o1	7.828534755	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1ccccc1)\C=C\c1cccnc1	5.69111418	Valid
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1nnc[nH]1)-c1ccnc(OC)c1	6.142701425	Valid
DrugGPT	NAMPT	Fc1ccc2CN(Cc2c1)C(=O)Nc1ccc(cc1)C(=O)N1CC2CCC1CN2c1ccc(F)cn1	7.130667888	Valid
DrugGPT	NAMPT	CC(C)C[C@H](NC(=O)c1ccc(NC(=O)N2Cc3ccc(F)cc3C2)cc1)C(N)=O	6.75220903	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OCc1ccc(nc1)C#N)C(=O)NCCCc1ncc[nH]1	7.374082318	Valid
DrugGPT	NAMPT	Fc1ccc2CN(Cc2c1)C(=O)Nc1ccc(cc1)C(=O)N1CCOCC1	5.407974736	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCN(CC1)C1COC1)c1cc2ccncc2o1	8.20488664	Valid
DrugGPT	NAMPT	CC1(CCN(C1)C(=O)c1ccc(NC(=O)N2Cc3ccncc3C2)cc1)N1CCOCC1	4.616024505	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)c2cc3cnccc3[nH]2)CC1	6.134165809	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCOCC1)c1cc2ccncc2o1	4.863720959	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.581130647	Valid
DrugGPT	NAMPT	FC1(F)CCC(CNC(=O)c2ccc(NC(=O)N3Cc4cccnc4C3)cc2)CC1	6.208079242	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C1=CCN(CC1)C(=O)[C@H]1CCCO1)N1Cc2ccccc2C1	4.501186584	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CC(CNC(=O)N2Cc3ccncc3C2)C1	5.409963211	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NC[C@@H]1CCCO1)N1Cc2ccncc2C1	4.361786539	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC(CC1)S(=O)(=O)c1ccc(CNC(=O)c2cc3cnccc3[nH]2)cc1	5.36812008	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)c1ccccc1)N1Cc2ccncc2C1	5.488898856	Valid
DrugGPT	NAMPT	CC(C)(O)C(=O)N1CCC2(CC2CNC(=O)c2cc3ccncc3o2)CC1	5.736273484	Valid
DrugGPT	NAMPT	O=C(NCc1cccnc1)Nc1ccc(cc1)S(=O)(=O)N1CC2CCC1CO2	4.388446957	Valid
DrugGPT	NAMPT	CC(=O)N1CCC(CC1)c1ccc(NC(=O)N2Cc3ccncc3C2)cc1	5.926275964	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1cccnc1)c1cc2ccncc2o1	6.352279603	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CC2CNC(=O)c2cc3ccncc3o2)CC1)c1cnc2[nH]ncc2c1	8.484601767	Valid
DrugGPT	NAMPT	Fc1cc(F)cc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cnc3[nH]ncc3c2)nc1	5.477165402	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1	5.739331302	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.360432631	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCCO1)N1Cc2ccccc2C1	4.159312022	Valid
DrugGPT	NAMPT	CC(C)CCNC(=O)c1ccc(NC(=O)N2Cc3ccncc3C2)cc1	4.779448559	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.360432631	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCN(CC1)C1COC1)N1Cc2ccncc2C1	7.161068493	Valid
DrugGPT	NAMPT	Fc1ccc2CN(Cc2c1)C(=O)Nc1ccc(cc1)C(=O)N1CCC2(CCNC2)CC1	5.439754133	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C1=CCN(CC1)C(=O)[C@@H]1CCOC1)N1Cc2ccncc2C1	5.112863493	Valid
DrugGPT	NAMPT	O=C(NCc1cccnc1)c1ccc2nc(N3CCCCC3)c(nc2c1)-c1ccccc1	5.640411232	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)c2ccccc2)cc1)N1Cc2ccccc2C1	5.761196802	Valid
DrugGPT	NAMPT	FC(F)(F)c1ccccc1S(=O)(=O)c1ccc(CNC(=O)c2ccc3nccn3c2)nc1	5.501027195	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2(C1)CCOCC2)c1ccc2nccn2c1	8.244781594	Valid
DrugGPT	NAMPT	Cc1cc(C)c(NC(=O)c2ccc(NC(=O)N3Cc4ccccc4C3)cc2)cn1	6.09092618	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCOCC1)N1Cc2ccccc2C1	4.358159708	Valid
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1ccc2nccn2c1)c1cc2ccncc2o1	7.457126789	Valid
DrugGPT	NAMPT	CC(C)Oc1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	6.175523873	Valid
DrugGPT	NAMPT	Fc1cc(F)cc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cc3ccncc3o2)cc1	5.569424555	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)c1cccc(c1)-n1cccn1)c1cnc2[nH]ncc2c1	7.024296574	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CC2(CC2CNC(=O)c2cc3cnccc3[nH]2)C1	5.560415737	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCCOC1)N1Cc2ccncc2C1	4.903124705	Valid
DrugGPT	NAMPT	CC(C)(O)CNC(=O)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	5.951518689	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)c2cc3cnccc3[nH]2)CC1	6.134165809	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1N1CCOCC1)C(=O)NCCCc1ncc[nH]1	6.228301337	Valid
DrugGPT	NAMPT	CC(C)n1cc(cn1)S(=O)(=O)c1ccc(CNC(=O)c2cc3cnccc3[nH]2)nc1	4.840877043	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCC2(CCNC2)CC1)N1Cc2ccncc2C1	6.919145279	Valid
DrugGPT	NAMPT	O=C(NCCCn1ccnc1)c1ccc2nc(-c3ccccc3)c(nc2c1)-c1ccc(cc1)C(=O)NCCc1ccccc1	5.422463912	Valid
DrugGPT	NAMPT	CC(C)N1CCC(C1)Oc1ccc(NC(=O)N2Cc3ccncc3C2)cc1	6.076253103	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCN(CC1)c1ncccn1)N1Cc2ccccc2C1	5.043214378	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCOCC1)c1ccc2nccn2c1	5.934487754	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC(=CC1)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	6.715810124	Valid
DrugGPT	NAMPT	Fc1ccc2CN(Cc2c1)C(=O)Nc1ccc(cc1)C(=O)NCC1CCCO1	5.405000028	Valid
DrugGPT	NAMPT	CC(C)CNC(=O)c1ccc(NC(=O)N2Cc3ccc(cc3C2)C#N)cc1	5.425593112	Valid
DrugGPT	NAMPT	CCOc1nc(nc2cc(ccc12)C(=O)NCCCc1nnc[nH]1)-c1ccc(F)nc1	5.64257579	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CC(CNC(=O)N2Cc3ccncc3C2)C1	5.409963211	Valid
DrugGPT	NAMPT	CC(C)CC(=O)N1CCC(=CC1)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	5.262897309	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)C2CCC2)cc1)N1Cc2ccncc2C1	6.597029525	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC(CC1)Oc1ccc(NC(=O)N2Cc3ccncc3C2)cc1	6.716716296	Valid
DrugGPT	NAMPT	FC(F)(F)Oc1cccc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cc3ccncc3o2)nc1	7.14181688	Valid
DrugGPT	NAMPT	CC(C)(O)c1ccc(NC(=O)c2ccc(NC(=O)N3Cc4ccccc4C3)cc2)cc1	7.381052869	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1	5.739331302	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCOCC1)c1cc2ccncc2o1	4.927479847	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)c1ccccc1)c1ccc2nccn2c1	6.445507051	Valid
DrugGPT	NAMPT	FC(F)(F)c1ccc(cc1)C(=O)N1CCC2(CC2CNC(=O)c2cc3cnccc3[nH]2)CC1	6.898153843	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NC[C@@H]1CCOC1)N1Cc2ccccc2C1	4.062613654	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2CC2C1)c1cnc2[nH]ncc2c1	7.160240008	Valid
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCN(CC1)c1ccc(NC(=O)N2Cc3ccncc3C2)cc1	6.297427949	Valid
DrugGPT	NAMPT	CC1(C)CN(CC(=O)N2CCC3(CC3CNC(=O)c3cc4ccncc4o3)CC2)C1	7.298696724	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCCC2(CCCNC2)C1)N1Cc2ccncc2C1	5.941387993	Valid
DrugGPT	NAMPT	CC(C)C(=O)N1CCC(CC1)Oc1ccc(NC(=O)N2Cc3ccncc3C2)cc1	4.416702548	Valid
DrugGPT	NAMPT	O=C(NCCCn1ccnc1)c1ccc2nc(-c3ccccc3)c(nc2c1)-c1ccccc1	5.449427823	Valid
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OCC1CCC1)C(=O)NCCCc1ncc[nH]1	6.044325916	Valid
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)C2CCCO2)cc1)N1Cc2ccncc2C1	6.373100051	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2(C1)CCOC2)c1ccc2nccn2c1	7.905187739	Valid
DrugGPT	NAMPT	CC(C)CCNC(=O)c1ccc(NC(=O)N2Cc3ccc(F)cc3C2)cc1	4.949284761	Valid
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)c1ccccc1)c1cnc2[nH]ncc2c1	6.115642237	Valid
DrugGPT	OPSB	c1cc(ccc1NC(=O)CC[C@@H](C(=O)O)NC(=O)[C@@H]2CCCN2C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]2CCCN2)CCC(=O)N)C)CCC(=O)O	7.947854236	Valid
DrugGPT	OPSB	CC[C@@H]([C@@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)O)CCC(=O)N)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])Cc1ccc(cc1)OP(=O)(O)O)C	5.159355892	Valid
DrugGPT	OPSB	Cc1cc(O)c(cc1Cl)C(=O)N[C@@H]1[C@H](O)Cc2c1cccc2	6.886232812	Valid
DrugGPT	OPSB	OC(=O)c1ccc2c(c1)cccc2O	4.678037265	Valid
DrugGPT	OPSB	O=C(C(=O)O)NC1CCCC1	5.322306979	Valid
DrugGPT	OPSB	OC[C@@H](NC(=O)C1(CCCCC1)NC(=O)C(F)(F)F)CC(C)C	5.566476091	Valid
DrugGPT	OPSB	OC[C@@H](C(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](OP(=O)(O)O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)N)[NH3+])CC(=O)N)CC(=O)O)C)Cc1ccc(cc1)OP(=O)(O)O)Cc1ccc(cc1)OP(=O)(O)O	4.835936474	Valid
DrugGPT	OPSB	c1ccc(cc1)c2nc(c(s2)C(=O)O)C(=O)N	5.696002445	Valid
DrugGPT	OPSB	CC(=O)N1[C@@H]2CC[C@H]1C[C@H](C2)Nc3c4c(nc[nH]4)ncn3	7.276814006	Valid
DrugGPT	OPSB	c1ccc(c(c1)C(=O)O)N	5.052573873	Valid
DrugGPT	OPSB	CC(C)c1ccc(cc1)C(=O)N[C@H]2[C@@H]([C@@H]([C@H](O2)CO)O)O	6.723076885	Valid
DrugGPT	OPSB	Cc1c(oc2c1c(ncn2)c1ccc(cc1)Cl)C(=O)NC1CCCC1	5.916568212	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)CC(C)C)CC(C)C)Cc1ccccc1)CCCNC(=N)N)CCCNC(=N)N)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)CNC(=O)[C@@H](NC(=O)C[NH3+])CC(C)C)CC(C)C)CO)CO)C)CO)CC(=O)N)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	OC(=O)[C@H](CC1CCCCC1)NC(=O)c1c(Cl)cc(c(c1Cl)Cl)NC(=O)C	5.900330116	Valid
DrugGPT	OPSB	OC[C@H]1O[C@H](O[C@H]2[C@H](O)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	5.948331043	Valid
DrugGPT	OPSB	OC(=O)CCCC(=O)O	5.030912469	Valid
DrugGPT	OPSB	CC[C@H](C)[C@H](NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](C)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)C(C)(C)C)C(C)C)[C@@H](C)CC)C(=O)NCC(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H]([C@@H](C)O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H]([C@@H](C)CC)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CO)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	5.924024761	Valid
DrugGPT	OPSB	O[C@@H]1[C@H](C)[C@H](O[C@H]1n1cnc2c1[nH]c(N)nc2=O)COP(=O)(O)O	5.214637749	Valid
DrugGPT	OPSB	O=C(C1=NC(C)c2c(N1)cccc2)Nc1ccc(cc1)Oc1cc(C)nc(n1)C	6.356435265	Valid
DrugGPT	OPSB	O=C[C@H]([C@H]1N=CN=C(N1)N)O	5.954191395	Valid
DrugGPT	OPSB	CC1=CC(=NC(C1)c1ccc(cc1)C1=CN=NC1)C	6.126631363	Valid
DrugGPT	OPSB	CC(=O)Nc1ccc(cc1)S(=O)(=O)NC(=O)NC1CCCCC1	6.072619571	Valid
DrugGPT	OPSB	O=C[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=NC=NC1)[NH3+])CO)CC(=O)N)CCC(=O)O)CCC(=O)O)CC(=O)N)Cc1ccccc1	4.748830735	Valid
DrugGPT	OPSB	O=C1NC(=O)[C@@H](N1)[C@@H](CC)O	5.282170794	Valid
DrugGPT	OPSB	CC1=N[C@H]2[C@H]([C@@H]1N)C(=C(N2)O)C	5.64242074	Valid
DrugGPT	OPSB	CC(C)(C)NC(=O)[C@H]1C[C@H]2C(=NC(=O)N2[C@@H](c2cccc(c2)Cl)C)N1	6.864621665	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)NCC(=O)O)Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H](Cc1ccc(cc1)O)[NH3+])CC(=O)O)CO)C)CCC(=O)N)CC(C)C)CC(C)C)C)CC(=O)N)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	OC(=O)C(F)(F)F.OC(=O)C(F)(F)F.CN[C@@H](Cc1ccc(O)cc1)C(=O)N1CCC[C@H]1C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H]([C@@H](C)CC)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCNC(N)=N)C(O)=O	7.154871144	Valid
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(N)nc2=O	6.086410696	Valid
DrugGPT	OPSB	c1cc2c(cc1C(=O)O)NC(=N2)[C@@H]3C[C@H]4C[C@H]3N=C4	6.362794155	Valid
DrugGPT	OPSB	C([C@@H]1[C@@H]([C@@H]([C@H](O1)O)O)O)O	4.989111683	Valid
DrugGPT	OPSB	O=C(NC(C)(C)C)Nc1ccc2c(c1)C[C@@H]1C=CN=C2C1	6.16399063	Valid
DrugGPT	OPSB	O=C(N[C@@H]([C@H](C(=O)N1CSC([C@H]1C(=O)O)(C)C)O)C)NCc1ccc(cc1)c1ccccc1	7.03029541	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC1=NC=NC1)CCC(=O)N)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H](CC(=O)O)N)Cc1ccc(cc1)O)CCC(=O)O)CC(=O)O)CCC(=O)O)Cc1ccccc1)C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O=C[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCCN=C(N)N)N)CCC(=O)O)CCC(=O)O)Cc1ccccc1)CC(=O)O	4.807996009	Valid
DrugGPT	OPSB	c1ccc(cc1)Cc2cc3c(cc2O)cccc3	7.464058717	Valid
DrugGPT	OPSB	OC[C@H]1O[C@@H](O[C@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O[C@@H]2O[C@H](CO)[C@H]([C@@H]([C@H]2O)O)O)O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1NC(=O)C)O)O)O)NC(=O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O=C(NC1C(C(O)C(O)CO)OC(OC2C(O)C(O)C(O)OC2CO)C(CO)OC1OC1C(O)C(OC2C(O)C(O)C(OC3C(O)C(O)C(O)OC3CO)OC(CO)C2O)OC(CO)C1O)C	3.078256922	Valid
DrugGPT	OPSB	CC(=O)N[C@@H]1[C@@H](O)C=C(O[C@H]1[C@@H]([C@@H](O)CO)O)C(=O)O	5.113831672	Valid
DrugGPT	OPSB	CC[C@@H]([C@@H](C(=O)N[C@@H](C(=O)N[C@H](C(=O)O)C(C)C)CCCNC(=N)N)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)CCCNC(=N)N)C	6.616298844	Valid
DrugGPT	OPSB	OC[C@@H]1N=C(c2cccc(c2)NC(=O)[C@H]2CCCN2C(=O)[C@H]2CCCN2C(=O)[C@@H](NC(=O)[C@H](Cc2ccccc2)N)CC(=O)N)NC1=O	8.325137352	Valid
DrugGPT	OPSB	CC(=O)Nc1ccc(cc1)S(=O)(=O)Nc1cccc(c1)C(=O)O	5.355376567	Valid
DrugGPT	OPSB	OC[C@@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)NC(=O)C)O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC(=O)N[C@H]1[C@@H](O)C[C@@](O[C@H]2C[C@@H]([C@H](O2)CO)O)(C[C@@H]1O[C@H]1O[C@@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O	3.925284356	Valid
DrugGPT	OPSB	OC[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCC[NH2+]1)C)CC(C)C	7.205956133	Valid
DrugGPT	OPSB	O=C(N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)CC1=NC=NC1)Cc1ccc(cc1)O	6.194489817	Valid
DrugGPT	OPSB	c1cc(ccc1[N+](=O)[O-])O	6.098022558	Valid
DrugGPT	OPSB	C1=C[C@H]([C@@H](C[C@@H]1O)O)O	7.390865229	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)NCC(=O)N)Cc1ccccc1)NC(=O)[C@@H](NC(=O)c1ccc(cc1)O)CC(=O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O=C(NC1C2CC3CC(C2)CC1C3)N[C@@H]1CCCc2c1cccc2	7.32047623	Valid
DrugGPT	OPSB	O=C(N[C@@H]([C@H](C[C@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H]([NH3+])C)C)CC(C)C)C)CC(=O)O)C)CCC(=O)N)Cc1ccccc1)Cc1ccccc1	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	C(C(=O)O)OP(=O)(O)O	5.569958389	Valid
DrugGPT	OPSB	O=C[C@@](C(=O)O)(CC[NH3+])[NH2+]Cc1c(F)c(F)c(c(c1F)F)F	7.048418676	Valid
DrugGPT	OPSB	OC[C@H]1O[C@H](OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2ccc(=O)[nH]c2=O)[C@H]([C@@H]([C@@H]1O)O)O	5.86538057	Valid
DrugGPT	OPSB	O=C(O[C@H]1C[C@@H]2CC[C@H](C1)N2C(=O)C(=O)NCc1ccccc1)CCC(=O)O	5.142572236	Valid
DrugGPT	OPSB	OC(=O)c1ccc(cc1)C(=O)O	4.899801645	Valid
DrugGPT	OPSB	O=C(N[C@@H]1[C@@H](CO[P@](=O)(O[P@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2cnc3c2ncnc3N)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N)OCc1ccccc1	6.737930651	Valid
DrugGPT	OPSB	O=C(N[C@@H](C(=O)N[C@H](C(=O)O)C)CC(=O)O)CCc1ccc(cc1)O	6.963877405	Valid
DrugGPT	OPSB	CC(C)C[C@@H]1NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H](NC(=O)C2(CCCCC2)NC(=O)[C@H](CO)NC(=O)[C@@H]2CCCN2C1=O)C(C)C	5.617609754	Valid
DrugGPT	OPSB	C(C(=O)O)N	4.010508276	Valid
DrugGPT	OPSB	O=C(C(=O)c1c(C)nc2n1ccc(c2)CNC(=O)C)Nc1ccccc1	5.925595643	Valid
DrugGPT	OPSB	OC(=O)c1cc(ccc1O)O	3.932101904	Valid
DrugGPT	OPSB	OC[C@@H](C(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1ccc(cc1)O)NC(=O)C	5.699059611	Valid
DrugGPT	OPSB	Cc1c(nc([nH]1)c2ccc(cc2)F)c3ccc(cc3)OCC[NH3+]	6.145671574	Valid
DrugGPT	OPSB	OC(=O)[C@H]([C@H](O)C)[NH3+]	3.451925864	Valid
DrugGPT	OPSB	O[C@H]1[C@@H](O)C(O[C@@H]1C[NH2+]Cc1cccc(c1Cl)Cl)(O)O	6.774046517	Valid
DrugGPT	OPSB	O=C(N(C1CCCCC1)C1CCCCC1)Nc1cc(Cl)cc(c1)N(=O)=O	5.419346438	Valid
DrugGPT	OPSB	O=C(c1c(C)onc1C)NCc1cccc(c1)Nc1cccc(c1)F	6.880381488	Valid
DrugGPT	OPSB	OC(=O)CC(C(=O)O)(O)O	4.592182907	Valid
DrugGPT	OPSB	CC1=CC2=NC(=N[C@@H]2C=C1)NC1CCN(CC1)C(=O)OC(C)(C)C	6.138265747	Valid
DrugGPT	OPSB	O=C(N[C@H](C(=O)N[C@H](C(=O)N)C(C)C)Cc1ccccc1)NC[C@H](Cc1ccc(cc1)O)NC(=O)[C@H](Cc1ccccc1)NC(=O)CNC(=O)[C@H](Cc1ccccc1)N	8.106215246	Valid
DrugGPT	OPSB	C([C@@H]1[C@H]([C@@H]([C@H]([C@H](O1)O)O)O)O)O	3.664884965	Valid
DrugGPT	OPSB	CC(=O)Nc1cc(cc(c1)OC)c1nc(c2c(n1)n(cn2)[C@H]1C[C@@H]([NH2+]CC1)C)C	6.151536765	Valid
DrugGPT	OPSB	c1cc(ccc1C[C@H](C(=O)O)NC(=O)C[N@@H+]2CCN(CC2)C(=O)[C@@H]3C[C@H]3C(=O)N4CCCC4)Cl	7.621125999	Valid
DrugGPT	OPSB	CC(=O)Nc1nnc(s1)S(=O)(=O)Nc1ccc(c2c1cccc2)OC	5.922813956	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N1CCC[C@@H]1C(=O)O)[NH2+]Cc1ccccc1)C	6.796599552	Valid
DrugGPT	OPSB	C([C@H]1[C@@H]([C@@H]([C@@H]([C@@H](O1)O)O)O)O)O	4.030456497	Valid
DrugGPT	OPSB	OC[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)CCCNC(=N)N)CCCNC(=N)N)Cc1ccccc1)CC(C)C	5.303436941	Valid
DrugGPT	OPSB	C1C[NH2+]C[C@@H]([C@H]([C@@H]1O)O)O	5.607478639	Valid
DrugGPT	OPSB	CC(=O)Nc1cc(ccc1C(=O)O)N(Cc2ccccc2)[C@H](CO)Cc3ccccc3	6.095835198	Valid
DrugGPT	OPSB	O=C(Nc1ccc2c(c1)c(ncn2)N[C@@H]1CCC[C@@H]1C(=O)O)Nc1ccccc1	7.767002129	Valid
DrugGPT	OPSB	O=C(N[C@H](C(=O)N)CCC(=O)N)CCCC[C@@H](C(=O)O)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)CCCNC(=N)N)CCCC[N+](C)(C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O=c1[nH]c(nc2c1ccn2C1CCCCC1)c1ccccc1C(F)(F)F	6.399541412	Valid
DrugGPT	OPSB	O=C(c1cc2c([nH]1)cccc2)[C@@H]1CCCN1C(=O)[C@H]([C@@H](Cc1ccccc1)O)O	5.378909181	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)NCC(=O)N)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])CC1=CN=C2[C@@H]1C=CC=C2)CC(=O)N)CCC(=O)N)CC(=O)O)Cc1ccc(cc1)O)CCC(=O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	OC(=O)CC[C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)O)CCCNC(=N)N)CCCNC(=N)N)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)[NH3+])CCC(=O)N	5.572633886	Valid
DrugGPT	OPSB	O=C(N[C@H]([C@@H](C(=O)N[C@H](C(=O)O)C(C)C)Cc1ccccc1)O)CNC(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](O)C)NC(=O)C(C)C	7.570104667	Valid
DrugGPT	OPSB	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O)O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O	5.448725165	Valid
DrugGPT	OPSB	O[C@H]1CC[C@]2([C@@H](C1)CC[C@@H]1[C@H]2CC[C@]2([C@H]1CC[C@@H]2[C@@H]1[C@@H](C2)C[C@H]([C@]1(C)CC[C@H]2[C@](CC[C@@H](C2)OC(=O)O[C@@H]2O[C@H](C(=O)O[C@@H]2C1(C)C)C)C)C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	c1cc(ccc1c2ccc(cc2)S(=O)(=O)N3CCNCC3)C(=O)NC4CCCC4	4.49766436	Valid
DrugGPT	OPSB	C[C@]12CCC(=O)N1[C@H](CC2)C(=O)O	4.829024928	Valid
DrugGPT	OPSB	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@@](=O)(O)O[P@](=O)(O)OC[C@@H]4[C@H]([C@H]([C@@H](O4)N5CCC(=C5)C(=O)N)O)O)O)O)N	7.6016312	Valid
DrugGPT	OPSB	Cc1cc(C)nc(NC(=O)C2CCN(CC2)c2nc(N)nc3c2nn(c3N)[C@H]2C[C@@H](C2)OC)n1	6.276808829	Valid
DrugGPT	OPSB	c1cc(cc(c1)Br)Nc2c(c3c(s2)CCCC3)N	3.6476007	Valid
DrugGPT	OPSB	O=C(N[C@@H]1CC[N@@H+](C1)[C@H]1C=C(c2c([C@@H]1O)cccc2)C)CCCC[C@@H]1SC[C@H]2[C@@H]1NC(=O)N2	7.347206262	Valid
DrugGPT	OPSB	OC[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=c2ccccc2=NC1)NC(=O)[C@H](CCC(=O)O)N)CC1=NC=NC1)[C@H](O)C)CC1=c2ccccc2=NC1)CCC(=O)O)C	5.526146419	Valid
DrugGPT	OPSB	O=C(O[C@H]1C[C@H]2C(=C(C(=O)N2C)O)C)[C@@H]([C@H]1NC(=O)C)O	5.612294963	Valid
DrugGPT	OPSB	OC[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)C)CO)CCC(=O)O)CCC(=O)O)CCC(=O)O)CCC(=O)O)CCC(=O)N)C)CCC(=O)O)CC(=O)O)C=C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC(=O)Nc1cccc(c1)c2ccc(nc2)O	5.425845697	Valid
DrugGPT	OPSB	O=CN1C=CC=C2C1=CC=C2	4.430885626	Valid
DrugGPT	OPSB	O=C(Nc1nc2c(s1)c(=O)c(c(c(c2)F)F)F)N1CC[NH2+]CC1	5.902168474	Valid
DrugGPT	OPSB	CC(C)C[C@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)CNC(=O)[C@@H](NC(=O)c1cc(O)cc(O)c1)C(C)C)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CO)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CO)C(=O)NCC(=O)NCC(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](C)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	7.856506677	Valid
DrugGPT	OPSB	CC(C)(C)C[C@@H](C(=O)N1CCC(CC1)c2cc(n(n2)C)c3ccc(cc3)Cl)NC(=O)[C@H](Cc4ccccc4)CC(=O)O	7.264955562	Valid
DrugGPT	OPSB	C(C(=O)O)NC(=O)[C@H]1N=CN=C2C1=CC=CC2	5.263198382	Valid
DrugGPT	OPSB	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)Cc1ccccc1)Cc1ccccc1)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CCCN=C(N)N)CC(=O)N)CC(C)C)CC(C)C)CO)C	6.417886457	Valid
DrugGPT	OPSB	c1cc(cc(c1)O)c2cc3c(nc2)c(ncn3)N	5.174280902	Valid
DrugGPT	OPSB	O[C@H]1C[C@@H](O[C@@H]1COP(=O)(O)O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.547392569	Valid
DrugGPT	OPSB	CC[C@H]([C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)c1ccccc1)[C@H](CC)C)CCCNC(=N)N)CC(=O)N)CCC(=O)N)C)C	5.005829541	Valid
DrugGPT	OPSB	CC(C)C[C@@H](C(=O)N1CCC[C@H]1c1nc2c(s1)cccc2)NC(=O)c1ccc(cc1)N	6.941381001	Valid
DrugGPT	OPSB	O=C(N[C@@H]([C@@H](CO)O)C(=O)N)CC[C@@H](C(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@H](CC1=NC=NC1)[NH3+]	6.71079096	Valid
DrugGPT	OPSB	O=C1NC(Nc2c1c(C)nc(c2)NCc1ccc(cc1)C(=O)Nc1ccc(c(c1)C(=O)O)Cl)(C)C	4.953318296	Valid
DrugGPT	OPSB	CC(=O)N[C@H]1[C@H]([C@@H]([C@H](O[C@@H]1O)CO)O)O	4.812390831	Valid
DrugGPT	OPSB	OC(=O)[C@H]([C@@H](C)O)NC(=O)C	3.496777767	Valid
DrugGPT	OPSB	CC(C)(C)c1ccc(cc1)C(=O)NC(=S)Nc1ccc(cc1Cl)F	5.695611283	Valid
DrugGPT	OPSB	CC(=O)N1CC[C@H]([C@@H](C1)O)NC(=O)c2cc3c(s2)cc(cc3)Cl	6.47580028	Valid
DrugGPT	OPSB	O=CN1C[C@H](O)C(=C([C@@H]1C(=O)NC)O)C(=O)O	5.348608995	Valid
DrugGPT	OPSB	C[C@H](CCC(=O)O)[NH3+]	4.131474489	Valid
DrugGPT	OPSB	O[C@H]1C[C@@H](O[C@H]1C(=O)N)[C@H](O)C(=O)N	5.698907074	Valid
DrugGPT	OPSB	O=C[C@H](Cc1ccccc1)NS(=O)(=O)c1cc(O)c(cc1O)O	7.142627961	Valid
DrugGPT	OPSB	O=C(NC1C(C(O)C(O)CO)C(O)C(CO)O1)C	4.20489078	Valid
DrugGPT	OPSB	OC(=O)c1c2cccc3c2c(C(=O)N(c4cc(Cl)cc(c4)Cl)C)ccc3	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	OC(=O)CCCC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)N)Cc1ccccc1)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)N)[NH3+])CCC(=O)O)CCC(=O)N)CC(=O)N)C)CCCNC(=N)N	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	C(C(=O)O)NC(=O)[C@H](C(C(C(F)(F)F)(F)F)(O)O)(O)O	0	"[(9, 'Contains valence different from permitted')]"
DrugGPT	OPSB	c1ccc(c(c1)CC[C@@H](C(=O)O)NC(=O)c2c(cccc2O)Cl)Cl	6.190082826	Valid
DrugGPT	OPSB	C(C(=O)O)N	4.010508276	Valid
DrugGPT	OPSB	O=C(NC1C(O)C(O)C(O)OC1CO)C	4.353753532	Valid
DrugGPT	OPSB	CC(=O)Nc1c(nc2n1cccc2)c1ccc(c(c1)C(F)(F)F)C	6.216619186	Valid
DrugGPT	OPSB	OC(=O)[C@@H]1C[C@@H]2CC[C@H](C1)N2C(=O)C1=CC=C2C(=NN=C2C1)c1cc(Cl)c(c(c1)Cl)Cl	6.263278339	Valid
DrugGPT	OPSB	CC1=C(C)C[C@@H]([C@H]([C@@H]1O)O)O	6.492353571	Valid
DrugGPT	OPSB	Cc1cccc2c1cc(cn2Cc3cccc4c3C=CC(=O)N4)C(=O)N[C@@H](Cc5ccccc5)C(=O)O	5.282808211	Valid
DrugGPT	OPSB	CC(=O)N[C@@H]1[C@@H](O)C[C@@](O[C@H]1[C@@H]([NH3+])C)(O)C(=O)O	3.217201496	Valid
DrugGPT	OPSB	O=C(NC1C(OC2C(NC(=O)C)C(OC3C(O)C(O)C(CO)O3)C(CO)OC2CO)C(O)C(CO)O1)C	3.40932228	Valid
DrugGPT	OPSB	CC(C)C[C@H](NC(=O)[C@@H](NC(=O)OC(C)(C)C)C)C(=O)N[C@H](C)C(=O)N[C@H]([C@H](Cc1ccccc1)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)CNC(=O)[C@@H](N)C)Cc1ccc(cc1)O)C)C)CO)C)C)Cc1ccccc1)CCC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	OC(=O)C1=CC=C2C(=CC(=N2)c2cccc(c2O)F)C1	5.362813664	Valid
DrugGPT	OPSB	O=C(NC1C(O)C(OC2C(NC(=O)C)C(OC3C(O)C(NC(=O)C)C(O)C(O)C(CO)O3)C(CO)O2)C(CO)OC1OC1C(O)C(NC(=O)C)C(O)C(CO)O1)C	4.234626513	Valid
DrugGPT	OPSB	CC(NC(=O)C1(CCCCC1)NC(=O)[C@@H](NC(=O)c1cc(C)on1)C(C)C)C(C)C	5.719874382	Valid
DrugGPT	OPSB	O=C1CC(c2c1cccc2)c1ccc2c(c1)cccc2	6.141970522	Valid
DrugGPT	OPSB	C[C@H]([C@@H]([C@@H](NC(=O)C[C@@H](CCCc1ccccc1)C)CC(=O)NO)O)O	9.068566412	Valid
DrugGPT	OPSB	O=C1CC(C)(C)CCC(=C)[C@H]1O	5.313005279	Valid
DrugGPT	OPSB	Cc1cc2c(o1)cc(cc2)c1cnc(nc1N)c1ccc(cc1)C(=O)N[C@@H](C(=O)O)C	5.655336893	Valid
DrugGPT	OPSB	OC[C@H]1OC[C@H]([C@@H]1O)O	5.377348536	Valid
DrugGPT	OPSB	C/C(=C\CO[P@@](=O)(OP(=O)(O)O)/c1ccccc1	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	c1ccc(cc1)c2nc(c(s2)C(=O)O)N3CCCC3	4.268954557	Valid
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(N)nc2=O	6.656910766	Valid
DrugGPT	OPSB	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1ncnc2N)COP(=O)(O)O	6.31018149	Valid
DrugGPT	OPSB	O=CN(C[C@H]([C@H]([C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)C)Cc1ccccc1)O)O)CCc1ccccc1	6.875480147	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1ccc(cc1)O)NC(=O)[C@H](CCCNC(=N)N)[NH3+])CO)C	6.981571724	Valid
DrugGPT	OPSB	OC(=O)[C@@H](NC(=O)[C@@H](NC(=O)OCc1ccccc1)C)CC(C)C	5.876675584	Valid
DrugGPT	OPSB	O=C(N[C@H]1[C@@H]2N([C@@H](C(=O)O)C(C)(C)S2(=O)=O)C1=O)CC1=CN=C2[C@H]1C=CC=C2	8.266206607	Valid
DrugGPT	OPSB	OC(=O)C[C@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)N)CC(C)C)CCCN=C(N)N)CCCN=C(N)N)CC(C)C	5.64494035	Valid
DrugGPT	OPSB	O=C1NC(C)C2=C1C(=O)C=CC2	5.616532594	Valid
DrugGPT	OPSB	C(C(C(=O)O)(F)F)N	5.679781473	Valid
DrugGPT	OPSB	CC(=O)Nc1c2c(nc(n1)Nc3cccc(c3)F)n(c(n2)C)CC(=O)N	5.969690723	Valid
DrugGPT	OPSB	CC(NC(=O)C1=CN(C(=O)C(=C1)C)C[C@@H]([C@@H](CN1CCCC1)O)O)C	5.770470768	Valid
DrugGPT	OPSB	CC1=C(C)C2=CC=C3[C@@H]4CC[C@](OC(=O)[C@@H](N)C[C@@H](O)[C@@H]4O)(C(=O)[C@]3(C)CC[C@@H]2C2=CN3C=CC(=O)C=C3)C(=O)O1	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O[C@@H]1[C@@H]2C=C(C)C(=O)[C@H]2[C@@]2([C@H]1[C@H]1O[C@@H](C)[C@H]([C@H]([C@H]1O)O)O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	C/C=C(/C(=O)N[C@H]1[C@H]([C@@H]([C@H](O1)CO)O)O)N	6.788269148	Valid
DrugGPT	OPSB	O=c1nc([nH]o1)c1cccc(c1)C[NH+]1CCCCC1	6.279829396	Valid
DrugGPT	OPSB	OC[C@H]([C@@H]([C@@H]1OC(=C[C@@H]([C@H]1NC(=O)C)O)C(=O)O)O)O	5.504378547	Valid
DrugGPT	OPSB	CC(C)(C)CC(=O)Nc1ccc(O)c(c1)C(=O)Nc1ccc(Nc2nccc(n2)-c2cccnc2)cc1	6.311966869	Valid
DrugGPT	OPSB	C([C@@H]1[C@@H]([C@@H]([C@H]([C@@H](O1)O)O)O)O)O	3.884168917	Valid
DrugGPT	OPSB	c1ccc2c(c1)c(c[nH]2)C(=O)O	6.316227628	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@@H]1[C@@H](O)Cc2c1cccc2)O)[C@@H](C(=O)O)NC(=O)c1cccc(c1)C(=O)N	5.638217451	Valid
DrugGPT	OPSB	c1cc(c(cc1N)F)O	5.133138753	Valid
DrugGPT	OPSB	O=C(NC1C(OC(C(O)C1OC1OC(C(O)C(O)C1O)CO)CO)CO)NC(=O)CCC(=O)O	5.160281632	Valid
DrugGPT	OPSB	C/C=C(/C=C/C(=O)O)\C=C/C1=CC=C(C1=O)O	6.799190498	Valid
DrugGPT	OPSB	CC(=O)N[C@H]([C@@H]1CC(O)C2=C(O1)C(=O)c1c(C2=O)ccc(c1O)O)Cc1ccc(cc1)C(=O)O	7.512924704	Valid
DrugGPT	OPSB	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)O)CC(C)C)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)[NH3+])CC(=O)N)Cc1ccc(cc1)O)CO)CC(C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC(=O)N[C@H]1[C@H](C)O[C@H]([C@@H]1O)n1cnc2c1nc(N)[nH]c2=O	4.0827938	Valid
DrugGPT	OPSB	CC1=NC(=O)[C@@H](S1)CC(C)C	6.034282749	Valid
DrugGPT	OPSB	C([C@@H]1[C@@H]([C@@H]([C@H]([C@@H]([N@]1C(=O)O)O)O)O)O)O	4.001966004	Valid
DrugGPT	OPSB	C([C@@H]1[C@@H]([C@H]([C@@H]([C@H](O1)O)O)O)O)O	4.261655106	Valid
DrugGPT	OPSB	OC(=O)c1ccccc1C(=O)O	6.580214459	Valid
DrugGPT	OPSB	CC(C)C[C@@H]([C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](N)C)C)C)CCCN=C(N)N)CCCN=C(N)N)CO)C(=O)N[C@@H](Cc1ccccc1)C(=O)O	6.650026488	Valid
DrugGPT	OPSB	CC(=O)N(C1CCCCC1)CC[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])CCC(=O)O)Cc1ccc(cc1)O)CCC(=O)O)CCC(=O)O)CC(=O)O)Cc1ccccc1)Cc1ccccc1	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	C1CCC(CC1)C(=O)Nc2c(cccc2F)Nc3c(c(nc(n3)N4CCOCC4)N)Cl	6.895422738	Valid
DrugGPT	OPSB	Cc1c(cccc1NC(=O)CC)c2cccc3c2c(C[C@@]3(C)O)C(=O)O	5.042393246	Valid
DrugGPT	OPSB	O=C(NC1C(O)C(O)C(CO)OC1OC1C(O)C(O)C(CO)OC1OC1C(O)C(NC(=O)C)C(O)C(CO)O1)C	4.376607685	Valid
DrugGPT	OPSB	CC(C)(C)C[C@H](NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(O)=O)NC(=O)C[NH3+])C)C)C	7.127607929	Valid
DrugGPT	OPSB	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1NC(=O)C)O)O)O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O	5.429644144	Valid
DrugGPT	OPSB	O=C[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)CNC(=O)c1ccccc1)CCC(=O)O)CO)CCC(=O)N	5.689395879	Valid
DrugGPT	OPSB	O=C(N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)CC(=O)O)CC(=O)O)CNC(=O)[C@@H]1C=CC=C2[C@@H]1C=CC=C2	6.325157361	Valid
DrugGPT	OPSB	CC1=CN(CC(=O)N1C)c2ccc(cc2)C3=NNC(=O)CC3	5.583492415	Valid
DrugGPT	OPSB	C(c1ccccc1)C(=O)O	4.175895118	Valid
DrugGPT	OPSB	CC(C)c1nc2c(n1Cc1ccccc1)c(nc(n2)N)C	4.179840053	Valid
DrugGPT	OPSB	O=C(Nc1cccc(c1)Cl)Nc1ccc2c(c1)c1ccccc1c(=O)o2	6.165002248	Valid
DrugGPT	OPSB	CC(C)c1cc(NC(=O)c2cnc(Cl)s2)n(n1)-c1ccc(Cl)cc1	6.109632977	Valid
DrugGPT	OPSB	CC(=O)N[C@H]1CCC[C@H]2[C@H]3CC[C@H](O3)[C@H](NC(=O)[C@@H](NC(=O)c4ccc5ccccc5c4)C)C(=O)N3C2=CC=CC3	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	C(CC(=O)O)C[C@@H](C(=O)N)NC(=O)C(O)CO	4.903434246	Valid
DrugGPT	OPSB	O=C(N[C@H](C(=O)N[C@H]([C@H](O)C)C)CCC(=O)O)CC[C@H](C(=O)N)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)[NH3+])CCC(=O)N)CC(C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O=C(NC1C(O)C(O)CO)C(O)C(CO)OC1OC1C(O)C(NC(=O)C)C(CO)O1	4.417943879	Valid
DrugGPT	OPSB	OC(=O)CC[C@@H](C(=O)O)NC(=O)c1ccc(cc1)c1cnc2c(c1)c(=O)n(c(=O)n2C)C	6.868706247	Valid
DrugGPT	OPSB	O=c1cc(oc2c1ccc(c2)Cl)C1=CN=N[C@H]1C[C@@H]1C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	OC[C@H]([C@H]([C@@H](CN1CC[C@H](CC1)O)O)O)O	6.355184162	Valid
DrugGPT	OPSB	O=C1NC(=O)[C@H]([C@@H]2N1C(=O)[C@H]([C@H](O2)COP(=O)(O)O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)CC(=O)N)C)C)Cc1ccc(cc1)OP(=O)(O)O)C	5.797831518	Valid
DrugGPT	OPSB	C([C@@H]1[C@@H]([C@@H]([C@@H](O1)CO)O)O)O	4.322783355	Valid
DrugGPT	OPSB	Cc1ccc2c(c1)C(=O)N(CC2)[C@@H](C(=O)O)Cc1ccc(cc1)N(C(=O)C)C	3.789341015	Valid
DrugGPT	OPSB	CC(=O)N[C@@H]1[C@@H](CO)O[C@@H]([C@H]1O)n1cnc2c1ncnc2N	5.179685504	Valid
DrugGPT	OPSB	CC1(CC1)C(=O)Nc1ccc2c(c1)C[C@H]1C[C@@H]1[C@@H](C(=O)O)c1ccc(cc1)N1CCCC1=O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(N)nc2=O	6.656910766	Valid
DrugGPT	OPSB	Cc1c2c(c(n1CC(=O)N[C@@H](c3ccccc3)C)N)C(=O)NC(=N2)c4cc(ccc4Cl)O	5.664906162	Valid
DrugGPT	OPSB	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)CC(C)C)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)[NH3+])CC(C)C)Cc1ccc(cc1)O)CC(=O)O)CC(C)C)CCC(=O)N)CO)CO)CC(C)C)CC(C)C)CCC(=O)N)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	Cc1cc(C)c2c(n1)c(ncn2)Nc1ccc(c(c1)C(F)(F)F)O	5.365017311	Valid
DrugGPT	OPSB	O=C(c1ccccc1)c1ccc(cc1)C[NH+]1CCOCC1	5.155568427	Valid
DrugGPT	OPSB	C[C@H]([C@@H]1N(C)C(=O)[C@@H]([C@H]1O)C(O)=O)C(O)=O	4.218067801	Valid
DrugGPT	OPSB	CC(=O)N[C@@H]1[C@@H](CO)C=C2C=CC=C[C@H]2C1(O)O	6.518029989	Valid
DrugGPT	OPSB	O=C(NC(P(=O)(O)O)Cc1ccccc1)C(O)(C)C	6.440933935	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@@H]1[C@@H](CN)CC[C@H]1C(=O)O)NC(=O)c1cc(O)cc(c1)N(=O)=O)C	6.471622514	Valid
DrugGPT	OPSB	Cc1cc2c(cc1C(=O)N[C@H]3C[C@H]4CC[C@@H]3C4)OCO2	5.322318612	Valid
DrugGPT	OPSB	O[C@H]1[C@H](C)O[C@@H]([C@H]([C@@H]1O)O)O	5.252243621	Valid
DrugGPT	OPSB	CC1=CN2C(=NC=C2)[C@@H]1C	4.702839316	Valid
DrugGPT	OPSB	OC(=O)C1(O)CC(C)(C)C(OC1)C(O)=O	5.309915911	Valid
DrugGPT	OPSB	C[C@H](Cc1ccc(cc1)O)[NH3+]	5.918633281	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N1CCC[C@H]1C(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])Cc1ccc(cc1)O)CCCNC(=N)N)CO)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O)O)O	5.468788511	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)NCC(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)CC1=CN=C2[C@H]1C=CC=C2)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H](CO)[NH3+])C)CO)Cc1ccc(cc1)O)CC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC(=O)N[C@@H]1[C@H](C=C(O[C@H]1[C@H](O)[C@H](O)CO)C(=O)N)O	5.876583354	Valid
DrugGPT	OPSB	OC(=O)[C@H]([C@H]1[NH2+]C[C@H]([C@@H]1O)O)O	7.854734583	Valid
DrugGPT	OPSB	CC(C)(C)CNC(=O)C1=CC[C@@H]2C(=CC(=O)N2C1)C	4.991847209	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)[NH3+])CCCNC(=N)N)CC(C)C)CCC(=O)N)CCC(=O)O)CC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)[NH3+])Cc1ccc(cc1)O)CCC(=O)O)CC(=O)O)CC(C)C)C	5.811737999	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H](CCCNC(=N)N)[NH3+])Cc1ccc(cc1)O)CC(C)C)CCC(=O)N)Cc1ccccc1)C	5.347494794	Valid
DrugGPT	OPSB	CC1=C(C(C2=C(C(=O)N=C3N2CC(C=C3C(=C)C=C)C)C1(C)C)O)C	5.000677244	Valid
DrugGPT	OPSB	OC(=O)CCC(=O)N[C@@H](C[C@H]1[NH2+]CCC1)Cc1ccccc1	5.879600781	Valid
DrugGPT	OPSB	O=C(N[C@H](C(=O)N1CSC([C@H]1C(=O)N[C@H]1C(=O)N[C@H](C(=O)N1C[C@@H]([C@H](O)C)O)C(=O)O)C(C)C)CCC(=O)O)CC(C)C	7.388768145	Valid
DrugGPT	OPSB	CC[C@@H](C)[C@H](NC(=O)[C@H](C)NC(=O)[C@@H](NC(=O)CC)C(C)C)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H]([C@@H](C)O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H]([C@@H](C)CC)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCN=C(N)N)C(=O)N[C@@H](CO)C(O)=O	5.163863698	Valid
DrugGPT	OPSB	O=c1[nH]c(nc2c1cccc2)C(C)(C)C	6.403359962	Valid
DrugGPT	OPSB	CC(=O)Nc1ccc(cc1O)c1ccc(cc1Cl)C(=O)O	4.982591577	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)O)Cc1ccccc1)Cc1ccccc1)CC(C)C)NC(=O)CNC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](O)C)NC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1ccc(cc1)O)N)CC(=O)O)CC(C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	OC[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)NC(=O)C)CCC(=O)N)Cc1ccc(cc1)O)CCC(=O)O)CC(=O)O)CC(C)C)C	5.882359295	Valid
DrugGPT	OPSB	C([C@@H]1[C@H]([C@@H]([C@H](O1)O)O)O)O	4.854157926	Valid
DrugGPT	OPSB	CC(=O)Nc1c(cc(cc1C(=O)Nc2cccc3c2ccn3CC)C(=O)Nc4ccc(c(c4)S(=O)(=O)C)F)C(F)(F)F	5.792097086	Valid
DrugGPT	OPSB	C1=CN(C(=O)N=C1N)[C@H]2[C@@H]([C@@H]([C@H](O2)CO[P@@](=O)(O)OP(=O)(O)O)O)O	6.571286377	Valid
DrugGPT	OPSB	O=C(N[C@H]1CN[C@@H](C1)C(=O)N)CNC(=O)c1ccc(cc1)Oc1cccc(c1Cl)Cl	5.465860336	Valid
DrugGPT	OPSB	CC(=O)N[C@H]([C@@H](NC(=O)C)CC1=CN=C2[C@H]1C=CC=C2)C	7.427300222	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)CC(C)C)CC(C)C)CC(=O)O)CCC(=O)O)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])CC(=O)O)CCC(=O)N)CO)CC(C)C)C	5.643933828	Valid
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.809847967	Valid
DrugGPT	OPSB	OC[C@H]1O[C@@H](O[C@H]2[C@H](O)[C@@H](O)C[NH2+]C[C@@H]2CO)[C@H]([C@H]([C@@H]1O)O)O	5.087822259	Valid
DrugGPT	OPSB	CC1=CN(C=C(C1=O)O)C[C@H]1[NH2+][C@H](C2CC2)CCC(=O)N1	6.117983623	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@@H]1[C@@H]2C[C@@H]2C[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N)CC1=CN=C2[C@@H]1C=CC=C2)Cc1ccccc1)CC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H]1[NH2+]CCC1)Cc1ccccc1	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	Cc1cc2c(c(c1)O)C[C@H](C2)C(=O)O	5.14431855	Valid
DrugGPT	OPSB	O=C[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)CNC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)N)CCC(=O)N)CC(C)C)CC(=O)O)CCC(=O)O)Cc1ccc(cc1)O)CO)CC(=O)O)CC(=O)O)Cc1ccc(cc1)O)Cc1ccccc1)CCC(=O)O)CC(C)C)CO)C)CC(C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC[C@@H]([C@@H](C(=O)N[C@@H]([C@H](CC)C)C(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H]1CCCN1C(=O)[C@H](C(C)C)NC(=O)[C@H](Cc1ccc(cc1)O)N)CCC(=O)O)CCC(=O)O)CC(=O)O)Cc1ccc(cc1)OP(=O)(O)O)CO)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O[C@@H]1[C@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)O)CO[P@](=O)(OP(=O)(O)O)O	5.44969688	Valid
DrugGPT	OPSB	CC(=O)N[C@@H]1[C@H]([C@@H]([C@H](O[C@@H]1O)CO)O)O	4.495590077	Valid
DrugGPT	OPSB	OC(=O)CC(C)(C)c1ccccc1	5.392522128	Valid
DrugGPT	OPSB	OC(=O)CCC(=O)N(CC(O)=O)[C@@H](CCC(O)=O)C(O)=O	5.433892013	Valid
DrugGPT	OPSB	C(CC(=O)N)[C@@H](C(=O)O)N	5.135169108	Valid
DrugGPT	OPSB	O=C[C@H]1C[C@@H]1NC(=O)CNC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](Cc1ccc(cc1)O)NC(=O)CNC(=O)[C@@H](N)CS	7.057886781	Valid
DrugGPT	OPSB	C(C(=O)O)OP(=O)(O)O	5.569958389	Valid
DrugGPT	OPSB	OC(=O)CCCC[C@@H]1SC[C@@H]2[C@H]1NC(=O)N2	4.737847495	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N1CCC[C@H]1C(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)N)CC(=O)O)Cc1ccccc1)CC(C)C)CC1=NC=NC1)CO)C	6.474618209	Valid
DrugGPT	OPSB	OC(=O)[C@@H]([NH3+])C	2.653269764	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@@H]1[C@@H](O)Cc2c1cccc2)NC(=O)[C@@H](NC(=O)c1ccc2c(c1)n(CC)cc2)C(C)C)C	7.632069777	Valid
DrugGPT	OPSB	C([C@@H]1[C@@H]([C@@H]([C@H](O1)O)O)O)O	4.989111683	Valid
DrugGPT	OPSB	CC[C@H]([C@@H](C(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](C(C)C)[NH3+])CCC(=O)O)CC(=O)N)CC1=CN=C2[C@@H]1C=CC=C2)CO)C)C	5.798111278	Valid
DrugGPT	OPSB	O=C(C(NC(=O)[C@@H](NC(=O)C)CCCNC(=N)N)CC1=CN=C2[C@H]1C=CC=C2)C[C@H]1O[C@H](C)[C@H]([C@@H]([C@H]1O)O)O	7.375291541	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)O)[NH3+])C	4.493273447	Valid
DrugGPT	OPSB	C[C@H](NC(=O)OC(C)(C)C)C(=O)N[C@H]1[C@@H](CO)OC(=O)[C@@H]2CCCCN2C(=O)[C@@H](NC(=O)[C@@H]2CSSC[C@@H]3NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CC(=O)N)NC(=O)CNC(=O)[C@H](CCCNC(=N)N)NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)[NH3+])CO)CC(C)C)Cc4ccc(cc4)O)C(=O)N2)C(C)C)[C@H](O)c2c1ccc(c2)N	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O=C(c1ccc(cc1)NC(=O)C1=CN=C2C(=N1)C=CC=C2)[C@@H]1C=C(C)C=C1	6.117605305	Valid
DrugGPT	OPSB	OC(=O)[C@H](CC1CCCCC1)NC(=O)[C@@H]1C[C@H]2C=C[C@H]3[C@@H]4C[C@H](O)[C@@H]([C@H](C4)O)N1C=C3C(=O)OC	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC(C)C[C@H](NC(=O)[C@H](C)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC1=NC=NC1)NC(=O)[C@H](Cc1ccccc1)NC(=O)CNC(=O)C)C(=O)NCc1ccccc1	7.277509311	Valid
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.543446483	Valid
DrugGPT	OPSB	OC[C@H]([C@@H](NC(=O)[C@@H]1C[NH2+]C[C@@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)CCC(=O)O)CCC(=O)O)O	7.282402601	Valid
DrugGPT	OPSB	CC(=O)O	4.192452341	Valid
DrugGPT	OPSB	O=C(Nc1cccc(c1)C(F)(F)F)Nc1cccc(c1)C(=O)O	6.105123124	Valid
DrugGPT	OPSB	CC(C)C[C@H](NC(=O)CNC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](N)CO)CO)C(=O)N[C@@H](Cc1ccc(cc1)-c1ccccc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C(C)C)C(O)=O	7.68438949	Valid
DrugGPT	OPSB	CC(=O)N[C@H]1[C@@H](O)[C@@H](CO)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	4.935652455	Valid
DrugGPT	OPSB	CC(C)C[C@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CC(O)=O)NC(=O)CC(C)C)CC(C)C)[C@H](O)CC(=O)N[C@@H](C)C(=O)N[C@@H](C)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CO)C(=O)NCC(=O)NCC(=O)N[C@@H](C(C)C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H]([C@@H](C)O)C(O)=O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O[C@@H]1[C@H](C[C@@H]([C@H]1O)O)O	7.651769323	Valid
DrugGPT	OPSB	CC1(CC(=O)C(C(=O)C=C1)C(C)(C)O)C	4.800252627	Valid
DrugGPT	OPSB	OC[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])C)Cc1ccc(cc1)O)CC(=O)O)CCC(=O)N)CCC(=O)O)CCC(=O)N	5.608861432	Valid
DrugGPT	OPSB	C[C@H](c1cc2cc(ccc2nc1C)OC)Nc3c(c(ncn3)Cl)N	5.520890074	Valid
DrugGPT	OPSB	O=C(NC1C(O)C(O)C(CO)OC1OC1C(OC2C(O)C(O)C(O)C(CO)O2)C(O)C(CO)OC1OC1C(O)C(O)C(OC2C(O)C(O)C(O)OC2CO)OC1CO)C	3.312353831	Valid
DrugGPT	OPSB	C1CN(C(=O)N[C@H]1CCC(C1)O)Cc1c[nH]c2c1nc(cc2)Nc1ccccc1	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	OC(=O)CC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)CCCNC(=N)N)CCCNC(=N)N	4.533175847	Valid
DrugGPT	OPSB	Cc1ccc(cc1C(=O)Nc2ccc(cc2)OC)Nc3cccc(c3)S(=O)(=O)N4CCOCC4	5.429014544	Valid
DrugGPT	OPSB	O=C(c1ccc2c(c1)cccc2)C[C@H]1C(=O)Nc2c1cccc2	4.892437419	Valid
DrugGPT	OPSB	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1[nH]cnc2=O)COP(=O)(O)O	5.077840423	Valid
DrugGPT	OPSB	CC(=O)N[C@H]1Cc2ccc(cc2CN(C1=O)Cc3ccc(cc3)c4ccc(cc4)C#N)Cl	6.998327273	Valid
DrugGPT	OPSB	OC(=O)CCC(=O)Nc1ccc(cc1)C(F)(F)F	5.36360213	Valid
DrugGPT	OPSB	OC[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)CCC(=O)O)CCC(=O)O)CC(C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC[C@@H](C)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](NC(=O)[C@H](C)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCCN=C(N)N)NC(=O)CNC)[C@H](C)CC)C(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCCN=C(N)N)C(=O)N[C@@H](Cc1ccccc1)C(N)=O	6.889229345	Valid
DrugGPT	OPSB	CC(C)C[C@@H]1NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)NC(=O)[C@@H](NC(=O)[C@H](CO)NC(=O)[C@H](CCC(=O)O)NC(=O)[C@@H]2CCCN2C(=O)[C@@H](NC(=O)[C@H](CSSC[C@H](NC1=O)C(O)=O)NC(=O)[C@H](CC1=CN=C2[C@H]1C=CC=C2)NC(=O)CNC(=O)[C@@H](NC(=O)CN)CCC(=O)O)C)Cc1ccc(cc1)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC[C@@H]([C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])CCC(=O)O)CC1=CN=C2[C@@H]1C=CC=C2)C)Cc1ccccc1)CCC(=O)O)CC1=NC=NC1)C)C	5.414945288	Valid
DrugGPT	OPSB	OC(=O)c1ccccc1c1ccc(cc1)c1cc(C[N@@H+](C)(C)C)n2c1c(C)nn2C	0	"[(9, 'Contains valence different from permitted')]"
DrugGPT	OPSB	CC1=C2N(C(=CC(=O)N2C[C@@H]1C(=O)O)Cc1ccc(cc1)C#N)CC1CC1	6.233343954	Valid
DrugGPT	OPSB	CC(=O)N[C@@H]1[C@H]([C@@H]([C@H](O[C@H]1OC(=O)Nc2ccccc2)CO)O)O	6.230809825	Valid
DrugGPT	OPSB	OC[C@@H](NC(=O)C[N@@H+](C)(C)C)C(=O)N[C@H]([C@H](O)C)C[C@@H](C)C(=O)O	0	"[(9, 'Contains valence different from permitted')]"
DrugGPT	OPSB	OC(=O)Cc1ccccc1	3.465152955	Valid
DrugGPT	OPSB	OC(=O)C(CC(=O)O)(CC(=O)O)O	4.371258924	Valid
DrugGPT	OPSB	CC(=O)N[C@H]1[C@H]([C@@H]([C@H](O[C@@H]1O)CO)O)O	4.812390831	Valid
DrugGPT	OPSB	OC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])CCCNC(=N)N)CC1=NC=NC1)Cc1ccccc1)CCC(=O)O)CCC(=O)O	5.748367016	Valid
DrugGPT	OPSB	OC[C@H]([C@@H]([C@@H](CO)O)O)O	6.137388728	Valid
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@](=O)(OC[C@H]2O[C@@H]([C@@H]([C@@H]2O)O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.436539846	Valid
DrugGPT	OPSB	Cc1c(n2c(n1)ncn2)CCc3ccccc3	5.649391664	Valid
DrugGPT	OPSB	OC(=O)C[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O)O)O	4.547633101	Valid
DrugGPT	OPSB	OC(=O)CCCC[C@@H]1SC[C@H]2[C@@H]1NC(=O)N2	4.736473264	Valid
DrugGPT	OPSB	O=C(C1=C(C)CCCC1(C)C)Nc1ccc(c(c1)C)C	5.190177068	Valid
DrugGPT	OPSB	OC(=O)CC[C@H](C(=O)O)[NH3+]	3.141417201	Valid
DrugGPT	OPSB	OC(=O)[C@@H]1C[C@@H]2C[C@@H]2N1C(=O)Nc1ccc2c(c1)OCO2	3.735588718	Valid
DrugGPT	OPSB	CC(=O)N(c1ccc(cc1)c1cc(nn1c1ccccc1C)C(C)(C)C)C	4.632469675	Valid
DrugGPT	OPSB	O=C(N[C@H]([C@@H](C(=O)NCC(=O)O)O)C)CCNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)C)Cc1ccc(cc1)O)CCC(=O)O)CC(=O)O)CCC(=O)O)CC(=O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	C[C@H](CCC(=O)N[C@@H]1[C@H](O)Cc2c1cccc2)C[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)OC(C)(C)C)C	6.219881356	Valid
DrugGPT	OPSB	c1cc(cc(c1)C(F)(F)F)c2c3cc(ccc3n(n2)CCC(=O)N)C(F)(F)F	6.762036606	Valid
DrugGPT	OPSB	OC[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)CCCNC(=N)N)CCCNC(=N)N)CC(C)C)CC(C)C	7.4007647	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)CC(C)C)CC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@H](CC1=NC=NC1)N)CC(=O)O)C)Cc1ccc(cc1)O)CO)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	Cc1nc(C(=O)Nc2nc(cs2)-c2ccc(F)cc2)c(o1)-c1ccccc1	6.248960453	Valid
DrugGPT	OPSB	CC(=O)N(C[C@@H]([C@@H](NC(=O)[C@@H](N)C)CC1CCCCC1)O)Cc1ccccc1	6.105151882	Valid
DrugGPT	OPSB	Cc1cc(C)c(c(c1)C)Oc2ccc3c(c2)c(c[nH]3)CC(=O)O	5.89961536	Valid
DrugGPT	OPSB	CC(=O)N[C@@H]1[C@H]([C@@H]([C@H](O[C@@H]1O)CO)O)O	4.495590077	Valid
DrugGPT	OPSB	c1cc(ccc1C2=CC=CN(C2=O)c3c(cccn3)C(=O)O)Cl	5.687745239	Valid
DrugGPT	OPSB	CC(=O)N[C@@H](Cc1cccc(c1)c2cccc3c2cccc3)C(=O)N	5.033624728	Valid
DrugGPT	OPSB	Cc1cc(C)c(c(c1)C)S(=O)(=O)N[C@@H]([C@H](CO)O)Cc2cccc(c2)Br	5.984626156	Valid
DrugGPT	OPSB	CC(=O)Nc1c(C)cc(cc1C)C(O)=O	4.810525949	Valid
DrugGPT	OPSB	CC(C)(C)OC(=O)N[C@@H](Cc1ccc(cc1)C(F)(F)F)C(=O)O	5.153442119	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)CC(C)C)CC(C)C)NC(=O)CNC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)N)[NH3+])CC(C)C)CC(=O)O)CCC(=O)O)CC(=O)O)CC(=O)N	5.050272692	Valid
DrugGPT	OPSB	OC[C@@H](C(=O)N[C@@H]1[C@H](C)O[C@@H]([C@H]1O)n1cnc2c1ncnc2N)N	5.957898357	Valid
DrugGPT	OPSB	C(CC(=O)N[C@@H](CO)C(=O)O)C=O	4.486852551	Valid
DrugGPT	OPSB	CC(=O)Nc1nc(C)c(s1)S(=O)(=O)N	4.868461805	Valid
DrugGPT	OPSB	CC1=NC2=CC=C([C@@H]2N=C1N)c1ccc(cc1)C(=O)N	7.045439221	Valid
DrugGPT	OPSB	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC1=CN=C2[C@H]1C=CC=C2)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1ccc(cc1)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)[NH3+])CC(C)C)CCCNC(=N)N)CC(C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	c1cc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@](=O)(O)OP(=O)(O)O)O)O)C(=O)N	6.66429984	Valid
DrugGPT	OPSB	O=C(N[C@H]1C[C@@H]1NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1c[nH]cn1)NC(=O)[C@H](CCCNC(=N)N)N)CC(=O)N)Cc1ccc(cc1)O)CCC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	C[C@]1(C(=O)NC(=O)O1)C[N@@H+]2C[C@@H]3C=C([C@H](C[C@@H]3C2)C(=O)N)O	6.070046262	Valid
DrugGPT	OPSB	C[C@@H]1C(=O)N([C@@H]([C@@H](C[C@]1(C)O)O)C(=O)O)Cc2cccc(c2)F	5.036529916	Valid
DrugGPT	OPSB	CC(C)CC(NC(=O)[C@H](CC(=O)N)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CCCNC(=N)N)[NH3+])CCC(=O)O)Cc1ccc(cc1)O)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O=C(N[C@H]1C[C@@H]2CC[C@H](C1)N2C(=O)[C@H]1C[C@H]1C(=O)N)CCCC[NH3+]	6.393952677	Valid
DrugGPT	OPSB	O=C(NC1C(O)C(OC2C(NC(=O)C)C(OC3C(O)C(O)C(O)OC3CO)C(O)C(CO)O2)C(CO)OC1O)C	4.451060373	Valid
DrugGPT	OPSB	OC[C@@H]1NC[C@@H](O)[C@H](O)[C@H]1O	4.64736025	Valid
DrugGPT	OPSB	Cc1cc(ccc1NC(=O)C2CC(=O)N(C2)C[C@@H]3CCC[N@](C3)Cc4ccc5c(c4)OCO5)C#N	4.928767526	Valid
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.137430585	Valid
DrugGPT	OPSB	O=C(NC1C(OC2C(O)C(O)C(O)C(CO)O2)C(O)C(CO)O1)C	3.941988067	Valid
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.137430585	Valid
DrugGPT	OPSB	C([C@@H]1[C@@H]([C@H]([C@@H]([C@H](O1)O)O)O)O)O	4.261655106	Valid
DrugGPT	OPSB	O=C(O[C@@H]1C[C@@H]2CC[C@H](C1)N2C(=O)[C@H]([C@@H]1O[C@H](C)[C@@H]([C@@H]1O)O)O)CC[NH+]1C[C@H](C)NC(=O)C[C@H]1C	4.671590124	Valid
DrugGPT	OPSB	OC(=O)c1cc2ccccc2c(c1)c1ccccc1	5.870777633	Valid
DrugGPT	OPSB	O=C(Nc1ccc(cc1)S(=O)(=O)Nc1ncccn1)c1ccccc1C(=O)N1CCC[C@H]1C(=O)N[C@@H](C(=O)N)Cc1ccccc1	6.737386208	Valid
DrugGPT	OPSB	OC(=O)CC[C@@H](C(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)N)CC(C)C)CC(C)C)CC(C)C	6.031894643	Valid
DrugGPT	OPSB	CC[C@@H]([C@@H](C(=O)N[C@@H]1[C@H]2O[C@H](C[C@@H]1C(=O)N[C@H](C(=O)O)CC(=O)N)O)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)N)[NH3+])Cc1ccc(cc1)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	Cc1cccc(c1)C1=CN(C(=O)NC1=O)[C@H]2[C@@H]([C@@H]([C@H](O2)CO[P@](=O)(O)O[P@](=O)(O)OC[C@@H]3[C@H]([C@H]([C@@H](O3)n4cnc5c4ncnc5N)O)O)O)O	7.225814173	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)O)CC(=O)O)C(C)C)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC1=CN=C2[C@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@H](CO)N)C)CC1=NC=NC1)[C@H](O)C)CC(=O)O)CC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O=C[C@H]([C@@H]([C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CC1=c2ccccc2=NC1)NC(=O)CNC(=O)[C@@H](NC(=O)CN)CC(C)C)CCC(=O)O)CC(=O)O)Cc1ccccc1)O)O)O	5.538068428	Valid
DrugGPT	OPSB	c1nc2c(n1[C@H]3[C@@H]([C@H]4[C@H](O3)CO[P@](=O)(O4)O)O)N=C(NC2=O)N	5.854196957	Valid
DrugGPT	OPSB	O=C(N[C@@H](Cc1ccccc1)C(=O)NCC(c1ccccc1)c1ccccc1)Cc1ccc(cc1)O	5.721028602	Valid
DrugGPT	OPSB	c1ccc(cc1)C(P(=O)(O)O)P(=O)(O)O	5.875614245	Valid
DrugGPT	OPSB	OC(=O)C(O)=O.OC(=O)C(F)(F)F.NC(=N)Nc1ccc(cc1)C(=O)Nc1ccc(cc1)C(=O)N[C@@H](Cc1ccccc1)C(N)=O	5.134810985	Valid
DrugGPT	OPSB	CC(=O)N[C@H]1[C@H]([C@@H]([C@H](O[C@@H]1O)CO)O)O	4.812390831	Valid
DrugGPT	OPSB	O=C(C1C(OC2C(OC3C(O)C(O)C(CO)O3)C(O)C(C(CO)O2)OC2C(O)C(O)C(O)OC2CO)C(O)C(CO)O1)O	4.543958992	Valid
DrugGPT	OPSB	OC[C@H]([C@@H]([C@@H](CO)O)O)O	6.137388728	Valid
DrugGPT	OPSB	OC(=O)C(F)(F)F.O[C@@H]1[C@@H]2C=C(O[C@H]1N2C(=O)[C@H](C)NC(=O)c1ccc2c(c1)N(C(=O)N(C)C)CCCC2)C	6.869592666	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)N)CCC(=O)N)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)C)CC(=O)O)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O=C(NC1C(OC2C(O)C(O)C(O)C(CO)O2)C(O)C(CO)OC1OC1C(O)C(OC2C(O)C(O)C(O)C(CO)O2)C(CO)O1)C	3.792931735	Valid
DrugGPT	OPSB	c1cc(cc(c1)Cl)[C@H]2[C@@H](C(=O)NC2=O)O	6.650928984	Valid
DrugGPT	OPSB	CC(C)C[C@@H](C(=O)N[C@@H](C(C)C)C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@@H](Cc1ccccc1)C=O)Cc1ccc(cc1)O)CC1=NC=NC1)NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])CC(C)C	7.45619258	Valid
DrugGPT	OPSB	OC(=O)CCCC[C@@H]1SC[C@H]2[C@@H]1NC(=O)N2	4.736473264	Valid
DrugGPT	OPSB	O=C1N(CC[N@@H+](C[C@@H]2C(=O)NC(=O)N2)Cc2cc(F)c(cc2O)F)c2c(n1)cccc2	8.02963169	Valid
DrugGPT	OPSB	CC(NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)CCCNC(=N)N)CCCC[N+](C)(C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)CCC(=O)N)NC(=O)[C@H](CC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)[NH3+])Cc1ccc(cc1)O)CCC(=O)O)Cc1ccc(cc1)O)CC(C)C)CCC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	c1cc(ccc1c2c(nc(n2)C(F)(F)F)N)C(=O)N	5.253138742	Valid
DrugGPT	OPSB	O=C(NC1C(O)C(O)C(CO)OC1OC1C(O)C(O)C(CO)OC1OC1C(O)C(O)C(CO)OC1OC1C(O)C(OC2C(O)C(O)C(O)C(CO)O2)OC1CO)C	4.201814721	Valid
DrugGPT	OPSB	c1ccc(cc1)c2c(c([nH]c2S(=O)(=O)N)C(=O)O)C(=O)O	5.305026902	Valid
DrugGPT	OPSB	C(C(P(=O)(O)O)O)CP(=O)(O)O	6.9445948	Valid
DrugGPT	OPSB	O=C[C@@H]([C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](CC)C)N)CCC(=O)O)C)CCC(=O)O)CC(=O)O)CC(C)C)CC(=O)N)C)CO)Cc1ccccc1	5.99250402	Valid
DrugGPT	OPSB	O=C(C(NC(=O)C)CC(C)C)NCC[C@@H](C[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1ccc(=O)[nH]c1=O)O	6.485618201	Valid
DrugGPT	OPSB	CC(=O)N(C1CCCCC1)C1=CC=C(CC1=O)C1C(=O)CC(C)(C)CC1=O	5.044757433	Valid
DrugGPT	OPSB	OC(=O)c1cc(O)c2c(c1)ccc(c2)OC	4.365418768	Valid
DrugGPT	OPSB	O=C(NC1C(C(O)C(OC2C(O)C(O)C(O)OC2CO)C(O)C(CO)O1)C)C	4.68426272	Valid
DrugGPT	OPSB	OC(=O)[C@H](Cc1cccc(c1)O)NC(=O)C	5.62704482	Valid
DrugGPT	OPSB	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1nc[nH]c2=O)COP(=O)(O)O	2.641302432	Valid
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.571612194	Valid
DrugGPT	OPSB	C[C@]12CC[C@H](O1)[C@@H](O2)c3c4ccc(cc4nc(c3C(C)(C)C)C)C(=O)N	7.663949687	Valid
DrugGPT	OPSB	O=C(Nc1c(C)cccc1Cl)NC(NC(=O)c1ccc(NC(=O)C)cc1)C(C)(C)C	5.49362416	Valid
DrugGPT	OPSB	O=C(N[C@@H]1[C@H]2SCC(C[N@@H+]3CC[N@H+](CC3)[C@@H](c3ccc(cc3)Cl)O[C@H]3O[C@@H]4[C@@H]3O[C@@H]3[C@@H]2[C@@H]1O[C@H]([C@@H]([C@H]3O)O)n1cnc2c1ncnc2N)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)NCC(=O)N1CCC[C@H]1C(=O)O)Cc1ccccc1)NC(=O)C1CCCC1)C	6.789110197	Valid
DrugGPT	OPSB	O[C@@H]1[C@H](C)O[C@H]([C@@H]1O)O	5.914739068	Valid
DrugGPT	OPSB	CC(NC(=O)C(C)(C)C)C(=O)Nc1cc(cc(c1)C(=O)Nc2ccc(c3c2cccc3)S(=O)(=O)C)C(=O)Nc4ccc(c(c4)Cl)Cl	6.311297064	Valid
DrugGPT	OPSB	OC(=O)CC[C@@H](C(=O)O)[NH3+]	3.728170885	Valid
DrugGPT	OPSB	CC(=O)N[C@H]1CCC(=O)NC(=O)[C@H](Cc2ccccc2)NC(=O)[C@H](CCCNC(=N)N)NC(=O)[C@@H]2CCCN2C(=O)[C@H](CC(=O)N)NC1=O	4.849099535	Valid
DrugGPT	OPSB	c1ccc(cc1)c2c(n3c(n2)CCCC3)C(=O)Nc4ccc(cc4)Cl	6.55446112	Valid
DrugGPT	OPSB	CC1=C(C)CC2=C([C@@H]1C)C(=O)N(C2=O)CC(=O)O	5.71147683	Valid
DrugGPT	OPSB	C(C(C(C(C(C(=O)O)(F)(F)F)(F)F)(F)F)(F)F)(F)F	0	"[(9, 'Contains valence different from permitted')]"
DrugGPT	OPSB	O=C(N[C@H](C(=O)N1CSC([C@H]1C(=O)NCc1cccc2c1cccc2)(C)C)Cc1ccccc1)OCc1ccccc1	4.982714892	Valid
DrugGPT	OPSB	Cc1nc(n2c(n1)nc(n2)C)Nc1cccc(c1)S(=O)(=O)NC(=O)Nc1cccc(c1)C(F)(F)F	6.290310351	Valid
DrugGPT	OPSB	O=C(NC(C(=O)N)CCC(=O)O)Nc1cc(cc(c1)Cl)c1cccc2c1[nH]nc2	4.982638483	Valid
DrugGPT	OPSB	O=C(C1=CN(C(=O)C(=C1)c1ccccc1)C[NH+]1CCCC1)N[C@H](Cc1ccc(cc1)C(=O)O)C	4.868827187	Valid
DrugGPT	OPSB	O[C@H]1[C@@H](O[C@@H]([C@H]1O)CO)O	6.009240025	Valid
DrugGPT	OPSB	CC(C)(C)OC(=O)N1C[C@H]([C@H](C1)O)NC(=O)C2=CN=N[C@@H]2C(=O)Nc3c(cccc3F)F	6.433344871	Valid
DrugGPT	OPSB	C([C@H]1NC(=NC(=N1)C(=O)O)O)C(=O)O	4.437656083	Valid
DrugGPT	OPSB	CC(C)C[C@H]([C@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](C)N)C(=O)N[C@H](C(=O)N[C@@H](CCCN=C(N)N)C=O)CCC(=O)N)O	6.310711787	Valid
DrugGPT	OPSB	O=C(N[C@H]([C@H]([C@@H](C[C@H]1CC[C@@H](CC1)C)O)O)C(=O)O)CC1=c2ccccc2=NC1	6.777408758	Valid
DrugGPT	OPSB	CC1=N[C@@H](C)CN1	5.917018006	Valid
DrugGPT	OPSB	O[C@H]1C[C@@H](O[C@@H]1CO[P@@](=O)(O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)O)O)n1cnc2c1ncnc2N	6.076430675	Valid
DrugGPT	OPSB	CC(C)C[C@H](NC(=O)[C@@H](NC(=O)c1ccc(O)cc1)CC(C)C)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(cc1)O)C(=O)NC[C@@H](NC(=O)c1ccccc1)[C@H](C)O	7.291851348	Valid
DrugGPT	OPSB	CC(=O)N[C@@H]1[C@@H](O)C=C(O[C@H]1[C@H](O)[C@H](O)CO)C(=O)O	3.792077192	Valid
DrugGPT	OPSB	CC1=C(C=C(O1)c2cc(F)ccc2Cl)C(=O)O	4.387077007	Valid
DrugGPT	OPSB	O[C@@H]1C[C@H](O[C@H]1n1cnc2c1[nH]c(N)nc2=O)COP(=O)(O)O	5.220576185	Valid
DrugGPT	OPSB	C[C@]12CC[C@H]3[C@@H](CCC4=CC(=O)CC[C@]34C)[C@@H]1CC[C@@]2(O)C#C	7.360415577	Valid
DrugGPT	OPSB	C(C(=O)O)C(CC(=O)O)C(=O)O	4.867980834	Valid
DrugGPT	OPSB	OC(=O)CC[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])CO)CCCNC(=N)N)CCC(=O)N)CC1=NC=NC1	4.921955933	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)C)CC(C)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](N)C)CCC(=O)N)CCC(=O)N)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O[C@@H]1C[C@H](N(C1)C(=O)C)C(=O)NCc1cc(cc(c1)C(=O)O)C(C)(C)C	5.236554157	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@H](Cc1ccc(cc1)O)N)CCCNC(=N)N)C	6.517180355	Valid
DrugGPT	OPSB	CC(=O)Nc1ccc(c(c1)c2cc(nc(n2)N)N3CCOCC3)C	5.368229527	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)C)CC(C)C)CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H](C(C)C)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H]([C@H](O)C)NC(=O)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC(=O)N[C@@H]1[C@H]([C@@H]([C@H](O/C1=NOC(=O)Nc2ccccc2)CO)O)O	5.169206037	Valid
DrugGPT	OPSB	Cc1nc(C(=O)O)[nH]c1	3.220541866	Valid
DrugGPT	OPSB	OC(=O)C[C@@H](C(=O)N[C@H](C(=O)O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)[NH3+])CCC(=O)O)CC(C)C)Cc1ccccc1)CC(C)C)CCC(=O)O)Cc1ccccc1)CCC(=O)O)CC1=NC=NC1)C)Cc1ccc(cc1)O)CC(=O)O)CCC(=O)O)CCC(=O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O=C1NC(=O)C(=C1)[C@@H](CO[P@](=O)(O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1OP(=O)(O)O)O)n1cnc2c1ncnc2N)O)O)O	5.673853461	Valid
DrugGPT	OPSB	CC(=O)Nc1nc(CC(O)=O)cs1	5.112898858	Valid
DrugGPT	OPSB	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)NC(=O)C)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)NC(=O)C	5.985225695	Valid
DrugGPT	OPSB	CC(=O)Nc1ccc(cc1)Nc2cc(ccc2F)O	4.108866591	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)CC1=NC=NC1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])CC(C)C)C)CCCNC(=N)N)Cc1ccccc1)CCC(=O)N)CC(=O)O)CCC(=O)O)C	5.194855001	Valid
DrugGPT	OPSB	OC(=O)[C@H](Cc1ccccc1)N	4.724966987	Valid
DrugGPT	OPSB	Cc1ccc2c(c1)cc(cc2)c1nc2c([nH]1)cccc2	6.24576108	Valid
DrugGPT	OPSB	O=C[C@@H]([C@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)CNC(=O)[C@@H]1CCC(=O)N1)Cc1ccccc1)CC(=O)N)Cc1ccc(cc1)O)CCC(=O)O)CC(=O)O)CC(=O)O)CO)CC(=O)N	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O=C(N[C@H]1C[C@H]1c1ccc(c(c1)F)F)NCc1cc(Cl)cc2c1cccc2	7.089876323	Valid
DrugGPT	OPSB	O=C1N[C@@H](Cc2ccc(cc2)Cl)CO1	5.683129289	Valid
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.721811391	Valid
DrugGPT	OPSB	CC[C@H]([C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)N)CCC(=O)N)Cc1ccccc1)CCC(=O)O)C)CC1=NC=NC1)C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	c1cc(c(cc1F)NC(=O)Nc2c(c(c(c(c2F)F)F)F)F)C(=O)O	5.634358696	Valid
DrugGPT	OPSB	OC[C@H]1OC[C@@H]([C@H]([C@@H]1O)O)O	5.928420606	Valid
DrugGPT	OPSB	O=C(N[C@@H]1[C@H](O)Cc2c1cccc2)Cc1ccccc1	5.340538296	Valid
DrugGPT	OPSB	O=C(NC1C2CC3CC(C2)CC1C3)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1C[NH2+]C[C@H]1O)Cc1ccccc1	6.515445093	Valid
DrugGPT	OPSB	OC(=O)C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)N)[C@H](O)C)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])CO)C	5.70223246	Valid
DrugGPT	OPSB	O=C(N[C@H]([C@@H]1N(CCNC1=O)C)C(=O)O)Cc1ccccc1	6.342446209	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)Cc1ccccc1)CC1=CN=C2[C@H]1C=CC=C2)CC1=CN=C2[C@@H]1C=CC=C2)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])Cc1ccccc1)CCC(=O)O)CC(=O)O)CCC(=O)O)CC(=O)O)CC(C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O=C(N[C@H]1C(=O)N(C(=O)N2[C@@H]1CCC2)Cc1ccccc1)CCCC[NH+]1CCN(CC1)c1ccccc1	5.452646647	Valid
DrugGPT	OPSB	O=C[C@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)N)[NH3+])Cc1ccccc1)C)CO)CC(=O)N)Cc1ccccc1)Cc1ccccc1)CC(=O)O)C)CC(C)C)CC(C)C)CC(C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.721811391	Valid
DrugGPT	OPSB	O=C(N[C@H]([C@H]([C@@H](C(=O)N[C@H](C(=O)O)CC(=O)O)CC1CCCCC1)O)C(C)C)CC(C)C	7.236755718	Valid
DrugGPT	OPSB	OC(=O)c1ccccc1C[NH2+][C@H]1C[C@H](C)CC[C@@H]1NC(=O)c1cccc(c1)C(F)(F)F	7.411628348	Valid
DrugGPT	OPSB	O=c1[nH]c(c[nH]1)c1[nH]c(=O)[nH]c1c1ccccc1	4.867364915	Valid
DrugGPT	OPSB	O=C(N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)Cc1ccccc1)Cc1ccccc1)C(C)C)CCC(=O)O)Cc1ccccc1	7.311589051	Valid
DrugGPT	OPSB	C[C@@H]1C[N@@H+](CC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)O)[C@H]([C@@H]1OC(=O)C)O	6.942748718	Valid
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.540100551	Valid
DrugGPT	OPSB	CC(C)(C)CC(C[C@H](O)[C@H](Cc1ccccc1)NC(=O)[C@H](CC(=O)N)NC(=O)c1cc(cc2c1cc(cc2)O)O)C(=O)O	8.160556658	Valid
DrugGPT	OPSB	c1ccc(cc1)C(=O)NC[C@H]2[C@H]([C@@H]([C@H](O2)CO)O)O	5.330408204	Valid
DrugGPT	OPSB	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@@](=O)(O)OP(=O)(O)O)O)O)N	5.861770956	Valid
DrugGPT	OPSB	Cc1cc(O)cc2c1C(=O)C=C(C2=O)O	5.331006533	Valid
DrugGPT	OPSB	CC(NC(=O)[C@@H](NC(=O)[C@@H]1CSC[C@@H](C(=O)N[C@@H](CC(C)C)C(=O)N[C@H](C(=O)N2CCC[C@H]2C(=O)N[C@H](C(=O)N1)CC(=O)N)Cc1ccccc1)Cc1ccccc1)CC(C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	OC[C@@H]1NC(=O)[C@H](C(O)[C@H](O)[C@H](C)C\C=C\C)NC(=O)[C@H](C(C)C)NC(=O)C(F)(F)F	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	C(CN[C@@H]1[C@@H]([C@@H]([C@H]([C@H](O1)CO)O)O)O)O	4.932305385	Valid
DrugGPT	OPSB	c1cc(ccc1C[C@@H](C(=O)N2CCCC2)N)C(F)(F)F	4.518953681	Valid
DrugGPT	OPSB	OC(=O)c1c(c2c(s1)c(c(s2)O)C(=O)O)c1ccccc1C	4.81417493	Valid
DrugGPT	OPSB	O=C1CC[C@@]2([C@H]1C[C@@H](CC2)O)NC(=O)c1ccc(cc1)c1ccccc1	6.462451888	Valid
DrugGPT	OPSB	CC(C)(C)CC(NC(=O)c1cc(Cl)nc(Cl)c1)C(O)=O	5.849073046	Valid
DrugGPT	OPSB	C([C@H]([C@@H]([C@H]([C@@H](CO)O)O)O)O)O	6.565855577	Valid
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.543446483	Valid
DrugGPT	OPSB	CC1=CN(C(=O)NC1=O)[C@@H]2C[C@@H]([C@H](O2)CO[P@@](=O)(O)OP(=O)(O)O)O	4.529995925	Valid
DrugGPT	OPSB	C(C(=O)O)NC(=O)CC[C@@H](C(=O)O)[NH3+]	5.110316335	Valid
DrugGPT	OPSB	O=C(NC1C(O)C(O)C(CO)OC1OC1C(O)C(OC2C(NC(=O)C)C(O)C(O)C(CO)O2)C(CO)OC1OC1C(O)C(O)C(OC2C(O)C(OC3C(O)C(O)C(NC4C(O)C(O)C(CO)O4)C(O)C(CO)O3)C(CO)O2)C(CO)OC1O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.07830626	Valid
DrugGPT	OPSB	O[C@H]1[C@H](O[C@H]([C@@H]1O)n1cnc2c1ncnc2N)COP(=O)(O)O	5.406921773	Valid
DrugGPT	OPSB	O=C(N(C[C@H]([C@@H](NC(=O)C)O)C(=O)O)Cc1ccccc1)CCc1ccccc1	5.875058634	Valid
DrugGPT	OPSB	C([C@@H]1[C@H]([C@@H]([C@H](O1)O)O)O)O	4.854157926	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@@H](C(C)C)C(=O)N1CCC[C@H]1C(=O)O)NC(=O)[C@H](Cc1ccc(cc1)O)[NH3+])C	7.381190795	Valid
DrugGPT	OPSB	OC(=O)[C@@H](NC(=O)[C@@H]1[NH2+]CCC1(C)C)CC(C)C	6.142265149	Valid
DrugGPT	OPSB	O=C(N[C@H]([C@@H]1OC(=C[C@@H]([C@H]1NC(=O)C)NC(=N)N)C(=O)O)C(C)C)CNC(=O)c1ccccc1	7.618555016	Valid
DrugGPT	OPSB	OC(=O)Cc1c(nc2c(c1Cl)ccc(c2Cl)Cl)c1ccc(cc1)F	6.547417976	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)O)NC(=O)C1(CCCC1)NC(=O)[C@H](Cc1ccc(cc1)O)NC(=O)C[NH+]1CCOCC1)C	6.740482649	Valid
DrugGPT	OPSB	C1CC2=C(C(=O)N[C@]2(C[C@@H]3CN1C=O)C(=O)O)N	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC[C@@H](C)[C@@H](C(=O)N[C@@H](Cc1ccccc1)[C@@H](C[C@@H]2C[C@H](N(C2)C(=O)OC(C)(C)C)C(=O)N[C@H]3[C@H](C3)C(=O)O)N)O	6.932495312	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)O)CC1=NC2=CC=CC2=CC=C1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H](C(C)C)[NH3+])CCC(=O)O)C)CC(=O)N)CC1=NC=NC1)CC(C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC(=O)N(CC(O)=O)[C@H](CO)C(=O)N[C@H]1CC(=O)OC1O	6.168839108	Valid
DrugGPT	OPSB	CC(C)(C)C(=O)O[C@@H]1[C@@H](CO)O[C@H]([C@@H]1O)n1ccc(=O)[nH]c1=O	6.736924083	Valid
DrugGPT	OPSB	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@](=O)(O)OP(=O)(O)O)O)O)N	5.909634329	Valid
DrugGPT	OPSB	CC[C@@H]([C@@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)CC1=CN=C2[C@H]1C=CC=C2)Cc1ccccc1)C)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)N)[NH3+])C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC(=O)N[C@@H]1[C@@H](C=C(O[C@H]1[C@@H]([C@@H](CO)O)O)C(=O)O)O	5.603111458	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@@H]1C=CC=C2)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])CC(=O)O)C)CO)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	CC1(CO)CC[C@@H]2CN1CC(=O)N2OS(O)(=O)=O	5.235890495	Valid
DrugGPT	OPSB	CC[C@H]([C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)O)CC(=O)N)Cc1ccc(cc1)O)CC1=CN=C2[C@@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@H]1C=CC=C2)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)[NH3+])C)CC(C)C)C	6.138634852	Valid
DrugGPT	OPSB	C(c1ccccc1)CCC(=O)O	5.145579518	Valid
DrugGPT	OPSB	c1ccc(cc1)CC(=O)N[C@H]2CC(=O)N(C2)CC(=O)Nc3c(cccc3Cl)Cl	5.817734974	Valid
DrugGPT	OPSB	O=C(NC1C(OC(C(O)C1OC1OC(C(O)C(O)C1O)CO)CO)O)C	5.254232096	Valid
DrugGPT	OPSB	O=C(c1cc2ccccc2cc1O)NCc1ccc(cc1)C(=O)O	4.472226473	Valid
DrugGPT	OPSB	CC(C)c1nc2c(n1[C@H]3C[C@@H]([C@H]3C)O)ncnc2N	7.064914754	Valid
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(O[P@@](=O)(O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2cnc3c2[nH]c(=N)[nH]c3=O)O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.434814507	Valid
DrugGPT	OPSB	CC(=O)N[C@H]1[C@@H]([C@H]([C@@H](O1)CO)O)O	5.822768796	Valid
DrugGPT	OPSB	O=C(N(c1ccccc1)C)c1cccc(c1)C(F)(F)F	5.419154161	Valid
DrugGPT	OPSB	c1cc(ccc1c2cc(on2)C3=NCC(O3)CO)Cl	4.764799028	Valid
DrugGPT	OPSB	CC(=O)Nc1ccc(c(c1)C(F)(F)F)C(=O)O	5.774124589	Valid
DrugGPT	OPSB	C1CCC(CC1)(F)C[C@@H](C(=O)O)N	4.84027043	Valid
DrugGPT	OPSB	Cc1c(cccc1O)c2cc(c(cc2O)OC)O	6.081549002	Valid
DrugGPT	OPSB	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@](=O)(O)OP(=O)(O)O)O)O)N	5.909634329	Valid
DrugGPT	OPSB	O=C(N[C@@H]([C@@H]1N=C(S[C@@H]1C(=O)O)C(=O)O)C(=O)O)Cc1ccccc1	6.432226539	Valid
DrugGPT	OPSB	OC[C@@H](NC(=O)c1cc2c(nc1Cl)n(CC)c(=O)cc2Nc1cccc(c1)C(F)(F)F)Cc1ccccc1	7.321277632	Valid
DrugGPT	OPSB	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)CC(=O)O)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)N)CCC(=O)O)Cc1ccc(cc1)O)CC(=O)O)Cc1ccccc1)CC(=O)O)C	5.170117352	Valid
DrugGPT	OPSB	C[C@H](CCC(=O)N[C@@H](Cc1c[nH]c2c1cccc2)C(=O)N3C[C@@H](C[C@H]3C(=O)O)O)C	6.291869949	Valid
DrugGPT	OPSB	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1NC(=O)C)O)O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	5.444877579	Valid
DrugGPT	OPSB	OC[C@H]1OC[C@H]([C@@H]([C@@H]1O)O)O	5.860058798	Valid
DrugGPT	OPSB	OC[C@@H](C(=O)N[C@@H]([C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H]([NH3+])C)CC(=O)O)CCC(=O)N)CCC(=O)O)C)CC(C)C)C)C)CC(=O)O)CCC(=O)O)NC(=O)[C@H](CC1=NC=NC1)N	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	OPSB	OC(=O)[C@H]([C@H](C(=O)N[C@@H]1[C@H]2SCC=C[C@H]2NC1=O)NC(=O)[C@@H]1C[NH2+][C@H](C1)C(=O)N)CC1CCCCC1	6.509448769	Valid
DrugGPT	OPSB	CC1(CCCC1)NC(=O)[C@@H]1CC[C@@H]2CN1C(=O)[C@@H](NC(=O)[C@H]([C@H](O2)C)NC(=O)OC(C)(C)C)Cc1ccccc1	7.671124428	Valid
DrugGPT	OPSB	O=C(Nc1ccccc1C(=O)O)Nc1ccc(cc1)S(=O)(=O)O	5.364700975	Valid
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.809847967	Valid
DrugGPT	OPSB	O=C(NC1=CC2=NC(=O)C(=C2)N1)Nc1cccc(c1)C(=O)O	5.38394049	Valid
DrugGPT	OPSB	OC(=O)C[C@@H](c1ccccc1)NC(=O)c1ccc(cc1)c1ccc(cc1)C1=N[C@H]2C(=N1)C=CC(=C2)C(=O)O	6.194544494	Valid
DrugGPT	OPSB	O=C(NC1C(C(O)C(O)CO)OC(CO)C1O)C	3.688157922	Valid
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@@H]1[C@H]2SCC(C[N@]3C(=O)C(=CC3=O)C)C)N=C2C=CC=C3N1C=CC3)(C)C	8.745886227	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.232004169	Valid
DrugGPT	PGK2	O=C(Nc1ccc(cc1)Cl)N[C@H]1C(=O)NC(=N)NC1=O	5.337133058	Valid
DrugGPT	PGK2	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1ncnc2N)CO[P@@](=O)(O[P@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O)O	5.085175053	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1ccc(nc1=O)N)O)O)n1cnc2c1ncnc2N)O)n1ccc(nc1=O)N)O)O)O)n1cnc2c1NC=N[C@H]2N)O)n1cnc2c1nc(N)[nH]c2=O)O)O)n1cnc2c1nc(N)[nH]c2=O)O)n1ccc(nc1=O)N)O)O)n1cnc2c1NC=N[C@H]2N	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	CC(C[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)[NH3+])Cc1ccc(cc1)OP(=O)(O)O)CO)COP(=O)(O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	OC(=O)CC(c1cccc(c1)Br)O	4.866938667	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.232004169	Valid
DrugGPT	PGK2	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)CC(=O)O)CC(C)C)CC(=O)O)CC(C)C)[C@H](O)C)NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H](CC1=c2ccccc2=NC1)[NH3+])C)C	6.366836834	Valid
DrugGPT	PGK2	OC[C@@H]1[C@@H]([C@H]([C@@H](O1)n2cnc3c2ncnc3N)O)O	7.598733645	Valid
DrugGPT	PGK2	O=C(c1cc(O)c(c(c1)O)O)NCc1ccccc1	5.99455122	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@H]1O)O)O	4.401692847	Valid
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@@H]1O)O)O	5.798975593	Valid
DrugGPT	PGK2	O=C(C[N@@H+](CP(=O)(O)O)Cc1cccs1)NCCC[C@@H]1NC(=O)[C@H](Cc2c[nH]c3c2cccc3)NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC1=O)C)CC1=CN=C2[C@H]1C=CC=C2)CCCNC(=N)N)C)CC(C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	c1ccc2c(c1)c(c[nH]2)C[C@@H](C(=O)O)N	5.976717766	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(O)C1OC1OC(C(O)C(O)C1OC1OC(C(O)C(O)C1O)CO)CO)CO)C1C(OC(C(O)C1O)CO)O	3.710132217	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.223858679	Valid
DrugGPT	PGK2	CC(=C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)C(C)C)CCC(=O)O)C	6.96742941	Valid
DrugGPT	PGK2	CC1=C(CC(=O)N1)[C@@H]([C@H]([C@@H]([C@@H](COP(=O)(O)O)O)O)O)O	4.901811898	Valid
DrugGPT	PGK2	O=C[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)N)CC(C)C)CC(C)C)CCC(=O)O)C)CCC(=O)N)C)CC(C)C)CCC(=O)N)C)Cc1ccc(cc1)O)CCC(=O)O)CC(C)C)Cc1ccccc1	5.943701784	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	Valid
DrugGPT	PGK2	O=C(N[C@H](C(=O)O)CCC(=O)O)CC(C)C	3.575101494	Valid
DrugGPT	PGK2	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)CO)CCC(=O)N)C)CC(=O)N)CCC(=O)O)CCC(=O)N)C=O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	OC(=O)[C@H](Cc1ccc(cc1)O)N	5.096669046	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	Valid
DrugGPT	PGK2	OC(=O)[C@H](CCSC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)[NH3+]	5.747855332	Valid
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@@H]1O)O)O	5.798975593	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O)O	4.469671591	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.744070007	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]2O[C@H]1n1cnc2c1[nH]c(N)nc2=O	5.387948989	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.276455266	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O)O	5.041760761	Valid
DrugGPT	PGK2	OC(=O)[C@H](CCSC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)[NH3+]	5.747855332	Valid
DrugGPT	PGK2	OC[C@H]([C@H]([C@@H](NC(=O)C)O)C)O	7.245877705	Valid
DrugGPT	PGK2	c1cc(c(cc1[N+](=O)[O-])O)C[NH+]2[C@@H]([C@H]([C@@H]([C@H](O2)CO)O)O)CO	6.317346506	Valid
DrugGPT	PGK2	OC(=O)CCc1nnc(s1)S(=O)(=O)c1ccc(cc1)c1ccccc1C(F)(F)F	5.494985175	Valid
DrugGPT	PGK2	C[C@@H](C(=O)O)NC(=O)[C@@H]1C[NH2+]C[C@H]1C(=O)O	5.163453457	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(N)nc2=O	6.871084441	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(O)C1O)CO)C1C(O)C(OC(C1O)CO)O	4.724142784	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)NC(=O)C	5.275240633	Valid
DrugGPT	PGK2	c1cc(ccc1[C@@H](C(=O)O)O)O	5.416268053	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O)O)O	4.414779779	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	Valid
DrugGPT	PGK2	O=C1OC[C@@H]([C@H]([C@H]1O)O)O	5.695979271	Valid
DrugGPT	PGK2	OC[C@H]([C@H]([C@@H]1O[C@](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)(C[C@@H]([C@H]1NC(=O)C)O[C@@H]1OC[C@@H]([C@@H]([C@H]1O)O)NC(=O)C)O)O)O	4.335469911	Valid
DrugGPT	PGK2	O[C@@H]1[C@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)N)CO[P@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	6.434131708	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@H]2[C@H](O)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O[C@@]1(C[C@H](O)[C@@H]([C@@H](O1)[C@@H]([C@@H](CO)O)O)NC(=O)C)C(=O)O)O)O)O	4.239830276	Valid
DrugGPT	PGK2	CC[C@@H]([C@@H](C(=O)NCC(=O)O)[NH3+])C	5.601548673	Valid
DrugGPT	PGK2	C[NH2+][C@H](C(=O)O)CC(C)C	5.822761164	Valid
DrugGPT	PGK2	O[C@H]1[C@H](O)[C@@H](O[C@@H]1COP(=O)(O)O)n1cnc2c1ncnc2N	6.64617583	Valid
DrugGPT	PGK2	CC(=O)C[C@@H](C(=O)O)[NH3+]	4.265912002	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(O)C1O)CO)C1C(O)C(O)C(OC2C(O)C(O)C(OC3C(O)C(O)C(O)C(CO)O3)C(CO)O2)C(CO)O1	3.531922568	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.744070007	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.782006618	Valid
DrugGPT	PGK2	c1cc(cc(c1)Cl)C[C@H](CP(=O)(O)O)C(=O)O	5.077405799	Valid
DrugGPT	PGK2	CC(=O)NC[C@H](c1cccc2c1cccc2)C[NH2+]Cc1cnc[nH]1	6.731747263	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(OC2OC(C(O)C(O)C2O)CO)C1O)CO)C1C(O)C(OC2C(O)C(O)C(OC3C(O)C(OC(C3O)CO)O)OC2)OC(CO)C1O	4.230350073	Valid
DrugGPT	PGK2	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1ncnc2N)COP(=O)(O)O	5.45446425	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.004878335	Valid
DrugGPT	PGK2	O=C(N1CCC[C@H]1c1cccnc1)c1cccc(c1)N(=O)=O	5.814678645	Valid
DrugGPT	PGK2	O[C@@H]1[C@H](O[C@@H]([C@@H]([C@H]1O)O)CO[P@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O[C@H](C[C@@H]1O)n1cnc2c1[nH]c(N)nc2=O)C	6.65613256	Valid
DrugGPT	PGK2	OC[C@H]([C@H]([C@H]([C@@H]1O[C@H](C[C@@H]([C@H]1NC(=O)C)O)C(=O)O)O)O)O	7.079464703	Valid
DrugGPT	PGK2	c1ccc(cc1)c2cc(sc2C(=O)O)C(=O)O	5.545308688	Valid
DrugGPT	PGK2	O[C@@H]1[C@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)N)CO[P@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	6.434131708	Valid
DrugGPT	PGK2	CC(C[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)N)CCC(=O)O)CC(C)C)C	5.968884295	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1ccc(nc1=O)N)O)O)n1cnc2c1ncnc2N)O)O)n1cnc2c1[nH]c(N)nc2=O)O)O)n1cnc2c1[nH]c(N)nc2=O)O)O)n1cnc2c1[nH]c(N)nc2=O)O)O)n1cnc2c1ncnc2N)O)n1cnc2c1NC=N[C@@H]2N	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	O=C1N[C@H](CO[P@](=O)(O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2cnc3c2ncnc3N)O)O)C=C1	5.901020675	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[P@](=O)(O[P@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2cnc3c2ncnc3N)O)O)[C@@H]([C@H]([C@H]1O)O)O	4.027859735	Valid
DrugGPT	PGK2	OC(=O)C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)CCC(=O)O)CCC(=O)O)C)Cc1ccc(cc1)O)CC(=O)O)Cc1ccc(cc1)O)C)Cc1ccc(cc1)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)[NH3+])Cc1ccccc1)CC(C)C)CC(C)C)C	5.975327248	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.782006618	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	5.750060188	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.004878335	Valid
DrugGPT	PGK2	OP(=O)(O)OP(=O)(O)O	5.451191261	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.156417817	Valid
DrugGPT	PGK2	CC(=O)O[C@@H]1C[C@@H]([C@@H]([C@H](O1)COP(=O)(O)O)O)O	5.398984625	Valid
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@@H]1O)O)O	5.798975593	Valid
DrugGPT	PGK2	OC(=O)C[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H]([NH3+])C)CCCNC(=N)N)CCCC[N+](C)(C)C)CC(C)C	5.113570618	Valid
DrugGPT	PGK2	C1[C@@H]([C@H]([C@@H](CN1)O)O)O	7.30959006	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.744070007	Valid
DrugGPT	PGK2	c1cc(ccc1CC(=O)O)O	3.774996372	Valid
DrugGPT	PGK2	O=C(NC1C(O)C(O)C(CO)O1)C	5.072930288	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.782006618	Valid
DrugGPT	PGK2	OP(=O)(O)C(Nc1cccc(c1)C(=O)O)CP(=O)(O)O	5.051937758	Valid
DrugGPT	PGK2	OC[C@@H](COP(=O)(O)O)[NH3+]	4.761135529	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1ccc(=O)[nH]c1=O)O)O)n1cnc2c1ncnc2N)O)O)n1ccc(=O)[nH]c1=O)O)O)n1ccc(=O)[nH]c1=O)O)O)n1ccc(=O)[nH]c1=O)O)O)n1cnc2c1NC=N[C@H]2N)O)O)n1cnc2c1nc(N)[nH]c2=O)O)O)n1ccc(=O)[nH]c1=O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	O=C(c1cccs1)Nc1ccccc1	5.650949424	Valid
DrugGPT	PGK2	OC[C@H]([C@H]([C@H]([C@@H]1O[C@](O[C@H]2[C@H](O)[C@@H]([C@@H]([C@H]2O)O)[NH3+])[C@@H]([C@@H]([C@H]1O)O)O)O)O)O	5.583709169	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1[nH]c(=N)[nH]c2=O)O)O)n1cnc2c1ncnc2N	5.922376353	Valid
DrugGPT	PGK2	O=C1N[C@H](CN1Cc1cnc2-c1cc(Cl)cc2)[C@H](Cc1ccccc1)O	6.061349173	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](Oc2ccc(cc2)O)[C@@H]([C@H]([C@H]1O)O)NC(=O)C	4.824219679	Valid
DrugGPT	PGK2	O=C(NC1C(O)C(O)CO1)C	5.222124824	Valid
DrugGPT	PGK2	O[C@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.619466144	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O)O	5.071502915	Valid
DrugGPT	PGK2	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)CC(C)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1[NH2+][C@H](C[C@@H]1C(=O)O)CCC(=O)N)C)C)C)CCC(=O)N)CO)CO	5.742761295	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(OC2OC(C(O)C(O)C2O)CO)CO)CO)C(O)C1O)C1C(O)C(OC(C1O)CO)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	O=C(N[C@@H](C(=O)O)CC(=O)O)CCNC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H](CCCNC(=N)N)[NH3+])Cc1ccc(cc1)O)CCC(=O)O)CCC(=O)O)CCC(=O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	OC(=O)CCC[C@@H](C(=O)O)N	4.778892017	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.925863025	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O)[C@H]([C@@H]([C@@H]1O)O)NC(=O)C	5.235938145	Valid
DrugGPT	PGK2	O=c1cc(c(c(c1)O)O)O	5.18598625	Valid
DrugGPT	PGK2	C1[C@@H]([C@@H]([C@H](O1)O)O)O	7.217006939	Valid
DrugGPT	PGK2	C(C(=O)O)O	4.785268799	Valid
DrugGPT	PGK2	O=C(N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)CCC(=O)O)CC(C)C	6.235693599	Valid
DrugGPT	PGK2	C(CC(=O)O)C(=O)O	4.889818321	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.782006618	Valid
DrugGPT	PGK2	O=C1C[C@]23[C@H]4[C@@H]([C@H]5C(=O)C[C@]5(C(=O)C[C@]12O3)O)C4(C)C	7.252635319	Valid
DrugGPT	PGK2	O=C(NC1OC(=O)C(O)C(O)C1O)CC1C(=O)NC(=O)NC1=O	4.888521708	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.232004169	Valid
DrugGPT	PGK2	O=C(N1CC[NH2+][C@@H](C1)C(=O)O)CNC(=O)c1ccc(cc1)OC	6.14473206	Valid
DrugGPT	PGK2	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)CC1=NC=NC1)Cc1ccc(cc1)O)[NH3+])NC(=O)[C@H](O)C	5.886779896	Valid
DrugGPT	PGK2	OC[C@@H]1[C@@H](O)[C@H](O)[C@@H]([C@H](N1S(=O)(=O)c1cc(F)c(cc1Cl)N(=O)=O)CO[P@@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1ncnc2N)O)O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.216376932	Valid
DrugGPT	PGK2	OC(=O)c1c(O)cccc1O	4.701008497	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O)[C@H]([C@@H]([C@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	4.401274231	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(O)C1O)CO)C1C(O)C(O)C(OC2C(OC3C(O)C(O)C(O)C(CO)O3)C(O)C(CO)O2)C(CO)O1	3.393547752	Valid
DrugGPT	PGK2	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)CCC(=O)O)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H](CC1=NC=NC1)[NH3+])CCC(=O)O)CCC(=O)O	5.574644418	Valid
DrugGPT	PGK2	OP(O)(O)c1ccc(Cl)cc1	4.102169658	Valid
DrugGPT	PGK2	CC(C[C@@H](C(=O)N[C@H](C(=O)O)CC(=O)O)NC(=O)[C@H](CC(=O)O)[NH3+])C	5.101390627	Valid
DrugGPT	PGK2	OP(=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)O	5.852630728	Valid
DrugGPT	PGK2	OP(=O)(C(P(=O)(O)O)(C(=O)O)O)O	4.172893699	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1[nH]c(=N)[nH]c2=O)O)O)n1cnc2c1[nH]c(N)nc2=O	6.36141541	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1[nH]c(N)nc2=O	5.474082083	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.232004169	Valid
DrugGPT	PGK2	CC[C@@H]([C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)N)N)CC(=O)N)CC(=O)O)C	6.473394096	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1[nH]c(N)nc2=O)O)O)n1cnc2c1[nH]c(N)nc2=O	6.430685032	Valid
DrugGPT	PGK2	C(C(=O)O)OP(=O)(O)O	5.655484591	Valid
DrugGPT	PGK2	OP(=O)(O[C@@H]1[C@H](OP(=O)(O)O)[C@H](OP(=O)(O)O)[C@H]([C@@H]([C@H]1OP(=O)(O)O)OP(=O)(O)O)OP(=O)(O)O)O	6.219767116	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[P@](=O)(O[P@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2cnc3c2ncnc3N)O)O)[C@@H]([C@H]([C@@H]1O)O)O	4.062780989	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.232004169	Valid
DrugGPT	PGK2	OC(=O)[C@@H](O[P@@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)Cc1ccccc1	6.014973899	Valid
DrugGPT	PGK2	OC(=O)c1c(O)cccc1O	4.701008497	Valid
DrugGPT	PGK2	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1ncnc2N)CO[P@@](=O)(O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)O)O	5.207534391	Valid
DrugGPT	PGK2	O[C@H]1C[C@@H](O[C@@H]1CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)n1ccc(nc1=O)N	7.101084785	Valid
DrugGPT	PGK2	CC1(O)CCN(CC1)C(=O)c1cc2cc(NS(=O)(=O)c3ccc(C)cc3)ccc2[nH]1	6.753725561	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1nc(N)[nH]c2=O	5.79997951	Valid
DrugGPT	PGK2	C1CCC(CC1)C(=O)NCC(=O)O	4.45044948	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O)[C@H]([C@@H]([C@@H]1O)O)NC(=O)C	5.235938145	Valid
DrugGPT	PGK2	O=C(N[C@H](C(=O)O)CC(C)C)Cc1ccccc1	6.259244036	Valid
DrugGPT	PGK2	C(C(=O)O)OP(=O)(O)O	5.655484591	Valid
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@H]1O)O)O	5.823486065	Valid
DrugGPT	PGK2	CC(C)(CO[P@](=O)(O)OP(=O)(O)O)C	4.790756603	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.782006618	Valid
DrugGPT	PGK2	O=C(Nc1ccc(cc1)N(=O)=O)CSc1nc2c(n1[C@H]1O[C@H](COP(=O)(O)O)C=C1)cccc2	6.185683747	Valid
DrugGPT	PGK2	C[C@H]1[C@H]([C@H]([C@@H]([C@H](O1)O)O)O)O	5.642213014	Valid
DrugGPT	PGK2	C(C(=O)O)OP(=O)(O)O	5.655484591	Valid
DrugGPT	PGK2	OP(O)(O)C(=O)c1cccc2ccccc12	4.321474829	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1NC(=O)C)O)O)O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O[C@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O[C@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@@H]1O)O)O	5.798975593	Valid
DrugGPT	PGK2	O=C(NC1C(O)C(OC2C(NC(=O)C)C(O)C(CO)OC2CO)OC(CO)C1O)C	4.21677398	Valid
DrugGPT	PGK2	O=C1N[C@H](CC[C@H]1O)c1nc(Cl)c(c(c1Cl)Cl)Cl	5.966623319	Valid
DrugGPT	PGK2	C(CC(=O)O)C(=O)O	4.889818321	Valid
DrugGPT	PGK2	O=C(N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)Cc1ccc(cc1)O)CCC(=O)O)CCC(=O)O)Cc1ccc(cc1)O)NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](C(C)C)NC(=O)[C@@H](N)C)CC(=O)N)Cc1ccc(cc1)O)CC(C)C	6.74947853	Valid
DrugGPT	PGK2	O=C(O[C@@H]1C(=O)O[C@H](C(=C1O)C(=O)O)c1ccc(cc1)C)NCC(=O)O	5.769279879	Valid
DrugGPT	PGK2	C[C@H]([C@H](C(=O)N[C@H](C(=O)O)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](O)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)N)N)CC(C)C)CC(=O)N)CO)CO)CCC(=O)N)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)N)CC(C)C)C)[C@H](O)C)[C@H](O)C)[C@H](CC)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H](CCCNC(=N)N)[NH3+])Cc1ccccc1)CC(=O)O)Cc1ccccc1)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	C([C@H](C(=O)O)O)OP(=O)(O)O	5.851607453	Valid
DrugGPT	PGK2	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1ncnc2N)CO[P@@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	4.984182469	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.782006618	Valid
DrugGPT	PGK2	OP(=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1[nH]c(=N)[nH]c2=O)O	6.14299696	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(OC2OC(C(O)C(O)C2O)CO)CO)C1O)C1C(O)C(OC(C1O)CO)O	3.864643221	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.232004169	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.782006618	Valid
DrugGPT	PGK2	O=C(N[C@H](C(=O)O)CC(C)C)CCCC[N@](O)(C[C@@H](C(=O)N[C@H](C(=O)O)C(C)C)NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)C)Cc1ccc(cc1)O)CCCN=C(N)N)CCCN=C(N)N	0	"[(9, 'Contains valence different from permitted')]"
DrugGPT	PGK2	C[C@@H](C(=O)N[C@H](C(=O)O)C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)CCCNC(=N)N)C)CCCNC(=N)N)CCCC[N+](C)(C)C)CCC(=O)N)C	5.394132471	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)NC(=O)C)O)[C@@H]([C@H]([C@@H]1O)O)O	4.743732696	Valid
DrugGPT	PGK2	O(C1C(O)C(O)C(O)CO1)C1C(O)C(O)C(O)C(CO)O1	4.600431086	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O)O	4.380981474	Valid
DrugGPT	PGK2	O[C@@H]1[C@H](O[C@H]([C@@H]1O)CO[P@](=O)(OP(=O)(O)O)O)n1ccc(=O)[nH]c1=O	6.417377147	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O)O)NC(=O)C	5.062215641	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.276455266	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@H]2[C@H](O)[C@@H](CO)O[C@H]([C@@H]2O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1NC(=O)C)O)O)O	5.260363367	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1[nH]c(N)nc2=O)O)O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.50261391	Valid
DrugGPT	PGK2	O=C(N[C@@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)Cc1ccccc1)Cc1ccccc1)C)CC(C)C	5.931762372	Valid
DrugGPT	PGK2	O=C1N[C@@H](Cc2c1cccc2)C[C@@H]1CC(=O)NC1=O	5.882695081	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O)O)O	4.414779779	Valid
DrugGPT	PGK2	OP(=O)(O[C@@H]1[C@H](OP(=O)(O)O)[C@H](OP(=O)(O)O)[C@H]([C@@H]([C@H]1OP(=O)(O)O)OP(=O)(O)O)OP(=O)(O)O)O	6.219767116	Valid
DrugGPT	PGK2	CC(C)C[C@@H](C(=O)O)[NH3+]	4.916826252	Valid
DrugGPT	PGK2	O[C@H]1C[NH2+][C@@H]([C@@H]([C@H]1O)O)C1=CN=C2[C@H]1C=CC=C2	6.309504566	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	Valid
DrugGPT	PGK2	O[C@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.802518012	Valid
DrugGPT	PGK2	C(C(=O)O)CP(=O)(O)O	5.02801026	Valid
DrugGPT	PGK2	OC[C@H]([C@H]([C@@H]([C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)C(C)C)CC(C)C)O)O)O	7.857153774	Valid
DrugGPT	PGK2	C(C(=O)O)OP(=O)(O)O	5.655484591	Valid
DrugGPT	PGK2	CC1=C(O)C[C@](C1)(C(=O)O)O	5.327310367	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.744070007	Valid
DrugGPT	PGK2	O=C(Nc1cc(O)cc(c1)O)CSc1ccccc1	6.543846683	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[P@](=O)(O[P@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2ccc(=O)[nH]c2=O)O)O)[C@@H]([C@H]([C@@H]1O)O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)NC(=O)C	4.225344171	Valid
DrugGPT	PGK2	OC(=O)[C@H](COP(=O)(O)O)O	5.157565464	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1ncnc2N)O)O)n1cnc2c1[nH]c(N)nc2=O	5.959204183	Valid
DrugGPT	PGK2	CC(C)C[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])C)CO)Cc1ccc(cc1)O)CC(=O)O	5.298243695	Valid
DrugGPT	PGK2	OC(=O)[C@H](C(O)C(O)C(O)CO)NC(=O)C(O)COP(O)(=O)OP(O)(=O)OP(O)(O)=O	5.301577457	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	Valid
DrugGPT	PGK2	O=C(N1CC[C@@H](C1)[NH+]1CCN(CC1)c1ccc(cc1)C(=O)N1CCCC1)C	6.349312572	Valid
DrugGPT	PGK2	OC[C@@H]1[C@@H](O)[C@H](O)[C@H](c2n1ccn2)O	4.766494527	Valid
DrugGPT	PGK2	OP(=O)(O[C@@H]1[C@H](OP(=O)(O)O)[C@H](OP(=O)(O)O)[C@H]([C@@H]([C@H]1OP(=O)(O)O)OP(=O)(O)O)OP(=O)(O)O)O	6.219767116	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.232004169	Valid
DrugGPT	PGK2	OC(=O)CC(N1C(=O)c2ccccc2C1=O)C	4.105491786	Valid
DrugGPT	PGK2	O=C(Nc1cccc(c1)C(=O)O)CSc1[nH]cnc2c1ccn2	5.73324005	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.156417817	Valid
DrugGPT	PGK2	CC(C)Cc1ccc2c(c1)c(nc(n2)N)SCC(=O)c3cc(c(c(c3)Cl)O)O	6.865257919	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.725741342	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O)[C@@H]([C@H]([C@@H]1O)O)O	4.231535563	Valid
DrugGPT	PGK2	C(CN(C(=O)CP(=O)(O)O)O)O	5.694949203	Valid
DrugGPT	PGK2	O=C(Nc1nc(C)c(s1)C(=O)c1cccs1)C	5.046904867	Valid
DrugGPT	PGK2	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)[C@H](O)C)[C@H](CC)C)CO)Cc1ccc(cc1)O)NC(=O)[C@H](CC(C)C)[NH3+])CCC(=O)N)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])CO	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	O=C(N1CSC(=O)NC1=O)CSc1nc(N)cc(=O)[nH]1	5.19874484	Valid
DrugGPT	PGK2	OC[C@@H]1[C@H]([C@H]([C@@H](O1)n2cnc3c2ncnc3N)O)O	7.512685428	Valid
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@@H]1O)O)O	5.798975593	Valid
DrugGPT	PGK2	O=C[C@H]1O[C@@H]2C(=C([C@H]1O)O)C(=O)c1c(O)cc(cc1O2)O	6.253700973	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(OC2OC(C(O)C(O)C2O)CO)C1O)CO)C1C(O)C(OC(C1O)CO)O	3.712885519	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1[nH]c(N)nc2=O)O)O)n1cnc2c1[nH]c(N)nc2=O	6.430685032	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.027224563	Valid
DrugGPT	PGK2	C[NH2+][C@H]1C[C@H]2O[C@]([C@@H]1OC)(C)n1c3ccccc3c3c1c1n2c2ccccc2c1c1c3CNC1=O	6.470177901	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)NC(=O)C)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)NC(=O)C)O	5.108718277	Valid
DrugGPT	PGK2	OC[C@H]([C@H]([C@H](CN1C(=C(C)C=C2C1=CCC=CC2)C)O)O)O	6.70745857	Valid
DrugGPT	PGK2	O=C(O[C@H]1C[NH2+]C[C@@H]([C@@H]1O)O)CC1=c2ccccc2=NC1	7.8766831	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	5.145719585	Valid
DrugGPT	PGK2	O=C1C[C@H]2[C@@H](N1)N=C(NC2=O)c1ccc(cc1)Oc1ccccc1	6.212539118	Valid
DrugGPT	PGK2	C(CN)C[C@@H]1[C@H]([C@H]([C@@H](O1)n2cnc3c2ncnc3N)O)O	7.187226441	Valid
DrugGPT	PGK2	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)CC(=O)O)CC(C)C)CO)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])CC(=O)O)CO	5.482984339	Valid
DrugGPT	PGK2	O=C(N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCCNC(=N)N)Cc1ccccc1)C)CCC(=O)N[C@H](C(=O)O)CC(C)C	6.468966258	Valid
DrugGPT	PGK2	O=C(N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)CC(C)C)CC(=O)N)Cc1ccccc1)CCC(=O)O)CC(=O)O)NC(C(=O)O)C	7.171200167	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1ncnc2N)O)O)n1cnc2c1ncnc2N	5.601704095	Valid
DrugGPT	PGK2	C([C@H](C(=O)O)O)OP(=O)(O)O	5.851607453	Valid
DrugGPT	PGK2	OC(=O)[C@@H](N(S(=O)(=O)O)C)C	5.7543746	Valid
DrugGPT	PGK2	c1c(c(cc(c1O)O)O)C(=O)O	6.218077713	Valid
DrugGPT	PGK2	OP(=O)(C(P(=O)(O)O)(COC(=O)C(F)(F)F)O)O	5.667122093	Valid
DrugGPT	PGK2	O=C(Nc1cc(cc(c1)Cl)c1nn(c2c1c(N)ncn2)C)C	6.935864533	Valid
DrugGPT	PGK2	OC(=O)c1ccccc1	4.243880377	Valid
DrugGPT	PGK2	OC[C@H]([C@H]([C@@H]1O[C@](O[C@@H]2[C@@H](O)C[C@@H]([C@H]([C@H]2O)O)O)(C[C@@H]([C@H]1NC(=O)C)C(=O)O)C(=O)O)O)O	5.028045067	Valid
DrugGPT	PGK2	O(C1OC(C(OC(C(O)C1OC1OC(C(O)C(O)C1O)CO)CO)CO)CO)C1C(O)C(OC(C1O)CO)O	2.58495058	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)NC(=O)C	4.278086502	Valid
DrugGPT	PGK2	O[C@H]1C[C@H](O[C@@H]1CO[P@](=O)(OP(=O)(O)O)O)n1ccc(=O)[nH]c1=O	6.12793228	Valid
DrugGPT	PGK2	C1CC(=O)C(=C(C(=O)O)C1)N	3.676506273	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	Valid
DrugGPT	PGK2	C([C@@H]1[C@H]([C@@H]([C@H]([C@H](O1)O)O)O)O)OP(=O)(O)O	6.959529954	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](C[C@@H]1O[P@](=O)(OC[C@H]1O[C@H](C[C@@H]1O[P@](=O)(OC[C@H]1O[C@H](C[C@@H]1O[P@@](=O)(OC[C@H]1O[C@H](C[C@@H]1O)n1cnc2c1ncnc2N)O)n1cnc2c1[nH]c(N)nc2=O)O)n1cnc2c1ncnc2N)O)n1cc(C)c(=O)[nH]c1=O	5.828921565	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O)O)O	4.414779779	Valid
DrugGPT	PGK2	C([C@@H]1[C@H]([C@@H]([C@H]([C@H](O1)O)O)O)O)O	4.056099132	Valid
DrugGPT	PGK2	O=C(Nc1ccccc1)NC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.709642824	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	Valid
DrugGPT	PGK2	OC(=O)C(CC(=O)O)(CC(=O)O)O	4.030449238	Valid
DrugGPT	PGK2	CC(C[C@@H](C(=O)O)[NH3+])C	3.351698571	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](Oc2ccc(cc2)N(=O)=O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1NC(=O)C)O)O)O)O	4.538284309	Valid
DrugGPT	PGK2	CC[N@@H+](CC)CC[C@@H](C(=O)O)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])CO)CO)CO)C)Cc1ccc(cc1)O)CC(=O)N)CCC(=O)N)CC(=O)O)C)Cc1ccc(cc1)O)CC(=O)O)C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	OC(=O)CC[C@@H](C(=O)O)[NH3+]	3.647003581	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	Valid
DrugGPT	PGK2	OP(=O)(O)O.O[C@H]1[C@H](O)[C@H](O[C@@H]1n1cnc2c1ncnc2N)COP(=O)(O)O	5.534872778	Valid
DrugGPT	PGK2	CC(=O)NC(=N[C@H]1[C@@H]([C@H]([C@@H](O1)n2cnc3c2ncnc3N)O)O)C	6.238994393	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.276455266	Valid
DrugGPT	PGK2	O(C1C(O)C(O)C(O)COC2C(O)C(O)C(O)OC2CO)OC1CO)C1C(O)C(O)C(O)C(CO)O1	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.725741342	Valid
DrugGPT	PGK2	CC(=O)Nc1nnc(s1)NC(=O)[C@@H]1CCC(=O)N1	5.288490991	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.276455266	Valid
DrugGPT	PGK2	CC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)CO)CC1=NC=NC1)CC(C)C)CC1=NC=NC1)CC(=O)N)NC(=O)[C@H](O)C	5.655973008	Valid
DrugGPT	PGK2	c1cc(cc(c1)Cl)O	7.119187018	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O)O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O	4.445143157	Valid
DrugGPT	PGK2	O[C@@H]1[C@H](O[C@@H]([C@H]([C@H]1O)O)O[C@@H]1[C@H](O)C[NH2+][C@@H]([C@H]1O)O)CO[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O	6.172606075	Valid
DrugGPT	PGK2	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)[C@H](O)C)C(C)C)C(C)C)CC(=O)O)[C@H](O)C)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCSC)[NH3+])CO)Cc1ccc(cc1)O)C)CCC(=O)O)CCC(=O)O)CC(=O)N)CO)Cc1ccccc1)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.232004169	Valid
DrugGPT	PGK2	CC(=O)N[C@@H]1[C@H]([C@@H]([C@H](O[C@H]1O)CO)O)O	5.016342883	Valid
DrugGPT	PGK2	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)N)CC(=O)O)NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H](CCCNC(=N)N)[NH3+])CC(=O)O)CO)C)CO)C	5.920683646	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	Valid
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@H]1O)O)O	5.823486065	Valid
DrugGPT	PGK2	c1nc2c(n1[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@@](=O)(O)OP(=O)(O)O)O)O)N=C(NC2=O)N	6.054821017	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.027224563	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1NC(=O)C)O)O)O)O	5.46826873	Valid
DrugGPT	PGK2	C(CC(=O)O)[C@@H](C(=O)O)N	4.57346764	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O)[C@H]([C@@H]([C@@H]1O)O)O	4.380152059	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.782006618	Valid
DrugGPT	PGK2	O=C(O[C@H](C(=O)O)Cc1ccccc1)CCC(=O)O	6.835958671	Valid
DrugGPT	PGK2	C(C(=O)O)OP(=O)(O)OP(=O)(O)O	5.403951253	Valid
DrugGPT	PGK2	OP(=O)(C(P(=O)(O)O)(Cc1ccccc1)O)O	5.603604901	Valid
DrugGPT	PGK2	O=C(N[C@H]1CO[C@H]2[C@@H]1OCC2)CC[C@@H](C(=O)O)[NH3+]	5.202383584	Valid
DrugGPT	PGK2	C(C(=O)O)O	4.785268799	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1[nH]c(N)nc2=O)O)O)n1cnc2c1nc(N)[nH]c2=O	6.140112736	Valid
DrugGPT	PGK2	OC(=O)c1ccccc1O	4.89041451	Valid
DrugGPT	PGK2	OP(=O)(O[C@@H]1[C@H](OP(=O)(O)O)[C@H](OP(=O)(O)O)[C@@H]([C@@H]([C@@H]1OP(=O)(O)O)OP(=O)(O)O)OP(=O)(O)O)O	6.302163071	Valid
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@H]1O)O)O	5.823486065	Valid
DrugGPT	PGK2	O(C1OC(C(OC2OC(C(O)C(O)C2O)CO)CO)C1O)C1C(OC(C1O)CO)O[NH2+]C1C(O)C(OC2C(O)C(OC(C2O)CO)O)O[C@@H]1CO)CO	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	C1[C@@H]([C@H]([C@@H](O1)O)O)O	7.215488082	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1[nH]c(N)nc2=O)O)O)n1ccc(nc1=O)N)O)O)n1cnc2c1ncnc2N)O)O)n1cnc2c1[nH]c(N)nc2=O)O)n1cnc2c1[nH]c(N)nc2=O)O)O)n1cnc2c1ncnc2N)O)n1cnc2c1NC=N[C@H]2N	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	OC[C@@H]1[C@H]([C@H]([C@@H](O1)n2cnc3c2ncnc3N)O)O	7.512685428	Valid
DrugGPT	PGK2	OP(=O)(O)C(OP(=O)(O)O)O	5.009500578	Valid
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@@H]1O)O)O	5.798975593	Valid
DrugGPT	PGK2	CC(C[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])Cc1ccccc1)CCC(=O)O)CC(=O)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	O[C@@H]1[C@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)N)CO[P@@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	6.382154692	Valid
DrugGPT	PGK2	O=C(C(NC(=O)c1ccc(cc1)Cl)Cc1cccs1)C[NH+]1CCCC1	6.180601879	Valid
DrugGPT	PGK2	OC(=O)[C@H]1O[C@H]2C[C@@H]([C@@H]([C@H]1O)O)C1=Nc3c(C2)cccc3	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	c1cc(cc(c1)O)[C@@H]2[C@@H]([C@H]([C@H](O2)CO[P@@](=O)(O)O[P@@](=O)(O)OC[C@@H]3[C@H]([C@H]([C@@H](O3)n4cnc5c4ncnc5N)OP(=O)(O)O)O)O)O	7.672433512	Valid
DrugGPT	PGK2	OC(=O)[C@H]1C[NH2+][C@H]([C@@H]([C@@H]1O)O)c1nnc(o1)C(C(F)(F)F)(C(F)(F)F)O	8.614488849	Valid
DrugGPT	PGK2	CC[C@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)CCC(=O)O)C(C)C)CC(=O)N)NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)N)Cc1ccc(cc1)OP(=O)(O)O)C	6.569705257	Valid
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@H]1O)O)O	5.823486065	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O)[C@H]([C@H]([C@@H]1O)O)O	4.250035286	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.156417817	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1ccc(=O)[nH]c1=O)O)O)n1cnc2c1ncnc2N)O)O)n1cnc2c1nc(N)[nH]c2=O)O)O)O)n1cnc2c1nc(N)[nH]c2=O)O)O)n1ccc(=O)[nH]c1=O)O)O)n1cnc2c1[nH]c(N)nc2=O)O)n1ccc(=O)[nH]c1=O)O)O)n1cnc2c1[nH]c(N)nc2=O)O)O)n1cc(C)c(=O)[nH]c1=O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	O[C@@H]1[C@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)N)CO[P@@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	6.382154692	Valid
DrugGPT	PGK2	O=C(OC(C(OC(C(OC(C(OC(C(O)C(O)C(O)CO)CO)C(O)CO)CO)C1OC(OC(C(O)C1O)CO)CO)CO)C(O)C)C(O)CO)C(O)CO	4.632055526	Valid
DrugGPT	PGK2	OP(=O)(C(P(=O)(O)O)(C)C)O	5.178484936	Valid
DrugGPT	PGK2	O=C(NC1C(O)C(OC2C(O)C(O)C(O)OC2CO)C(CO)OC1OC1C(O)C(O)C(O)C(CO)O1)C	4.949224826	Valid
DrugGPT	PGK2	O=C(N[C@H]1C(=O)O[C@H](C)[C@@H]([C@H]1O)O)CC1=c2ccccc2=NC1	7.319903308	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1NC(=O)C)O)O)O)O	5.382319444	Valid
DrugGPT	PGK2	C1[C@@H]([C@H](C([C@H](O1)OP(=O)(O)O)O)O)O	6.515381109	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O)O)O	4.786433256	Valid
DrugGPT	PGK2	OC[C@@H](C(=O)N[C@H](C(=O)O)CC(=O)O)[NH3+]	7.050325159	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[P@](=O)(O[P@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2cnc3c2ncnc3N)O)O)[C@@H]([C@H]([C@@H]1O)O)O	4.062780989	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](C[C@@H]1O[P@](=O)(OC[C@H]1O[C@H](C[C@@H]1O[P@@](=O)(OC[C@H]1O[C@H](C[C@@H]1O[P@@](=O)(OC[C@H]1O[C@H](C[C@@H]1O[P@](=O)(OC[C@H]1O[C@H](C[C@@H]1O[P@](=O)(OC[C@H]1O[C@H](C[C@@H]1O)n1cnc2c1ncnc2N)O)n1cnc2c1ncnc2N)O)n1cnc2c1ncnc2N)O)n1cc(C)c(=O)[nH]c1=O)O)n1ccc(nc1=O)N)O)n1cnc2c1ncnc2N	5.439880239	Valid
DrugGPT	PGK2	O=C(c1ccc(cc1)c1cccc(c1)C(=O)O)N1CCCC1	5.884049024	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(O)C1O)CO)C1C(O)C(OC(C1O)CO)O	4.724142784	Valid
DrugGPT	PGK2	OP(=O)(O[C@@H]1[C@H](OP(=O)(O)O)[C@H](OP(=O)(O)O)[C@H]([C@@H]([C@H]1OP(=O)(O)O)OP(=O)(O)O)OP(=O)(O)O)O	6.219767116	Valid
DrugGPT	PGK2	O(C1C(O)C(O)C(O)OC1CO)C1C(O)C(O)C(O)C(CO)O1	3.892464746	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(O[P@](=O)(NP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(N)nc2=O	6.638158598	Valid
DrugGPT	PGK2	O=C(N1CCCC1)C(=O)NC1C(O)C(OC2C(OC3C(O)C(O)C(O)C(CO)O3)C(O)C(CO)O2)C(CO)O1	4.531335163	Valid
DrugGPT	PGK2	O=C(N[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)CCCNC(=N)N)C)CCCNC(=N)N)CNC(=O)[C@H](C(C)C)NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)[NH3+])CCCNC(=N)N)CCCNC(=N)N	6.003990194	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[P@](=O)(O[P@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2cnc3c2ncnc3N)O)O)[C@@H]([C@H]([C@@H]1O)O)O	4.062780989	Valid
DrugGPT	PGK2	OC(=O)[C@@H](O[P@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O)CC[C@@H](C(=O)O)[NH3+]	6.06070538	Valid
DrugGPT	PGK2	C([C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])Cc1ccccc1)COP(=O)(O)O)CO)O	6.767748981	Valid
DrugGPT	PGK2	C([C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])CO)C)CCCNC(=N)N)CCC(=O)O)C)C)CCC(=O)O)C(=O)N)C	5.82406848	Valid
DrugGPT	PGK2	OC[C@H]([C@H]([C@H](CC(=O)O)O)O)O	7.179334524	Valid
DrugGPT	PGK2	O=C(N[C@H](C(=O)N)CCC(=O)O)CCc1c(O)cc(c2c1oc(cc2=O)N)C(=O)O	4.969626099	Valid
DrugGPT	PGK2	OP(O)(=O)OP(O)(O)OP(O)(O)=O	5.662579759	Valid
DrugGPT	PGK2	O(C1C(O)C(O)C(O)CO1)C1C(O)C(O)C(O)C(CO)O1	4.600431086	Valid
DrugGPT	PGK2	C1[C@@H]([C@@H]([C@H]([C@H](O1)O)O)O)O	5.718215458	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.276455266	Valid
DrugGPT	PGK2	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)C)C(C)C)NC(=O)[C@H](Cc1ccccc1)[NH3+]	7.355306464	Valid
DrugGPT	PGK2	C1[C@H]([C@@H]([C@H](O[C@H]1N2C=CC(=O)NC2=O)CO)O)O	7.689184408	Valid
DrugGPT	PGK2	O=C(Nc1cc(C)cc(c1)C(=O)O)C	4.31651118	Valid
DrugGPT	PGK2	O=C[C@@H](NC(=O)[C@H](CC(=O)N(O)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)N)N)CCC(=O)N)Cc1ccc(cc1)O)CCC(=O)O)CCC(=O)O)CC(C)C)CC(=O)N)CCC(=O)N)Cc1ccc(cc1)OP(=O)(O)O)CC(C)C	4.88903153	Valid
DrugGPT	PGK2	O=C1NC(=O)C2=C([C@@H](N1)O)C(=O)NC(=N2)N	5.669812016	Valid
DrugGPT	PGK2	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])CC(C)C)C)CCCNC(=N)N)C)CO)C	5.708907523	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.782006618	Valid
DrugGPT	PGK2	OC(=O)c1ccc2c(c1)c(C)c(c2O)O	5.646577496	Valid
DrugGPT	PGK2	C(C(=O)O)CP(=O)(O)O	5.02801026	Valid
DrugGPT	PGK2	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@@](=O)(O)O[P@](=O)(O)OC[C@@H]4[C@H]([C@H]([C@@H](O4)n5cnc6c5ncnc6N)O)O)O)O)N	7.217673208	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.782006618	Valid
DrugGPT	PGK2	OP(=O)(O[C@@H]1[C@H](OP(=O)(O)O)[C@H](OP(=O)(O)O)[C@H]([C@@H]([C@H]1OP(=O)(O)O)OP(=O)(O)O)OP(=O)(O)O)O	6.219767116	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@](=O)(OC[C@H]2O[C@H]1n1cnc2c1[nH]c(N)nc2=O)O)O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.544213345	Valid
DrugGPT	PGK2	OP(=O)(O)O.O.OP(=O)(O)O.OP(=O)(O)O.O.O(C(COP(=O)(O)O)C)O	4.963860396	Valid
DrugGPT	PGK2	OC(=O)C[NH+]1[C@H]2CC[C@H]1C[C@H](C2)N	5.634861818	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1[nH]c(N)nc2=O	5.474082083	Valid
DrugGPT	PGK2	c1ccc(cc1)c2cc(ccc2O)C[C@H](CP(=O)(O)O)C(=O)O	6.786610597	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.744070007	Valid
DrugGPT	PGK2	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1ncnc2N)COP(=O)(O)O	5.45446425	Valid
DrugGPT	PGK2	OC[C@@H](C(=O)N[C@H](C(=O)O)C)[NH3+]	6.902628936	Valid
DrugGPT	PGK2	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@@](=O)(O)O[P@@](=O)(O)OP(=O)(O)O)O)O)N	6.595010454	Valid
DrugGPT	PGK2	OP(=O)(C[C@H](OP(=O)(O)O)C)O	5.445788986	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.223858679	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](C[C@@H]1O[P@@](=O)(OC[C@H]1O[C@H](C[C@@H]1O[P@@](=O)(OC[C@H]1O[C@H](C[C@@H]1O[P@@](=O)(OC[C@H]1O[C@H](C[C@@H]1O[P@@](=O)(OC[C@H]1O[C@H](C[C@@H]1O[P@](=O)(OC[C@H]1O[C@H](C[C@@H]1O[P@@](=O)(OC[C@H]1O[C@H](C[C@@H]1O[P@](=O)(OC[C@H]1O[C@H](C[C@@H]1O[P@](=O)(OC[C@H]1O[C@H](C[C@@H]1O)n1cnc2c1ncnc2N)O)n1cnc2c1ncnc2N)O)n1cnc2c1[nH]c(N)nc2=O)O)n1cnc2c1[nH]c(N)nc2=O)O)n1cnc2c1[nH]c(N)nc2=O)O)n1cnc2c1[nH]c(N)nc2=O)O)n1cnc2c1nc(N)[nH]c2=O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	OC(=O)CC[C@@H](C(=O)O)[NH3+]	3.647003581	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(NP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.91974134	Valid
DrugGPT	PGK2	OC[C@@H]1O[C@@H](O[C@H]2[C@@H](O)[C@@H](O)[C@H](O[C@@H]3[C@@H](CO)O[C@@H]([C@@H]([C@H]3O)O)O[C@H]3[C@H](O)[C@@H](O[C@@H]3CO)O[C@H]3[C@H](O[C@H](O[C@H]4[C@H](O[C@H](O[C@H]5[C@H](O)[C@H](O[C@H]6[C@H](O)[C@@H](O)[C@H](O)[C@H]7[C@H](O)[C@@H](CO)O[C@H](O[C@H]8[C@H](O)[C@H](O)[C@H](O[C@H]9[C@H](O)[C@@H](O)[C@H](O)O[C@@H9[C@H](O)[C@@H](O[C@@H]9[C@H](O)[C@H](O)[C@H]8CO)O[C@H](O[C@H]8[C@H](O)[C@H](O)[C@@H](O)[C@H]8O)CO)[C@H](O)[C@H]7O)C(O)C(O)O)C6(O)C5O)O[C@@H]4CO)O[C@H]3CO)[C@H](O)[C@H]2O)[C@@H](O)[C@H](O)[C@H]1O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.276455266	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O)[C@H]([C@@H]([C@@H]1O)O)O	4.380152059	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H]([C@H]([C@@H]1O)O)n1c(N)nc2c1ncn2	5.821102054	Valid
DrugGPT	PGK2	c1ccc(cc1)Cn2c(nc3c2c(=O)[nH]c(n3)N)N	6.083437895	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.782006618	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	6.999056362	Valid
DrugGPT	PGK2	CC(=O)O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1ncnc2N)COP(=O)(O)O	5.705846168	Valid
DrugGPT	PGK2	OC(=O)[C@H](O[C@@H]1O[C@H](CO[C@H]([C@@H]([C@H]1O)O)O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)CO)O	4.88572969	Valid
DrugGPT	PGK2	OC[C@@H]1O[C@@H]([C@@H]([C@H]1O)O)n1cnc2c1ncnc2N	6.73153144	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[P@@](=O)(O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2cnc3c2[nH]c(N)nc3=O)O)O)[C@@H]([C@H]([C@H]1O)O)O	5.421632449	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	5.094520309	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.156417817	Valid
DrugGPT	PGK2	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])CO)CCC(=O)O)CC(=O)O)C	4.999396918	Valid
DrugGPT	PGK2	O=C(Nc1ccc(c2c1cccc2)S(=O)(=O)O)CSc1ccc(c2c1c(N)c(=O)[nH]c2=O)C(=O)O	5.325538274	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)NC(=O)C)O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O)O	4.995587768	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(OC2OC(C(O)C(O)C2O)CO)C1O)CO)C1C(OC(C(O)C1O)CO)CO	3.808676668	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.004878335	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.284931762	Valid
DrugGPT	PGK2	O=C1NC(=O)[C@]2(O1)CCN(CC2)c1cc(nc(n1)Nc1ccc(cc1)C#N)C(F)(F)F	6.375573802	Valid
DrugGPT	PGK2	O=C1NC(=O)C2=NC3=C([C@@H](N=C(C3)C)O)C2	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	OC(=O)CC[C@@H](C(=O)O)[NH3+]	3.647003581	Valid
DrugGPT	PGK2	CC(C[C@@H](C(=O)N[C@H](C(=O)NCC(=O)O)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)N)CC(=O)O)CC(C)C)CC(C)C)Cc1ccccc1)CC(C)C)CC(C)C)CO)C)C	6.224065265	Valid
DrugGPT	PGK2	CC(C[C@@H](C(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1c[nH]cn1)NC(=O)[C@H](CC(=O)O)[NH3+])C	6.144042176	Valid
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@@H]1O)O)O	5.798975593	Valid
DrugGPT	PGK2	OC(=O)[C@@H]([NH3+])CC[C@@H](C(=O)O)[NH3+]	4.420283404	Valid
DrugGPT	PGK2	OP(=O)(O)C(Nc1ccc(cc1)[N+]([O-])=O)CP(=O)(O)O	4.688528364	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O)[C@@H]([C@H]([C@H]1O)O)O	4.200171154	Valid
DrugGPT	PGK2	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@](=O)(O)OP(=O)(O)O)O)O)N	5.435234042	Valid
DrugGPT	PGK2	c1nc2c(n1[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@](=O)(O)OP(=O)(O)O)O)O)N=C(NC2=O)N	6.135107556	Valid
DrugGPT	PGK2	c1cc(c(cc1C(=O)O)O)C[C@@H](C(=O)O)N	6.483768361	Valid
DrugGPT	PGK2	O=C[C@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC1=NC=NC1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)[NH3+])Cc1ccc(cc1)O)CCC(=O)O)Cc1ccc(cc1)O)CCC(=O)N)Cc1ccccc1)Cc1ccc(cc1)O)CC(=O)O)C	5.863359521	Valid
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@H]1O)O)O	5.823486065	Valid
DrugGPT	PGK2	OC(=O)C(=O)CC(=O)c1cc(O)c(c(c1)C(=O)O)O	6.031323303	Valid
DrugGPT	PGK2	OC[C@@H](COP(=O)(O)O)O	4.490076587	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.744070007	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1c(C)cc(=O)[nH]c1=O	5.618756901	Valid
DrugGPT	PGK2	OC(=O)c1c(O)cccc1O	4.701008497	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O)O	4.279133322	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H]([C@@H]([C@H]1O)O)n1cnc2c1[nH]c(N)nc2=O	5.57024941	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(O)C1O)CO)C1C(O)C(OC2C(O)C(OC3C(O)C(OC4C(O)C(O)C(O)C(CO)O4)C(O)C(CO)O3)C(O)C2O)C(O)C(CO)O1	4.142289835	Valid
DrugGPT	PGK2	O=C1CC[C@@H]2[C@H](C1)N1[C@@H](N2CC2=C(CC(=O)O2)C1=O)c1ccccc1	6.172005187	Valid
DrugGPT	PGK2	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@@](=O)(O)O[P@](=O)(O)OP(=O)(O)O)O)O)N	6.554350789	Valid
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@@H]1O)O)O	5.798975593	Valid
DrugGPT	PGK2	OC[C@@H]1[C@@H](O)[C@H](O)[C@@H]([C@H](O1)O)O	5.397387871	Valid
DrugGPT	PGK2	OC(=O)CC[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])CCCNC(=N)N)C)CCC(=O)N)C	4.378071447	Valid
DrugGPT	PGK2	OC(=O)C(=O)CC(=O)C=O	4.671633865	Valid
DrugGPT	PGK2	O=C(c1cccs1)C(F)(F)F	4.934090228	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.782006618	Valid
DrugGPT	PGK2	O=C(C[C@@H](C(=O)O)N)N[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)CCC(=O)O)C(C)C)CC(C)C	7.83611257	Valid
DrugGPT	PGK2	O=C(N1CCN(CC1)Cc1ccc(cc1)Br)CSc1ncc(c(n1)C(=O)O)Cl	5.674457003	Valid
DrugGPT	PGK2	CC(C[C@@H](C(=O)O)[NH3+])C	3.351698571	Valid
DrugGPT	PGK2	OC(=O)C[C@@H](C(=O)O)OP(=O)(O)O	5.005544755	Valid
DrugGPT	PGK2	C[C@H](Cc1cnc[nH]1)[C@H](CC(O)=O)C[C@@H]1C[C@@H](O)[C@@H](O1)[C@@H](CO)OP(O)(O)=O	5.894098054	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.004878335	Valid
DrugGPT	PGK2	O=C(Nc1ccc2c(c1)cccc2)Nc1cccc(c1)C(=O)O	4.71982893	Valid
DrugGPT	PGK2	O=C(N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)C)CNC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H]1CCCN1C(=O)[C@H]([C@H](OP(=O)(O)O)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](C(C)C)[NH3+])Cc1ccc(cc1)O)CO)COP(=O)(O)O)CC(=O)O)CC(C)C)C	5.544442046	Valid
DrugGPT	PGK2	O=C(Nc1cccc(c1)C(=O)O)CSc1nnc(o1)c1ccncc1	5.553177897	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	4.378816544	Valid
DrugGPT	PGK2	O=C1N[C@@H]2[C@@H](S1)CS[C@@H](C2)C(=O)O	3.973002544	Valid
DrugGPT	PGK2	C1[C@H]([C@H]2[C@@H]([C@H]([C@H](O1)O2)O)O)O	5.886006973	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.232004169	Valid
DrugGPT	PGK2	O=C[C@H]([C@H](C(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)N)CC(C)C)CC(=O)O)CC(=O)O)C)C)CC(C)C)O)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	OC[C@H]1O[C@H](O[P@](=O)(O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2cnc3c2ncnc3N)O)O)[C@@H]([C@H]([C@@H]1O)O)O	4.092396851	Valid
DrugGPT	PGK2	O=C(C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)CC(=O)O)Cc1ccc(cc1)OP(=O)(O)O)Cc1ccccc1	7.579246106	Valid
DrugGPT	PGK2	O[C@@H]1[C@H](O[C@H]([C@@H]([C@H]1O)O)CO[P@](=O)(O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)O)O)O	5.659214075	Valid
DrugGPT	PGK2	O(C1C(O)C(O)C(O)CO1)C1C(O)C(OC2C(O)C(O)C(OC3C(O)C(O)C(O)C(CO)O3)C(CO)O2)C(CO)O1	3.408069781	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O[P@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2ccc(=O)[nH]c2=O)O)O)n2ccc(=O)[nH]c2=O)O)O)n2ccc(=O)[nH]c2=O)O)O)n2ccc(=O)[nH]c2=O)O)[C@H]([C@H]([C@@H]1O)O)O	4.961542091	Valid
DrugGPT	PGK2	O=C(Nc1cccc(c1)C(=O)O)CSc1nc2c(n1[C@H]1O[C@@H](C)[C@H]([C@@H]([C@H]1O)O)O)cccc2	6.028503551	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	5.126823674	Valid
DrugGPT	PGK2	OP(=O)(C(P(=O)(O)O)(O)O)O	4.481798813	Valid
DrugGPT	PGK2	O=C(C(C)C)N[C@H](C(=O)N[C@H](C(=O)NCC(=O)O)C(C)C)C(C)C	6.968813971	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O)O	4.36168007	Valid
DrugGPT	PGK2	O=C(C(O)(C(NC(=O)C(NC(=O)C([O+])C)CC(C)C)C(=O)NC(C(=O)NC(C(=O)NC(C(=O)NC(C(=O)N1C(C(=O)NC(C(=O)O)CC1=CN=C2[C@H]1C=CC=C2)C)CC(C)C)CC(C)C)C)CC(=O)O)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](O)C)NC(=O)C)C(=O)N[C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)O)CCC(=O)O)CCC(=O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)NC(=O)C)C(=O)O[C@H]([C@@H]1O)CO[P@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)O)O	5.515372116	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.38174665	Valid
DrugGPT	PGK2	O(C1OC(C(OC2OC(C(O)C(O)C2O)CO)C1O)CO)C1C(O)C(OC(C1O)CO)O	3.72231286	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@](=O)(OC[C@H]2O[C@H]1n1cnc2c1[nH]c(=N)[nH]c2=O)O)O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.399557094	Valid
DrugGPT	PGK2	OP(=O)(O[C@H]1C[C@H](C(=O)NC)[NH2+][C@H]([C@@H]1O)O)O	4.939911957	Valid
DrugGPT	PGK2	C([C@@H]1[C@@H]([C@H]([C@@H]([C@H](O1)OP(=O)(O)O)O)O)O)OP(=O)(O)O	6.251145021	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	Valid
DrugGPT	PGK2	O=C1N[C@@H]2[C@@H]([C@@H](O[C@H]2O[C@H]1CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O)O	4.748409512	Valid
DrugGPT	PGK2	OC(=O)CC[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])CCCNC(=N)N	5.407931181	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@](=O)(OC[C@H]2O[C@H]1n1cnc2c1[nH]c(=N)[nH]c2=O)O)O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.399557094	Valid
DrugGPT	PGK2	OP(O)(=O)C(c1ccc(c(c1)C(=O)O)F)F	5.048044755	Valid
DrugGPT	PGK2	CC(C[C@@H](C(=O)N[C@H](C(=O)O)CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)[NH3+])CCC(=O)N)CCC(=O)N)CC(=O)O)Cc1ccccc1)CO)Cc1ccccc1)Cc1ccc(cc1)O)C)C)C)C)C	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1ccc(=O)[nH]c1=O)O)O)n1ccc(nc1=O)N)O)n1ccc(nc1=O)N)O)n1cnc2c1ncnc2N)O)O)n1cnc2c1nc(N)[nH]c2=O)O)O)n1cnc2c1nc(N)[nH]c2=O)O)n1cnc2c1nc(N)[nH]c2=O)O)n1cnc2c1nc(N)[nH]c2=O)O)n1cnc2c1nc(N)[nH]c2=O)O)O)n1cnc2c1[nH]c(=O)[nH]c2=O)O)O)O)n1cnc2c1nc(N)[nH]c2=O)O)O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	O=c1[nH]c(=O)c2c(n1)N(C[C@@H]([C@@H]([C@@H](COP(=O)(O)O)O)O)O)c1c(N2)cccc1	5.828636035	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.156417817	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.276455266	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(O)C1O)CO)C1C(OC(C(O)C1O)CO)O	4.805785848	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(OC2OC(C(O)C(O)C2O)CO)C1O)CO)C1C(O)C(OC(C1O)CO)O	3.712885519	Valid
DrugGPT	PGK2	OC(=O)C(=O)N1C[C@@H]2CC[C@@]1(CC2)c1ccc(cc1)c1nc2cc(ccc2o1)C(F)(F)F	7.490122388	Valid
DrugGPT	PGK2	CC(=O)N[C@H]1C(=O)N2[C@H](O[C@@]1(O)CO)[C@@H](CO)O[C@@H]([C@@H]2O)CO	5.844108652	Valid
DrugGPT	PGK2	O[C@@H]1[C@H](O[C@H]([C@H]1O)COP(=O)(O)O)O	5.891188585	Valid
DrugGPT	PGK2	OC(=O)c1cc(Cl)ccc1O	5.201395582	Valid
DrugGPT	PGK2	O=C(C1=NC=NC1)NCC(=O)O	4.64521021	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@H]2[C@@H](O)CO[C@@H]([C@@H]2O)O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1NC(=O)C)O)O)O)O	4.266475803	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O)O)O	4.414779779	Valid
DrugGPT	PGK2	C1[C@H]([C@H]([C@@H](O1)O)O)O	7.018558419	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.782006618	Valid
DrugGPT	PGK2	C(CC(=O)O)C(=O)O	4.889818321	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(OC2OC(C(O)C(O)C2O)CO)CO)CO)C(OC2OC(C(O)C(O)C2O)CO)C1O)CO	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)NC(=O)C	5.349061953	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(O)C1O)CO)C1C(O)C(OC(C1O)CO)O	4.724142784	Valid
DrugGPT	PGK2	OC(=O)CCc1c(N)nc2c(c1O)cccc2	6.10944554	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)NC(=O)C	4.992011752	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)NC(=O)C)O)[C@@H]([C@H]([C@@H]1O)O)O	4.738192403	Valid
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@H]1O)O)O	5.823486065	Valid
DrugGPT	PGK2	CC[C@@H](C(=O)N[C@H](C(=O)NCC(=O)N[C@H](C(=O)O)C)[C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)C)CCCNC(=N)N)CC1=NC=NC1	5.428637342	Valid
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.156417817	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(O)C1O)CO)C1C(O)C(O)C(OC2C(OC(C(O)C2O)CO)O)O1	3.298007327	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O)O)O	4.414779779	Valid
DrugGPT	PGK2	O=C(N[C@H]1C=C2[C@H](N=C(O2)C)O[C@@H]1CO[P@@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)CCc1ccccc1	5.817044601	Valid
DrugGPT	PGK2	C1[C@H]([C@@H]([C@H](O1)O)O)O	7.019528925	Valid
DrugGPT	PGK2	CC[N@H+](CC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)[C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)CCCNC(=N)N)CCCNC(=N)N)C	6.26866798	Valid
DrugGPT	PGK2	O(C1C(O)C(O)C(O)OC1CO)C1C(O)C(O)C(O)C(CO)O1	3.892464746	Valid
DrugGPT	PGK2	O=C(NC1C(O)C(OC2C(O)C(O)C(O)C(CO)O2)C(CO)OC1OC1C(OC2C(O)C(OC3C(O)C(OC4C(O)C(O)C(O)C(CO)O4)C(O)C(CO)O3)C(O)C(O)C(CO)O2)C(O)C(CO)O1)C	4.896512835	Valid
DrugGPT	PGK2	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)[C@H](CC)C)CC1=CN=C2[C@@H]1C=CC=C2)CCCNC(=N)N)C)[C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H]1[NH2+]CCC1)CCC(=O)O)CC(=O)O)CC(=O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	c1nc2c(n1[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@@](=O)(O)OP(=O)(O)O)O)O)N=C(NC2=O)N	6.054821017	Valid
DrugGPT	PGK2	OC[C@@H]1O[C@H](O[C@H]2[C@H](O)[C@H](O)[C@@H]([C@H]([C@@H]2O)O)O)[C@@H]([C@H]([C@H]1O)O)O	4.66214752	Valid
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	5.084626143	Valid
DrugGPT	PGK2	O=C(N1N=Cc2c1ccc(c2)O)NCc1cccc(c1)O	5.739105148	Valid
DrugGPT	PGK2	O=C[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H](C(C)C)NC(=O)[C@H](C(C)C)NC(=O)[C@H](Cc1ccc(cc1)O)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)N)CO)Cc1ccc(cc1)O)CC(=O)O)CC(=O)O	6.222804645	Valid
DrugGPT	PGK2	C(C[C@@H](C(=O)O)N)CNC(=[NH2+])N	2.645020655	Valid
DrugGPT	PGK2	OC[C@H]1O[C@H](O[P@](=O)(O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2cnc3c2ncnc3N)O)O)[C@@H]([C@H]([C@@H]1O)O)NC(=O)C	4.014493416	Valid
DrugGPT	PGK2	OC(=O)[C@@H]([NH2+][C@@H](c1ccc(cc1)C(F)(F)F)C)O	5.220965578	Valid
DrugGPT	PGK2	O=C1NC(=O)[C@@H](C(O1)(C)C)O	5.94069413	Valid
DrugGPT	PGK2	O(C1OC(C(O)C(O)C1O)CO)C1C(O)C(OC2C(O)C(O)C(O)OC2CO)OC(CO)C1O	3.078565905	Valid
DrugGPT	PGK2	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)Cc1ccc(cc1)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])Cc1ccccc1)CCC(=O)N)CC(=O)O)C	6.284101532	Valid
DrugGPT	PGK2	OC[C@H]([C@H]([C@@H]([C@@H](COP(=O)(O)O)O)O)O)O	7.462115287	Valid
DrugGPT	PGK2	OC[C@@H](COP(=O)(O)O)O	4.490076587	Valid
DrugGPT	PGK2	OC(=O)c1ccccc1C(=O)N1CCCC[C@H]1C(=O)O	5.24818682	Valid
DrugGPT	PGK2	C1=C(C(=O)NC(=O)NC1=O)N[C@H]2[C@@H]([C@@H]([C@H](O[C@H]2O)CO)O)O	5.459391789	Valid
DrugGPT	PGK2	OC[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2cnc3c2ncnc3N)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.636742928	Valid
DrugGPT	PGK2	O=C[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)COP(=O)(O)O)C)COP(=O)(O)O)Cc1ccc(cc1)OP(=O)(O)O	6.230337393	Valid
DrugGPT	PGK2	OC[C@@H]1O[C@@H](O)[C@@H]([C@H]([C@H]1O)O)O	3.819241663	Valid
DrugGPT	PGK2	CC[C@@H]([C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])C)CCCNC(=N)N)CO)Cc1ccccc1)CCCNC(=N)N)C	5.635872714	Valid
DrugGPT	PGK2	CC(=O)N1[C@H]2CC[C@H]1C[C@H](C2)n3cc(c4c3cccc4)CC(=O)N	8.257159912	Valid
DrugGPT	PGK2	OC(=O)[C@@H]1C=C[C@@H](C1)[NH3+]	3.431103927	Valid
DrugGPT	PGK2	OC[C@H]([C@H]([C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)C)Cc1ccc(cc1)O)CCC(=O)O)CCC(=O)N)CCC(=O)O)CCC(=O)O)C)C)CC(=O)O)O)O)O)O)O	0	"[(10, 'SMILES could not be parsed')]"
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	Valid
DrugGPT	PGK2	C1C[C@H](O[C@@H]1CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)n1ccc(=O)[nH]c1=O	7.452578871	Valid
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@H]1O)O)O	5.823486065	Valid
DrugGPT	PGK2	CC(C[C@@H](C(=O)O)N)C	5.456771202	Valid
DrugGPT	PGK2	OC(=O)C[C@@H](C(=O)O)N	5.083862991	Valid
DrugGPT	PGK2	OC(=O)C[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])CCCNC(=N)N	5.658640036	Valid
DrugGPT	PPARG	CCOC(=O)c1c(-c2ccccc2)c2ccc(OCCCc3ccccc3)cc2[c-]1[N+](C)=O	4.553079955	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1cccc(c1)C(F)(F)F	6.899257807	Valid
DrugGPT	PPARG	CC(=O)c1ccc(OCc2ccc(Oc3ccc(COc4ccc(cc4)C(F)(F)F)cc3)cc2)c(C)c1O	5.900811274	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1ccc(Cl)cc1	6.933477544	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@](C)(Oc2ccccc2)C(O)=O)cc1)-c1ccccc1	6.71602355	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@H](Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)-c1ccccc1	5.552296085	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1cccc(C[C@H]2CN(C[C@H]2C(O)=O)C(=O)Oc2ccccc2)c1)-c1ccccc1	5.630767882	Valid
DrugGPT	PPARG	C\C(=N/OCc1nc(oc1C)-c1ccc(cc1)[N+]([O-])=O)c1ccc(C)cc1	5.730958227	Valid
DrugGPT	PPARG	COc1cc(O)c2c(OC3=CC(=O)C(C(C)=O)C(=O)[C@@]23C)c1C(=O)NCc1cc(F)cc(F)c1	8.379669366	Valid
DrugGPT	PPARG	COc1ccc(C(=O)NCc2cccc(Oc3ccc(OC(C)(C)C(O)=O)c(C)c3)c2)c(OC)c1	6.377825052	Valid
DrugGPT	PPARG	C[C@@H](Oc1cc(Cn2c3cc(ccc3n(-c3noc4cc(Cl)ccc34)c2=O)C(F)(F)F)ccc1Cl)C(O)=O	6.740459801	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)c1nc2ccccc2o1	5.353114009	Valid
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1cccc(c1)-c1oc(=O)[nH]c1O)C1CCCC1	4.900598301	Valid
DrugGPT	PPARG	CCOC(=O)C(CC)Cc1ccc(OCCCOc2ccc(OC)cc2)cc1	5.549627195	Valid
DrugGPT	PPARG	OC(=O)Cc1ccc(OCCn2c3ccccc3c3ccncc23)cc1	5.651920487	Valid
DrugGPT	PPARG	Cc1nc(sc1C(=O)NCc1ccc(OC(C)(C)C(O)=O)cc1)-c1ccc(cc1)C(F)(F)F	6.12211888	Valid
DrugGPT	PPARG	Cc1ccc(cc1C(=O)NCc1ccc(OC(C)(C)C(O)=O)cc1)C(=O)c1ccc(OC(F)(F)F)cc1	5.47831078	Valid
DrugGPT	PPARG	COc1ccc(cc1)C(=O)n1c(C)c(Cc2cccc(OCC(O)=O)c2)c2cc(OC(F)(F)F)ccc12	7.780128427	Valid
DrugGPT	PPARG	CC(C)c1oc(nc1CCc1noc2cc(OC(C)(C)C(O)=O)ccc12)-c1ccccc1Cl	6.309911805	Valid
DrugGPT	PPARG	OC(=O)Cc1cc(I)c(Oc2cccc(c2)-c2ccccc2)c(I)c1	6.159587641	Valid
DrugGPT	PPARG	COc1ccc2n(C(=O)c3ccc(Cl)cc3)c(C)c(Cc3cccc(O[C@@H](C)C(O)=O)c3)c2c1	6.764492465	Valid
DrugGPT	PPARG	CCOC(=O)N1C[C@H](CC(O)=O)[C@H](Cc2cccc(OCCc3nc(oc3C)-c3ccccc3)c2)C1	7.843339615	Valid
DrugGPT	PPARG	CCOC(Cc1ccc(OCCN2CCC(=CC2)c2ccc(Cl)cc2)cc1)C(O)=O	6.277221442	Valid
DrugGPT	PPARG	Cc1cc(Oc2cccc(CNC(=O)c3cc4cc(Cl)ccc4[nH]3)c2)ccc1CCC(O)=O	6.422824164	Valid
DrugGPT	PPARG	Cc1nc(sc1C(=O)NCc1ccc(OC(C)(C)C(O)=O)cc1)-c1ccc(cc1)C(F)(F)F	6.12211888	Valid
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(OCC)cs1	6.726726191	Valid
DrugGPT	PPARG	CC(C)OC(Cc1ccc(OCCc2noc(n2)-c2ccc(cc2)C(F)(F)F)cc1)C(O)=O	5.985113828	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1ccc(cc1)[N+]([O-])=O	7.132581164	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1ccc(OC(F)(F)F)cc1	5.238160591	Valid
DrugGPT	PPARG	CN(CCOc1ccc(Cc2sc(=O)[nH]c2O)cc1)c1ccccn1	7.039600368	Valid
DrugGPT	PPARG	CCCc1c(OCCCOc2ccc3n(CC(O)=O)ccc3c2)ccc2c(noc12)C(F)(F)F	6.296729782	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@](C)(Oc2ccccc2)C(O)=O)cc1)-c1ccc(cc1)-c1ccccc1	5.303322096	Valid
DrugGPT	PPARG	CC(C)OC(=O)NCc1cc(OCCc2nc(oc2C)-c2ccc(Cl)cc2)ccc1CCC(O)=O	5.001576553	Valid
DrugGPT	PPARG	COc1ccc2c(noc2c1)-n1c2ccc(cc2n(Cc2cc(ccc2Cl)[C@@]2(C)OC(O)=NC2=O)c1=O)C(F)(F)F	6.346925327	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccc(Oc2ccc(cc2)-n2cncn2)cc1)Nc1ccccc1C(=O)c1ccccc1	5.300357718	Valid
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(C)c(s1)C(C)=O	8.407053848	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(Cc2nn(cc2C(O)=O)-c2ccccc2)cc1)-c1ccccc1	6.352732933	Valid
DrugGPT	PPARG	OC(=O)C(Cc1ccc(OCCOc2ccccc2)cc1)SCCc1ccccc1	5.494095638	Valid
DrugGPT	PPARG	C[C@@]1(CCc2ccc(OCCCOc3ccc(Oc4ccccc4)cc3Cl)cc2O1)C(O)=O	6.623397526	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(Cc2nn(cc2C(O)=O)-c2ccccc2)cc1)-c1ccccc1	6.352732933	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)c1nc2ccccc2o1	5.353114009	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1ccc(cc1)C1CC1	7.106270399	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@H](Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)-c1ccccc1	5.552296085	Valid
DrugGPT	PPARG	CC[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1cccc(c1)C(F)(F)F	6.902324513	Valid
DrugGPT	PPARG	Cc1cc(OCc2nc(c(o2)-c2ccc(OC(F)(F)F)cc2)-c2ccncc2)ccc1OCC(O)=O	6.293046971	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@@H]2CN(C[C@@H]2C(O)=O)c2nccc(n2)C(F)(F)F)cc1)-c1ccccc1	8.138536759	Valid
DrugGPT	PPARG	CCCc1cc(Oc2ccccc2)ccc1OCCCOc1cccc(c1)-c1sc(=O)[nH]c1O	6.36185499	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)N[C@H](Cc1ccccc1)C(O)=O	5.63917716	Valid
DrugGPT	PPARG	CCOC(=O)C(C)(C)Oc1ccc(cc1)C(=O)c1ccc(Cl)cc1	4.409909942	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC2(CCCO2)C(O)=O)cn1)-c1ccccc1	6.693442246	Valid
DrugGPT	PPARG	C\C(=N/OCCCCO\N=C(\CCC(O)=O)c1ccccc1)c1ccc(Cl)cc1	5.859936042	Valid
DrugGPT	PPARG	COc1ccc2n(ccc2c1)S(=O)(=O)c1cccc(c1)C(=O)Nc1ccc(Cl)cc1C(O)=O	7.006912262	Valid
DrugGPT	PPARG	CC[C@]1(CCc2ccc(OCCCOc3ccc(cc3Cl)C3CCCC3)cc2O1)C(O)=O	6.44747063	Valid
DrugGPT	PPARG	CCCc1cc(Oc2ccccc2)ccc1OCCCOc1cccc(c1)-c1sc(=O)[nH]c1O	6.36185499	Valid
DrugGPT	PPARG	CC(C)(Oc1ccc(CCNC(=O)c2ccc(Cl)cc2)cc1)C(O)=O	5.123704432	Valid
DrugGPT	PPARG	COc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(OC(C)(C)C)cs1	7.376588712	Valid
DrugGPT	PPARG	CC(C)c1cccc(c1)[C@H](C)NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1	7.145151852	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(Cc2cn(CC(O)=O)nn2)cc1)-c1ccccc1	5.946957277	Valid
DrugGPT	PPARG	CC(C)Cc1ccc(cc1)-c1cc(nn1C)C(=O)NCc1ccc(cc1)C(F)(F)F	5.843220046	Valid
DrugGPT	PPARG	CC(C)(C)c1ccc(cc1)-n1c(C(O)=O)c(Oc2cccc(c2)C(F)(F)F)c2ccc(Cl)nc12	6.43250965	Valid
DrugGPT	PPARG	Cc1cc(Oc2cccc(CNC(=O)c3ccc(cc3C)C(F)(F)F)c2)ccc1OC(C)(C)C(O)=O	7.148359415	Valid
DrugGPT	PPARG	CCCc1cc2c(noc2c(CCC)c1OC(C(O)=O)c1ccc(cc1)C(C)C)C(F)(F)F	6.923718511	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1cccc(c1)C(F)(F)F	5.305931888	Valid
DrugGPT	PPARG	CC(C)(Oc1ccc(cc1)C(=O)c1ccc(Cl)cc1)C(O)=O	4.300847961	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@H]2CN(C[C@@H]2C(O)=O)C(=O)Oc2ccccc2)cc1)-c1ccccc1	5.991087629	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@H](Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)-c1ccccc1	5.552296085	Valid
DrugGPT	PPARG	OC(=O)CC1COc2cc(OCCCOc3ccc(cc3)C(F)(F)F)ccc12	6.595448917	Valid
DrugGPT	PPARG	COc1ccc(cc1)-c1nc(CCOc2ccc(C[C@H](Nc3ccccc3C(=O)c3ccccc3)C(O)=O)cc2)c(C)o1	7.914534484	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3)c(C)c(C)c2c1)c1cccc(c1)C(F)(F)F	7.582665024	Valid
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3ccc(OC)cc3)ccc2c1)C(O)=O	5.896419896	Valid
DrugGPT	PPARG	COc1ccc(cc1)C(=O)c1c(C)n(Cc2ccccc2F)c2nc(OC(C)C(O)=O)ccc12	7.200251018	Valid
DrugGPT	PPARG	CCCc1c(OCCCCOc2cccc3n(CC(O)=O)ccc23)ccc2c(noc12)-c1ccccc1	6.266363146	Valid
DrugGPT	PPARG	CC(C)OC(Cc1ccc(OCCc2noc(n2)-c2ccccc2)cc1)C(O)=O	6.549209568	Valid
DrugGPT	PPARG	OC(=O)C[C@@H]1CCc2cc(OCCCOc3ccc(cc3)-c3ccccc3)ccc12	4.944949316	Valid
DrugGPT	PPARG	COc1ccc(cc1)-c1nc(COc2ccc(OCC(O)=O)c(C)c2)sc1-c1ccc(cc1)C(F)(F)F	6.548060838	Valid
DrugGPT	PPARG	Cc1cc(CNC(=O)c2ccc(-c3ccc(cc3)C(C)(C)C)n2C)ccc1OC(C)(C)C(O)=O	7.295594047	Valid
DrugGPT	PPARG	COc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(C)c(s1)C(=O)N(C)C	8.050876525	Valid
DrugGPT	PPARG	C[C@H](Oc1ccc(Cn2c(C)c(Oc3cccc(c3)C(F)(F)F)c3ccc(nc23)C(F)(F)F)cc1)C(O)=O	7.728024073	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3)ccc2c1)c1ccc(cc1)C(O)=O	6.040325606	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1ccc(cc1)C(F)(F)F	5.157700319	Valid
DrugGPT	PPARG	CCOC(Cc1ccc(OCCN2CCC(=CC2)c2ccccc2)cc1)C(O)=O	5.732071311	Valid
DrugGPT	PPARG	OC(=O)c1ccc(NC(=O)c2cccc(c2)S(=O)(=O)n2ccc3ccccc23)cc1	5.619411629	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(Cc2nn(nc2C(O)=O)-c2ccccc2)cc1)-c1cccc(c1)-c1ccccc1	5.890268243	Valid
DrugGPT	PPARG	CCCc1c(OCCCOc2cccc3n(CC(O)=O)ccc23)ccc2c(noc12)C(F)(F)F	5.879056338	Valid
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3ccccc3C)ccc2c1)C(O)=O	6.552329415	Valid
DrugGPT	PPARG	Cc1nc(sc1C(=O)NCc1ccc(OC(C)(C)C(O)=O)cc1)-c1ccc(C)cc1	5.441595189	Valid
DrugGPT	PPARG	OC(=O)C[C@@H]1CCc2cc(OCCCOc3ccc4cc(ccc4c3)C(=O)c3ccccc3)ccc12	5.555152691	Valid
DrugGPT	PPARG	CN(CCOc1ccc(C[C@H](Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)c1nc2ccccc2o1	6.555858874	Valid
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc2OCCCc2s1	5.660031392	Valid
DrugGPT	PPARG	CC(C)c1ccc(cc1)-c1nc(CCOc2ccc3[C@H](CC(O)=O)CCc3c2)c(C)o1	7.813058415	Valid
DrugGPT	PPARG	CCCc1c(OCCCOc2cccc3n(CC(O)=O)ccc23)ccc2cc(ccc12)C(=O)c1ccccc1	5.927785515	Valid
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3ccccc3)ccc2c1)C(O)=O	5.90724613	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1cccc(CC2=C(CC(C)(C)CC2)C(O)=O)c1)-c1ccccc1	6.227703659	Valid
DrugGPT	PPARG	CCOC(=O)C(Cc1ccc(OCCN(C)c2nc3ccccc3o2)cc1)C(=O)OCC	4.436750724	Valid
DrugGPT	PPARG	CCCc1cc2c(noc2c(CCC)c1OC(C(O)=O)c1ccc(cc1)C(C)C)C(F)(F)F	6.923718511	Valid
DrugGPT	PPARG	CC(C)C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1ccccc1	6.436790383	Valid
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3cccc(F)c3)ccc2c1)C(O)=O	6.595109873	Valid
DrugGPT	PPARG	CC(C)c1nc2ccccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O	4.835267507	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1ccc(OC(F)(F)F)cc1	5.238160591	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC2(CCCO2)C(O)=O)cn1)-c1ccccc1	6.693442246	Valid
DrugGPT	PPARG	CC[C@]1(CCc2ccc(OCCCOc3ccc(cc3Cl)C(C)(C)C)cc2O1)C(O)=O	6.273934586	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1ccc(cc1)C(F)(F)F	6.875122908	Valid
DrugGPT	PPARG	CC(C)OC(=O)C(Cc1ccc(OCCc2nc(oc2C)-c2ccccc2)cc1)C(O)=O	5.645876141	Valid
DrugGPT	PPARG	CCCc1cc(Oc2ccccc2)ccc1OCCCOc1cccc(c1)-c1sc(=O)[nH]c1O	6.36185499	Valid
DrugGPT	PPARG	OC(=O)CCCc1cc2cc(Cl)ccc2n1S(=O)(=O)c1ccc2ncsc2c1	5.405957597	Valid
DrugGPT	PPARG	CCCc1c(OCCCn2ccc3cc(OC(C)(C)C(O)=O)ccc23)ccc2cc(ccc12)C(=O)c1ccccc1	6.131164901	Valid
DrugGPT	PPARG	COc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(C)c(s1)C(F)(F)F	7.127446085	Valid
DrugGPT	PPARG	Cc1cc(CNC(=O)c2cc(-c3ccc(cc3)-c3ccc(F)cc3)n(C)n2)ccc1OC(C)(C)C(O)=O	6.922728648	Valid
DrugGPT	PPARG	CC(C)c1cccc(c1)[C@H](C)NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1	7.145151852	Valid
DrugGPT	PPARG	CC(C)(C)c1ccc(cc1)C(=O)Nc1cccc(c1)-c1ccc(Cl)cc1	4.719325436	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)N[C@@H]1CCc2ccccc12	6.173983541	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3)c(C)c(C)c2c1)c1cccc(c1)C1CC1	6.891133455	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@@](C)(Oc2ccccc2)C(O)=O)cc1)-c1ccccc1	6.577562368	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)C2CCCC2)C(O)=O)cc1)c1nc2ccccc2o1	5.70236778	Valid
DrugGPT	PPARG	COc1ccc2c(noc2c1)-n1c2ccc(cc2n(Cc2ccc(Cl)c(O[C@H](C)C(O)=O)c2)c1=O)C(F)(F)F	6.273532931	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC2(CCCO2)C(O)=O)cn1)-c1ccc(cc1)C(F)(F)F	6.365040031	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1cccc(C[C@H]2CN(C[C@@H]2C(O)=O)c2nccc(n2)C(F)(F)F)c1)-c1ccccc1	7.755016648	Valid
DrugGPT	PPARG	CCCc1cc2n(CC3CC3)c(=O)oc2c(CCC)c1O[C@H](C(O)=O)c1ccc(cc1)C(C)C	6.637575229	Valid
DrugGPT	PPARG	COc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(C)c(s1)C(O)=O	8.296329314	Valid
DrugGPT	PPARG	CN(C)CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1	6.15367452	Valid
DrugGPT	PPARG	CC(C)c1ccc(OCCCOc2ccc3CC[C@@](C)(Oc3c2)C(O)=O)cc1	5.627214481	Valid
DrugGPT	PPARG	CCOC(Cc1ccc(OCCn2c3ccc(\C=C\c4cc(OC)cc(OC)c4)cc3sc2=O)cc1)C(=O)OCC	5.714760709	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1cccc(Cc2nn(nc2CC(O)=O)-c2ccccc2)c1)-c1ccccc1	6.757009346	Valid
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(C)c(s1)C(O)=O	8.289106364	Valid
DrugGPT	PPARG	C\C(=N/OCCCCO\N=C(\CCC(O)=O)c1ccccc1)c1ccc(Cl)cc1	5.859936042	Valid
DrugGPT	PPARG	COc1cc(O)c2c(OC3=CC(=O)C(C(C)=O)C(=O)[C@@]23C)c1C(=O)NCc1ccccc1	5.653846514	Valid
DrugGPT	PPARG	CN(CCOc1ccc(Cc2sc(=O)[nH]c2O)cc1)c1ccccn1	7.039600368	Valid
DrugGPT	PPARG	C\C(N[C@@H](Cc1ccc(OCCc2nc(oc2C)-c2ccccc2)cc1)C(O)=O)=C/C(=O)c1ccc(Cl)cc1	5.133216092	Valid
DrugGPT	PPARG	COc1ccc2ccn(c2c1)S(=O)(=O)c1cccc(c1)C(=O)Nc1ccc(Cl)cc1C(O)=O	6.201398525	Valid
DrugGPT	PPARG	COc1cc(OC)c2c(OC3=CC(=O)C(C(C)=O)C(=O)[C@@]23C)c1C(=O)NCc1c(C)ccc2cc(F)ccc12	5.355265165	Valid
DrugGPT	PPARG	COc1ccc2c(noc2c1)-n1c2ccc(cc2n(Cc2cccc(O[C@@H](C)C(O)=O)c2)c1=O)C(F)(F)F	7.031968108	Valid
DrugGPT	PPARG	CCCc1cc(Oc2ccc(Cl)cc2)ccc1OCCCOc1ccc(cc1)-c1sc(=O)[nH]c1O	6.849904474	Valid
DrugGPT	PPARG	CCCc1cc(Oc2ccc(Cl)c(c2)C(=O)NS(=O)(=O)c2ccc(Cl)cc2Cl)ccc1OCCCOc1cccc(C)c1	5.682107969	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1cccc(CC[C@@H]2CN(C[C@@H]2C(O)=O)C(=O)Oc2ccccc2)c1)-c1ccccc1	5.795881945	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC2SC(=O)NC2=O)cc1)c1ccccn1	4.463589087	Valid
DrugGPT	PPARG	CC(C)(C)c1ccc(cc1)-n1c(C(O)=O)c(Oc2cccc(c2)C(F)(F)F)c2cccnc12	6.063377807	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC(C)(Oc2ccccc2)C(O)=O)cc1)-c1ccccc1	5.762700676	Valid
DrugGPT	PPARG	COc1ccc(cc1)-c1nc(COc2ccc(OCC(O)=O)c(C)c2)oc1-c1ccc(OC)cc1	5.635534787	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1ccccc1	4.132550161	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccc(OCc2ccc(F)cc2)cc1)Nc1ccccc1C(=O)c1ccc(F)cc1F	6.434468576	Valid
DrugGPT	PPARG	OC(=O)CCCc1cc2cc(Cl)ccc2n1S(=O)(=O)c1ccc2ncsc2c1	5.405957597	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1cccc(C[C@@H]2CN(C[C@@H]2C(O)=O)c2nccc(n2)C(F)(F)F)c1)-c1ccccc1	8.039806919	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@@](C)(Oc2ccccc2)C(O)=O)cc1)-c1ccccc1	6.577562368	Valid
DrugGPT	PPARG	CCCc1c(OCCCOc2ccc3n(CC(O)=O)ccc3c2)ccc2c(noc12)C(F)(F)F	6.296729782	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)c1nc2ccccc2o1	5.353114009	Valid
DrugGPT	PPARG	CC(C)OC(Cc1ccc(OCCc2noc(n2)-c2ccc(cc2)C(F)(F)F)cc1)C(O)=O	5.985113828	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC2(CCCO2)C(O)=O)nc1)-c1ccccc1	6.803247206	Valid
DrugGPT	PPARG	CC(C)OC(Cc1ccc(OCCc2noc(n2)-c2cc(cc(c2)C(F)(F)F)C(F)(F)F)cc1)C(O)=O	6.242674318	Valid
DrugGPT	PPARG	COc1cccc(Cn2c(C)c(C(O)=O)c3cc(F)ccc23)c1	5.127227865	Valid
DrugGPT	PPARG	OC(=O)Cc1ccc2oc(nc2c1)-c1ccc(OCCCOc2ccc3ccccc3c2)cc1	6.825512012	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC2(CCCO2)C(O)=O)nc1)-c1ccccc1	6.803247206	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@H](N2CCN(CC2)c2ccccc2)C(O)=O)cc1)-c1ccccc1	4.880707967	Valid
DrugGPT	PPARG	COc1ccc(cc1)C(=O)n1c(C)c(Cc2cccc(O[C@@H](C)C(O)=O)c2)c2cc(OC(F)(F)F)ccc12	6.571560879	Valid
DrugGPT	PPARG	CCCc1cc(Oc2ccccc2)ccc1OCCCOc1cccc(c1)-c1sc(=O)[nH]c1O	6.36185499	Valid
DrugGPT	PPARG	CCOC(=O)C1Cc2ccccc2N1C(=O)COc1ccc(Cl)cc1C(F)(F)F	4.288381602	Valid
DrugGPT	PPARG	Cc1nc(sc1C(=O)NCc1ccc(OC(C)(C)C(O)=O)cc1)-c1ccc(cc1)C(F)(F)F	6.12211888	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC(C)(Oc2ccccc2)C(O)=O)cc1)-c1ccccc1	5.762700676	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(Cc2nn(nc2C(O)=O)-c2ccccc2)cc1)-c1cccc(c1)C(F)(F)F	7.179385432	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccccc1)Oc1ccc(Cc2ccccc2)cc1	5.212787014	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccccc1)Oc1ccc(cc1)-c1ccccc1	5.034824179	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccc(F)cc2)C(O)=O)cc1)c1nc2ccccc2o1	6.511364419	Valid
DrugGPT	PPARG	CCOC(=O)c1c(-c2ccccc2)c2ccc(OCCCc3ccccc3)cc2[c-]1[N+](C)=O	4.553079955	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1ccccc1	6.254507843	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)c1nc2ccccc2o1	5.353114009	Valid
DrugGPT	PPARG	OC(=O)C(Cc1ccc(OCCOc2ccc3CCCCc3c2)cc1)C1CCCCC1	5.306053527	Valid
DrugGPT	PPARG	CN(CCOc1ccc(Cc2sc(=O)[nH]c2O)cc1)c1ccccn1	7.039600368	Valid
DrugGPT	PPARG	Cc1cc(SC(Cc2c(F)cccc2Cl)c2ccc(cc2)-c2ccccc2)ccc1OCC(O)=O	5.301599979	Valid
DrugGPT	PPARG	CC[C@@]1(CCc2ccc(OCCCOc3ccc(Oc4ccccc4)cc3Cl)cc2O1)C(O)=O	6.616597241	Valid
DrugGPT	PPARG	Cc1ccc(OCCCOc2ccc3[C@H](CC(O)=O)CCc3c2)c(Cl)c1	7.475245774	Valid
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1cccc(c1)-c1oc(=O)[nH]c1O)C1CCC(=O)CC1	5.214304941	Valid
DrugGPT	PPARG	CC(C)COC(=O)N1CCC(C(O)=O)=C(Cc2cccc(OCCc3nc(oc3C)-c3ccccc3)c2)C1	6.738965652	Valid
DrugGPT	PPARG	Cc1ccc(OCCCOc2ccc3[C@H](CC(O)=O)CCc3c2)cc1	5.5092777	Valid
DrugGPT	PPARG	CC(C)(Oc1ccc(CCNC(=O)c2ccc(Cl)cc2)cc1)C(O)=O	5.123704432	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@H](Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)-c1ccccc1	5.552296085	Valid
DrugGPT	PPARG	COc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(C)c(s1)C(=O)N(C)C	8.050876525	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1c(F)cccc1Cl	7.304120404	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1cccc(F)c1	6.725292723	Valid
DrugGPT	PPARG	Cc1cc(OCc2nc(c(s2)-c2ccc(OC(F)(F)F)cc2)-c2ccc(cc2)N2CCOCC2)ccc1OCC(O)=O	4.518955915	Valid
DrugGPT	PPARG	CCCc1c(O)c(ccc1OCCCOc1ccc(OCC(O)=O)c(C)c1)C(C)=O	6.38377533	Valid
DrugGPT	PPARG	CCOC(Cc1ccc(OCCN2CCC(=CC2)c2ccc(Cl)c(Cl)c2)cc1)C(O)=O	5.690330461	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2cccc(F)c2)C(O)=O)cc1)c1nc2ccccc2o1	6.773397978	Valid
DrugGPT	PPARG	COc1ccc(cc1)-c1nc(COc2ccc(OCC(O)=O)c(C)c2)sc1-c1ccc(OC)cc1	5.721388959	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccccc1)Oc1ccc(CCc2ccccc2)cc1	5.540283056	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)-c1ccccc1	6.524844455	Valid
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3ccc(cc3)C(F)(F)F)ccc2c1)C(O)=O	6.904882257	Valid
DrugGPT	PPARG	OC(=O)C(Cc1ccc(OCCc2nc(oc2C)-c2ccccc2)cc1)Oc1ccccc1	4.079051751	Valid
DrugGPT	PPARG	C[C@@H](Oc1cc(Cn2c3cc(ccc3n(-c3noc4ccc(F)cc34)c2=O)C(F)(F)F)ccc1Cl)C(O)=O	7.048025374	Valid
DrugGPT	PPARG	Cc1nc(sc1C(=O)NCc1ccc(NS(=O)(=O)c2ccccc2)cc1)-c1ccccc1	5.702066707	Valid
DrugGPT	PPARG	OC(=O)C[C@@H]1CCc2cc(OCCCOc3ccc4[nH]ccc4c3)ccc12	7.788441753	Valid
DrugGPT	PPARG	CN(CCOc1ccc(Cc2sc(=O)[nH]c2O)cc1)c1ccccn1	7.039600368	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC2(CCCO2)C(O)=O)cn1)-c1ccccc1	6.693442246	Valid
DrugGPT	PPARG	CC(C)Oc1cc(ccc1C(O)=O)-c1ccc(F)cc1	5.523231181	Valid
DrugGPT	PPARG	OC(=O)C(Cc1ccccc1)Oc1ccc(Cl)cc1	5.647941676	Valid
DrugGPT	PPARG	CC(C)(C)c1ccc(cc1)-n1c(C(O)=O)c(Oc2cccc(c2)C(F)(F)F)c2cc(Oc3ccc(F)cc3F)ccc12	6.38716142	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CN(CC(O)=O)Cc2ccc3OCOc3c2)cc1)-c1ccccc1	6.414882409	Valid
DrugGPT	PPARG	CN(CCOc1ccc(Cc2sc(=O)[nH]c2O)cc1)c1ccccn1	7.039600368	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)-c1ccccc1	6.524844455	Valid
DrugGPT	PPARG	OC(=O)C(Cc1cccc2ccccc12)Oc1ccc(Cl)cc1	4.932321206	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@@H](CNC(=O)c2ccc(cc2)C(F)(F)F)Nc2ccccc2C(=O)c2ccccc2)cc1)-c1ccccc1	5.549973126	Valid
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1cccc(c1)-c1oc(=O)[nH]c1O)C1CCC(O)CC1	5.38738342	Valid
DrugGPT	PPARG	CC(C)(Oc1ccc(cc1)C(=O)c1ccc(Cl)cc1)C(O)=O	4.300847961	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@@H](CNC(=O)C(F)(F)F)Nc2ccccc2C(=O)c2ccccc2)cc1)-c1ccccc1	5.817846282	Valid
DrugGPT	PPARG	CCOC(Cc1ccc(OCCN2CCC(=CC2)c2ccccc2C(F)(F)F)cc1)C(O)=O	6.62095921	Valid
DrugGPT	PPARG	CC(C)c1ccc(cc1)-c1nc(COc2ccc(OCC(O)=O)c(C)c2)sc1-c1ccc(OC(F)(F)F)cc1	6.778540549	Valid
DrugGPT	PPARG	CC(C)OC(=O)N(CC(O)=O)Cc1cc(OCc2nc(oc2C)-c2ccc(cc2)C(F)(F)F)ccc1F	6.491332297	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NC1CCC1	4.745416655	Valid
DrugGPT	PPARG	CC(C)c1ccc(cc1)-c1nc(CCOc2ccc(C[C@H](OCC3CC3)C(O)=O)c(C)c2)c(C)o1	7.205184792	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@](C)(Oc2ccccc2)C(O)=O)cc1)-c1ccccc1	6.71602355	Valid
DrugGPT	PPARG	CCCc1cc2c(noc2c(CCC)c1OC(C(O)=O)c1ccccc1)C(F)(F)F	5.67832888	Valid
DrugGPT	PPARG	CCCc1c(OCCCn2ccc3cc(CC(O)=O)ccc23)ccc2c(noc12)C(F)(F)F	5.749259158	Valid
DrugGPT	PPARG	COc1ccc2n(C(=O)c3ccc(Cl)cc3)c(C)c(Cc3cnc(s3)[C@@H](C)O)c2c1	5.482149805	Valid
DrugGPT	PPARG	Cc1ccc(C)c(OCCCOc2ccc3C(CC(O)=O)COc3c2)c1	5.052838184	Valid
DrugGPT	PPARG	COc1ccc(cc1)C(=O)c1cc(C)c2c(CC(O)=O)cccc2n1	5.444078689	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1ccc(F)cc1	6.735380283	Valid
DrugGPT	PPARG	CC(C)(Oc1ccc(cc1)C(=O)c1ccc(Cl)cc1)C(O)=O	4.300847961	Valid
DrugGPT	PPARG	OC(=O)C(Cc1ccc(OCCOc2ccccc2)cc1)Oc1ccc(Cl)cc1	5.712646779	Valid
DrugGPT	PPARG	Cc1cc(OCc2nc(c(s2)-c2ccc(OC(F)(F)F)cc2)-c2ccncc2)ccc1OCC(O)=O	6.378608539	Valid
DrugGPT	PPARG	Cc1nc(sc1C(=O)NCc1ccc(NS(=O)(=O)c2ccc(Cl)cc2Cl)cc1)-c1ccc(cc1)C(F)(F)F	6.75961039	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccccc1)Oc1ccc(cc1)-c1ccccc1	5.034824179	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccc(F)cc2)C(O)=O)cc1)-c1ccccc1	5.848533907	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)C2CCCCCC2)C(O)=O)cc1)c1nc2ccccc2o1	5.412002501	Valid
DrugGPT	PPARG	Cc1nc(sc1C(Cc1ccc(F)c(c1)C(F)(F)F)Sc1ccc(OCC(O)=O)c(C)c1)-c1ccc(cc1)C(F)(F)F	7.542263412	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1ccc(cc1)-c1ccccc1	6.84599779	Valid
DrugGPT	PPARG	CCCc1c(OCCCn2ccc3cc(OC(C)(C)C(O)=O)ccc23)ccc2cc(ccc12)C(=O)c1ccccc1	6.131164901	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3)c(C)c(C)c2c1)c1ccc(cc1)C(C)(C)C	7.193276837	Valid
DrugGPT	PPARG	CC(C)COC(=O)N1CCC(C(O)=O)=C(C1)c1cccc(OCCc2nc(oc2C)-c2ccccc2)c1	4.884583846	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC2SC(=O)NC2=O)cc1)c1ccccn1	4.463589087	Valid
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(cs1)C(O)=O	8.32803193	Valid
DrugGPT	PPARG	OC(=O)c1cccc(NC(=O)c2ccc3nc(sc3c2)N2CCCCCC2)c1	5.923085991	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)-c1ccccc1	6.524844455	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1ccc(cc1)S(C)(=O)=O	6.32574429	Valid
DrugGPT	PPARG	CC(C)(Oc1ccc(OCCc2ccc(OS(C)(=O)=O)cc2)cc1)C(O)=O	6.986635513	Valid
DrugGPT	PPARG	CC(C)OC(=O)C1C(C(C1c1ccccc1)C(O)=O)c1ccc(OCCc2nc(oc2C)-c2ccccc2)cc1	5.007189625	Valid
DrugGPT	PPARG	CC(C)c1cccc(c1)[C@H](C)NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1	7.145151852	Valid
DrugGPT	PPARG	COc1ccc(OC(=O)N(CC(O)=O)Cc2cccc(OCCc3nc(oc3C)-c3ccccc3)c2)cc1	4.689693194	Valid
DrugGPT	PPARG	Cc1nc(sc1COc1cc2scc(CC(O)=O)c2cc1F)-c1ccc(cc1)C(F)(F)F	6.291148585	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1ccc(F)cc1	6.735380283	Valid
DrugGPT	PPARG	C\C(c1noc(=O)[nH]1)=C1\c2ccc(Cc3c(nc4ccccn34)-c3ccc(Cl)cc3)cc2COc2cc(F)ccc12	5.274055329	Valid
DrugGPT	PPARG	COc1ccc(cc1)S(=O)(=O)n1c(CCCC(O)=O)cc2cc(Cl)ccc12	5.353978789	Valid
DrugGPT	PPARG	CC(C)OC(=O)NCc1cc(OCCc2nc(oc2C)-c2ccccc2)ccc1CCC(O)=O	5.224386265	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1ccc(cc1)[N+]([O-])=O	7.132581164	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1ccccc1C(O)=O	4.731644563	Valid
DrugGPT	PPARG	CCCc1c(OCCCSc2ccc(CC(O)=O)cc2Cl)ccc2c(noc12)C(F)(F)F	6.364953246	Valid
DrugGPT	PPARG	CCCc1cc2n(CC(F)(F)F)c(=O)oc2c(CCC)c1O[C@H](C(O)=O)c1ccc(cc1)C(C)C	7.162206519	Valid
DrugGPT	PPARG	COc1ccc(cc1)-c1nc(CCOc2ccc(C[C@H](Nc3ccccc3C(=O)c3ccccc3)C(O)=O)cc2)c(C)o1	7.914534484	Valid
DrugGPT	PPARG	CC(C)OC(Cc1ccc(OCc2noc(n2)-c2cccc(Cl)c2)cc1)C(O)=O	7.555981711	Valid
DrugGPT	PPARG	COc1cc(O)c2c(OC3=CC(=O)C(C(C)=O)C(=O)[C@@]23C)c1C(=O)NCc1c(C)cccc1C	5.376562862	Valid
DrugGPT	PPARG	CC(C)c1cccc(c1)[C@H](C)NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1	7.145151852	Valid
DrugGPT	PPARG	CN(CCOc1ccc(C[C@@H](Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)c1nc2ccccc2o1	6.519110942	Valid
DrugGPT	PPARG	COc1cccc(c1)C(=O)c1c(C)n(Cc2ccc(Cl)cc2)c2nc(OC(F)(F)F)ccc12	6.977798126	Valid
DrugGPT	PPARG	OC(=O)C(Cc1ccccc1)Oc1ccc(Cl)cc1	5.647941676	Valid
DrugGPT	PPARG	CC(=O)c1ccc(O[C@@H](Cc2ccccc2)C(O)=O)cc1	5.188772311	Valid
DrugGPT	PPARG	Cc1nc(sc1CSc1ccc(OCC(O)=O)c(C)c1)-c1ccc(cc1)C(F)(F)F	6.264427998	Valid
DrugGPT	PPARG	CCOC(=O)N1C[C@@H](Cc2cccc(OCCc3nc(oc3C)-c3ccccc3)c2)[C@H](C1)C(O)=O	6.23420457	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)N[C@@H]1CC[C@H](CC1)C(O)=O	7.466086932	Valid
DrugGPT	PPARG	CC(=O)Nc1ccc(CC(=O)c2c(C)n(-c3ccc(cc3)C(C)(C)C)c3cc(Cl)ccc23)cc1	5.776439264	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC(C)(Oc2ccccc2)C(O)=O)cc1)-c1ccccc1	5.762700676	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccc(OCc2ccc(F)cc2)cc1)Nc1ccccc1C(=O)c1ccccc1	5.751042513	Valid
DrugGPT	PPARG	C\C(NC(Cc1ccc(OCCc2nc(oc2C)-c2ccccc2)cc1)C(O)=O)=C/C(=O)c1ccccc1	5.781953034	Valid
DrugGPT	PPARG	CC[C@@]1(CCc2ccc(OCCCOc3ccc(cc3Cl)C(F)(F)F)cc2O1)C(O)=O	6.277716118	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@](C)(Oc2ccccc2)C(O)=O)cc1)-c1cccs1	6.214930388	Valid
DrugGPT	PPARG	OC(=O)C(Cc1ccc(Oc2cc(Cl)cc(Cl)c2)cc1)Oc1ccc(Cl)cc1	5.488225421	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@@H](CNC(=O)Oc2ccccc2)Nc2ccccc2C(=O)c2ccccc2)cc1)-c1ccccc1	6.710706478	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3)c(C)c(C)c2c1)c1cccc(c1)C(F)(F)F	7.582665024	Valid
DrugGPT	PPARG	COc1cc(ccc1O)[C@H]1OC[C@H]2[C@@H]1CO[C@H]2c1ccc2OCOc2c1	7.5117716	Valid
DrugGPT	PPARG	Cc1cc(SCc2nsc(n2)-c2ccc(Cl)cc2Cl)ccc1OC(C)(C)C(O)=O	5.604065118	Valid
DrugGPT	PPARG	CC(C)COC(=O)N1CCC(C(O)=O)=C(Cc2cccc(OCCc3nc(oc3C)-c3ccccc3)c2)C1	6.738965652	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1cccc(Cl)c1	6.858397233	Valid
DrugGPT	PPARG	CC(C)(C)c1ccc(cc1)C(=O)Nc1ccc(Cl)cc1C(=O)Nc1ccc(Cl)cc1	4.941051473	Valid
DrugGPT	PPARG	CCOC(=O)N1C[C@@H](Cc2ccc(OCCc3nc(oc3C)-c3ccccc3)cc2)[C@H](C1)C(O)=O	5.586958891	Valid
DrugGPT	PPARG	C[C@@H](Oc1cc(Cn2c3cc(ccc3n(-c3noc4ccc(Cl)cc34)c2=O)C(F)(F)F)ccc1Cl)C(O)=O	6.947244145	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccc(F)cc2)C(O)=O)cc1)c1nc2ccccc2o1	6.511364419	Valid
DrugGPT	PPARG	COc1ccc2n(C(=O)c3ccc(Cl)cc3)c(C)c(Cc3ccc(cc3)-c3ccccc3C(O)=O)c2c1	6.543497751	Valid
DrugGPT	PPARG	CC(C)(Oc1ccc(COc2ccc(Oc3ccc(F)cc3)cc2)cc1)C(O)=O	6.605232589	Valid
DrugGPT	PPARG	CC[C@]1(CCc2ccc(OCCCOc3ccc(OCC(F)(F)F)cc3Cl)cc2O1)C(O)=O	5.034607425	Valid
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc2CCCCc2s1	5.449910935	Valid
DrugGPT	PPARG	CC[C@@]1(CCc2ccc(OCCCOc3ccc(cc3Cl)C(F)(F)F)cc2O1)C(O)=O	6.277716118	Valid
DrugGPT	PPARG	CC(C)COC(=O)N1CCC(C(O)=O)=C(C1)c1ccc(OCCc2nc(oc2C)-c2ccccc2)cc1	4.991388388	Valid
DrugGPT	PPARG	CCCc1cc2c(noc2c(CCC)c1OC(C(O)=O)c1ccccc1)C(F)(F)F	5.67832888	Valid
DrugGPT	PPARG	OC(=O)Cc1csc2cc(OCc3ccccc3COc3ccc(cc3)C(F)(F)F)ccc12	6.067152428	Valid
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(C)cs1	6.775393014	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC2(CCCO2)C(O)=O)cn1)-c1ccccc1	6.693442246	Valid
DrugGPT	PPARG	CC(C)COC(=O)N1CCC(C(O)=O)=C(Cc2cccc(OCCc3nc(oc3C)-c3ccccc3)c2)C1	6.738965652	Valid
DrugGPT	PPARG	COc1ccc2c(noc2c1)-n1c2ccc(cc2n(Cc2ccc(Cl)c(O[C@H](C)C(O)=O)c2)c1=O)C(F)(F)F	6.273532931	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)c1nc2ccccc2o1	5.353114009	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@@H]2CN(C[C@@H]2C(O)=O)c2nccc(n2)C(F)(F)F)cc1)-c1ccccc1	8.138536759	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@](C)(Oc2ccccc2)C(O)=O)cc1)-c1cccs1	6.214930388	Valid
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3ccc(cc3)C(F)(F)F)ccc2c1)C(O)=O	6.904882257	Valid
DrugGPT	PPARG	COc1ccc(cc1)C(=O)c1nc2ccccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O	5.8806248	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC2(CCCO2)C(O)=O)cn1)-c1ccccc1	6.693442246	Valid
DrugGPT	PPARG	CC[C@]1(CCc2ccc(OCCCOc3ccc(OC(F)(F)F)cc3Cl)cc2O1)C(O)=O	5.143269496	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@H](Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)-c1ccccc1	5.552296085	Valid
DrugGPT	PPARG	COc1ccc(CC(O)=O)cc1-c1noc(n1)-c1ccc(cc1)C(=O)N(CC1CC1)C1CCCCC1	5.971362583	Valid
DrugGPT	PPARG	CCCc1c(OCCCOc2cccc3n(CC(O)=O)ccc23)ccc2c(noc12)C(F)(F)F	5.879056338	Valid
DrugGPT	PPARG	CC(C)c1cccc(c1)[C@H](C)NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1	7.145151852	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccccc1)Oc1ccc(cc1)-c1ccccc1	5.034824179	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccc(OCc2ccc3ccccc3n2)cc1)Nc1ccccc1C(=O)c1ccccc1	5.312711837	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CN(CC(O)=O)Cc2cccc(C)c2)cc1)-c1ccc(cc1)C(F)(F)F	6.484673242	Valid
DrugGPT	PPARG	OC(=O)C[C@@H]1CCc2cc(OCCCOc3ccc(cc3)-c3cccnc3)ccc12	5.290014595	Valid
DrugGPT	PPARG	CN(CCOc1ccc(C[C@H](Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)c1nc2ccccc2o1	6.555858874	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)N[C@@H]1CC[C@](C)(O)CC1	6.622403265	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1cccc(c1)-c1nn(nc1C(O)=O)-c1ccccc1)-c1ccccc1	6.715721035	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)c1nc2ccccc2o1	5.353114009	Valid
DrugGPT	PPARG	COc1ccc(cc1)-c1nc(COc2ccc(OCC(O)=O)c(C)c2)sc1-c1ccc(OC)cc1	5.721388959	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccc(OCCOc2ccc(Cl)cc2)cc1)Nc1ccccc1C(=O)c1ccccc1	5.659211748	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@@](C)(Oc2ccccc2)C(O)=O)cc1)-c1ccccc1	6.577562368	Valid
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3ccccc3)ccc2c1)C(O)=O	5.90724613	Valid
DrugGPT	PPARG	CC(C)(Oc1ccc(CCOc2ccc(cc2)\N=N\c2ccccc2)cc1)C(O)=O	5.113220871	Valid
DrugGPT	PPARG	COc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc2CCCc2s1	6.008904425	Valid
DrugGPT	PPARG	CC(C)OC(=O)C(C)(C)Oc1ccc(cc1)C(=O)c1ccc(Cl)cc1	7.249197135	Valid
DrugGPT	PPARG	CCCc1c(OCCCOc2ccc3n(CC(O)=O)ccc3c2)ccc2c(noc12)C(F)(F)F	6.296729782	Valid
DrugGPT	PPARG	CCCc1c(OCCCOc2cccc3n(CC(O)=O)ccc23)ccc2c(noc12)C(F)(F)F	5.879056338	Valid
DrugGPT	PPARG	Cc1cc(SCc2cc(no2)-c2ccc(Cl)cc2)ccc1OCC(O)=O	5.299978841	Valid
DrugGPT	PPARG	OC(=O)C[C@@H]1CCc2cc(OCCCOc3ccc(cc3)-c3ccccc3)ccc12	4.944949316	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1cccc(CC[C@@H]2CN(C[C@@H]2C(O)=O)c2ncccn2)c1)-c1ccccc1	5.882586286	Valid
DrugGPT	PPARG	CCCc1cc(Oc2ccccc2)ccc1OCCCOc1ccc(cc1)-c1sc(=O)[nH]c1O	5.997828956	Valid
DrugGPT	PPARG	CCOC(Cc1ccc(OCCc2nc(oc2C)-c2ccccc2)c2ccsc12)C(O)=O	5.624644429	Valid
DrugGPT	PPARG	COc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(C)c(s1)C(=O)N(C)C	8.050876525	Valid
DrugGPT	PPARG	CN(CCOc1ccc(Cc2sc(=O)[nH]c2O)cc1)c1ccccn1	7.039600368	Valid
DrugGPT	PPARG	C[C@H](Oc1cc(Cn2c(C)c(Oc3ccc(Cl)cc3)c3ccc(OC(F)(F)F)cc23)ccc1Cl)C(O)=O	6.274384799	Valid
DrugGPT	PPARG	Cc1cc(Oc2cccc(CNC(=O)c3ccc(cc3C)C(F)(F)F)c2)ccc1OC(C)(C)C(O)=O	7.148359415	Valid
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3ccc(cc3)C(F)(F)F)ccc2c1)C(O)=O	6.904882257	Valid
DrugGPT	PPARG	OC(=O)Cc1coc2cc(OCc3ccc(COc4ccc(cc4)C(F)(F)F)cc3)ccc12	6.907985864	Valid
DrugGPT	PPARG	CC(C)COC(=O)N1CCC(C(O)=O)=C(Cc2ccc(OCCc3nc(oc3C)-c3ccccc3)cc2)C1	6.43635712	Valid
DrugGPT	PPARG	CCCc1cc(Oc2ccc(F)cc2)ccc1OCCCOc1ccc(cc1Cl)-c1sc(=O)[nH]c1O	6.173370925	Valid
DrugGPT	PPARG	CCCc1c(OCCCSc2ccc(CC(O)=O)cc2Cl)ccc2c(noc12)C(F)(F)F	6.364953246	Valid
DrugGPT	PPARG	Cc1cc(CNC(=O)c2cc(-c3ccc(cc3)C(C)(C)C)n(C)n2)ccc1OC(C)(C)C(O)=O	7.636148171	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@H](N2CCN(CC2)c2ccccn2)C(O)=O)cc1)-c1ccccc1	4.835735449	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccc(OCCc2nc(oc2C(F)(F)F)-c2ccccc2)cc1)Nc1ccccc1	4.807217594	Valid
DrugGPT	PPARG	Cc1cc(SCc2ccc(OCc3ccc(cc3)C(F)(F)F)cc2)c2OCCCc2c1OCC(O)=O	7.455152274	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CN(CC(O)=O)Cc2ccccc2)cc1)-c1ccccc1	5.372789729	Valid
DrugGPT	PPARG	CC[C@@]1(CCc2ccc(OCCCOc3ccc(cc3Cl)C3CCOCC3)cc2O1)C(O)=O	6.309580927	Valid
DrugGPT	PPARG	Cc1nc(sc1C(=O)NCc1ccc(OC(C)(C)C(O)=O)cc1)-c1ccc(cc1)C(C)(C)C	6.626231284	Valid
DrugGPT	PPARG	COc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc2CCCc2s1	6.008904425	Valid
DrugGPT	PPARG	CCOC(Cc1ccc(OCCc2nc(oc2C)-c2ccccc2)nc1)C(O)=O	6.951630405	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1cccc(O)c1	5.422061768	Valid
DrugGPT	PPARG	CC[C@@]1(CCc2ccc(OCCCOc3ccc(Oc4ccc(F)cc4)cc3Cl)cc2O1)C(O)=O	6.188745403	Valid
DrugGPT	PPARG	CC(C)c1oc(nc1CCc1noc2cc(OC(C)(C)C(O)=O)ccc12)-c1ccccc1	6.033927418	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NC(C)(C)C	4.374829356	Valid
DrugGPT	PPARG	Cc1ccc(cc1)S(=O)(=O)n1c(CCCC(O)=O)cc2cc(Cl)ccc12	5.360133886	Valid
DrugGPT	PPARG	OC(=O)C(Cc1ccc(F)cc1)Oc1ccc(Cl)cc1	5.294670657	Valid
DrugGPT	PPARG	CC(C)c1oc(nc1CCc1noc2cc(OC(C)(C)C(O)=O)ccc12)-c1ccccc1Cl	6.309911805	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC2(CCCO2)C(O)=O)cn1)-c1ccccc1	6.693442246	Valid
DrugGPT	PPARG	OC(=O)c1ccc(cc1)-c1nc(C(=O)c2c(Cl)cccc2C(F)(F)F)n2ccccc12	6.067187608	Valid
DrugGPT	PPARG	Cc1cc(CNC(=O)c2cc(-c3ccc(cc3)-c3ccccc3)n(C)n2)ccc1OC(C)(C)C(O)=O	6.748301508	Valid
DrugGPT	PPARG	Cc1cc(OCc2nc(c(s2)-c2ccc(OC(F)(F)F)cc2)-c2ccc(cc2)N2CCOCC2)ccc1OCC(O)=O	4.518955915	Valid
DrugGPT	PPARG	CC(C)(C)c1ccc(cc1)-n1c(C(O)=O)c(Oc2ccc(Cl)c(c2)C(F)(F)F)c2ccccc12	5.328651001	Valid
DrugGPT	PPARG	Cc1cc(SCc2nc(ns2)-c2ccc(cc2)C(F)(F)F)ccc1OC(C)(C)C(O)=O	6.747586054	Valid
DrugGPT	PPARG	OC(=O)C(Cc1ccccc1)Oc1ccc(Cl)cc1	5.647941676	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1cccc(CC2=C(CC(O)=O)COc3ccccc23)c1)-c1ccccc1	6.180195198	Valid
DrugGPT	PPARG	Cc1cc(Oc2cccc(CNC(=O)c3ccc(cc3F)C(F)(F)F)c2)ccc1OC(C)(C)C(O)=O	6.951403507	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC2SC(=O)NC2=O)cc1)c1ccccn1	4.463589087	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC(C)(Oc2ccccc2)C(O)=O)cc1)-c1ccc(cc1)-c1ccccc1	5.673625633	Valid
DrugGPT	PPARG	CC(C)c1cccc(c1)[C@H](C)NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3)c(C)c(C)c2c1	6.484201252	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC2(CCCO2)C(O)=O)cn1)-c1ccccc1	6.693442246	Valid
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(OCC)c(C)s1	7.112924522	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccc(OCCOc2ccc3CCCCc3c2)cc1)Nc1ccccc1C(=O)c1ccccc1	6.085378254	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@H]2CN(C[C@@H]2C(O)=O)C(=O)Oc2ccccc2)cc1)-c1ccccc1	5.991087629	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1ccc(cc1)C(C)(C)C	6.858675505	Valid
DrugGPT	PPARG	COc1ccc(cc1)C(=O)c1c2CCCCc2sc1-c1ccc(OC(C)(C)C(O)=O)c(C)c1	7.516154044	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@H](OCC(F)(F)F)C(O)=O)cc1)-c1ccccc1	6.823593849	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccc(Oc2ccccc2)cc1)Nc1ccccc1C(=O)c1ccccc1	5.882216436	Valid
DrugGPT	PPARG	OC(=O)C(Cc1ccc(OCCOc2ccc(Oc3ccccc3)cc2)cc1)C(O)=O	5.732553772	Valid
DrugGPT	PPARG	CC[C@]1(CCc2ccc(OCCCOc3ccc(Oc4ccc(F)cc4)cc3Cl)cc2O1)C(O)=O	6.115629394	Valid
DrugGPT	PPARG	COc1ccc(cc1)S(=O)(=O)n1c(CCCC(O)=O)cc2cc(Cl)ccc12	5.353978789	Valid
DrugGPT	PPARG	CCOC(Cc1ccc(OCCn2c3ccc(cc3sc2=O)C(F)(F)F)cc1)C(O)=O	6.237353221	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)C2CCCCC2)C(O)=O)cc1)c1nc2ccccc2o1	5.479770819	Valid
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(CC)c(s1)C(O)=O	8.207844317	Valid
DrugGPT	PPARG	CCOC(=O)N1C[C@@H](Cc2cccc(OCCc3nc(oc3C)-c3ccccc3)c2)[C@H](C1)C(O)=O	6.23420457	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@H](OCC(F)(F)F)C(O)=O)c2sccc12)-c1ccccc1	5.803704341	Valid
DrugGPT	PPARG	OC(=O)Cc1cc(Br)c(Oc2cc(Cl)cc(Cl)c2)c(Br)c1	6.046517742	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)c1nc2ccccc2o1	5.353114009	Valid
DrugGPT	PPARG	CC[C@@]1(CCc2ccc(OCCCOc3ccc(OCC(F)(F)F)cc3Cl)cc2O1)C(O)=O	4.935670324	Valid
DrugGPT	PPARG	Cc1cc(Oc2cccc(CNC(=O)c3cc4cc(Cl)ccc4[nH]3)c2)ccc1CCC(O)=O	6.422824164	Valid
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3cccc(F)c3)ccc2c1)C(O)=O	6.595109873	Valid
DrugGPT	PPARG	CCCc1c(OCCCOc2ccc3n(CC(O)=O)ccc3c2)ccc2c(noc12)C(F)(F)F	6.296729782	Valid
DrugGPT	PPARG	COc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(C)c(s1)C(=O)c1ccccc1	7.120048355	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2cccc(F)c2)C(O)=O)cc1)c1nc2ccccc2o1	6.773397978	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1ccc(cc1)S(C)(=O)=O	6.32574429	Valid
DrugGPT	PPARG	CC(C)c1ccc(cc1)-c1nc(COc2ccc(OCC(O)=O)c(C)c2)sc1-c1ccc(cc1)-c1ccccc1	5.896381645	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@H](N2CCN(CC2)S(=O)(=O)c2ccccc2)C(O)=O)cc1)-c1ccccc1	6.246545544	Valid
DrugGPT	PPARG	CC(=O)c1cc(OCc2nc(oc2C)-c2ccc(Cl)cc2)ccc1OCC(O)=O	5.319946234	Valid
DrugGPT	PPARG	CC(C)Oc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc2CCCc2s1	6.652294746	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1ccc(Cl)cc1	6.933477544	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)c1nc2ccccc2o1	5.353114009	Valid
DrugGPT	PPARG	COc1ccc2c(noc2c1)-n1c2ccccc2n(Cc2cccc(c2)[C@@]2(C)OC(O)=NC2=O)c1=O	5.432643515	Valid
DrugGPT	PPARG	CC(C)c1oc(nc1CCc1noc2cc(OC(C)(C)C(O)=O)ccc12)-c1ccc(cc1)C(F)(F)F	6.476145792	Valid
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(OC(C)C)cs1	6.826763952	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccc(OCCOc2ccc3CCCc3c2)cc1)Nc1ccccc1C(=O)c1ccccc1	5.88623294	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccccc1)Oc1ccc(Cl)cc1	5.039114486	Valid
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3cccc(OC)c3)ccc2c1)C(O)=O	6.09077811	Valid
DrugGPT	PPARG	OC(=O)Cc1cccc(NC(=O)c2ccccc2NC(=O)c2ccc(cc2)C(F)(F)F)c1	5.142985455	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NC1(CC1)c1ccccc1	4.929634913	Valid
DrugGPT	PPARG	Cc1cc(Oc2cccc(CNC(=O)c3ccc(cc3F)C(F)(F)F)c2)ccc1OC(C)(C)C(O)=O	6.951403507	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1cccc(Br)c1	6.729612067	Valid
DrugGPT	PPARG	Cc1cc(SCc2cc(ns2)-c2ccc(cc2)C(F)(F)F)ccc1OCC(O)=O	5.355835854	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccccc1)Oc1ccc(Cl)cc1	5.039114486	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@@](C)(Oc2ccccc2)C(O)=O)cc1)-c1ccc(cc1)-c1ccccc1	5.310738812	Valid
DrugGPT	PPARG	CC(C)(Oc1ccc(COc2ccc(cc2)C(F)(F)F)cc1)C(O)=O	6.49663997	Valid
DrugGPT	PPARG	CCOC(Cc1ccc(OCCn2c3ccccc3c3ccccc23)cc1)C(O)=O	5.2394586	Valid
DrugGPT	PPARG	C[C@H](Oc1cc(Cn2c3cc(ccc3n(-c3noc4ccc(Cl)cc34)c2=O)C(F)(F)F)ccc1Cl)C(O)=O	6.954020558	Valid
DrugGPT	PPARG	C[C@@H](Oc1cc(Cn2c3cc(ccc3n(-c3noc4cc(Cl)ccc34)c2=O)C(F)(F)F)ccc1Cl)C(O)=O	6.740459801	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccccc1)Oc1ccc(cc1)-c1ccccc1	5.034824179	Valid
DrugGPT	PPARG	CC(C)c1ccc(cc1)-c1nc(CCOc2ccc3[C@H](CC(O)=O)CCc3c2)c(C)o1	7.813058415	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)-c1ccccc1	6.524844455	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccc(OCCc2ccc(Br)cc2)cc1)Nc1ccccc1C(=O)c1ccccc1	5.609333097	Valid
DrugGPT	PPARG	CC(C)Cc1ccc(cc1)C(=O)NCc1cc(OCCc2nc(oc2C)-c2ccccc2)ccc1O	5.48695617	Valid
DrugGPT	PPARG	COc1cccc(c1)-c1nc(CCOc2ccc(C[C@H](Nc3ccccc3C(=O)c3ccccc3)C(O)=O)cc2)c(C)o1	6.414330544	Valid
DrugGPT	PPARG	COc1ccc2n(C(=O)c3ccc(Cl)cc3)c(C)c(Cc3ccc(cc3)-c3ccccc3C(O)=O)c2c1	6.543497751	Valid
DrugGPT	PPARG	CC(C)(Sc1nc(Cl)cc(Nc2ccc(cc2)-c2ccc(F)cc2)n1)C(O)=O	8.90416664	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@H](Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)-c1ccccc1	5.552296085	Valid
DrugGPT	PPARG	CC(C)(Oc1cccc(CCN(CCCCC2CCCCC2)C(=O)Nc2cccc(c2)C(F)(F)F)c1)C(O)=O	5.920695093	Valid
DrugGPT	PPARG	CC(C)OC(=O)c1cc(C)n(Cc2ccc(cc2)-c2ccc(Cl)cc2)c1C	6.142656637	Valid
DrugGPT	PPARG	CC[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3)c(C)c(C)c2c1)c1ccc(cc1)C(C)(C)C	7.251804414	Valid
DrugGPT	PPARG	CCCc1c(OCCCSc2ccc(CC(O)=O)cc2Cl)ccc2c(CC)noc12	5.101419943	Valid
DrugGPT	PPARG	Cc1cc(CNC(=O)c2cc(-c3ccc(cc3)C(C)(C)C)n(C)n2)ccc1OC(C)(C)C(O)=O	7.636148171	Valid
DrugGPT	PPARG	CCCc1c(OCCCCOc2ccc3n(CC(O)=O)ccc3c2)ccc2c(noc12)-c1ccccc1	6.4387392	Valid
DrugGPT	PPARG	CCCc1cc(Oc2ccc(F)c(C)c2)ccc1OCCCOc1cccc(c1)-c1sc(=O)[nH]c1O	6.75658817	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC2(CCCO2)C(O)=O)cn1)-c1ccc(C)cc1	6.00304519	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)c1nc2ccccc2o1	5.353114009	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@@H]2CN(C[C@@H]2C(O)=O)c2nccc(n2)C(F)(F)F)cc1)-c1ccccc1	8.138536759	Valid
DrugGPT	PPARG	CC(C)(Oc1ccc(CCNC(=O)c2ccc(Cl)cc2)cc1)C(O)=O	5.123704432	Valid
DrugGPT	PPARG	CC[C@@]1(CCc2ccc(OCCCOc3ccc(cc3Cl)C(F)(F)F)cc2O1)C(O)=O	6.277716118	Valid
DrugGPT	PPARG	Cc1nc(sc1C(Cc1ccc(OCCN2CCCCCC2)cc1)Sc1ccc(OCC(O)=O)c(C)c1)-c1ccc(cc1)C(F)(F)F	6.169415055	Valid
DrugGPT	PPARG	CC(=O)c1cc(OCc2nc(oc2C)-c2ccc(cc2)C(F)(F)F)ccc1OCC(O)=O	5.240206023	Valid
DrugGPT	PPARG	CC[C@H](Oc1ccc(c(C)c1C)S(=O)(=O)N(C)c1cccc(c1C)-c1ccc(Cl)cc1)C(O)=O	6.80167665	Valid
DrugGPT	PPARG	COc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc2OCCCc2s1	5.661265743	Valid
DrugGPT	PPARG	CCCc1c(OCCCCOc2ccc3n(CC(O)=O)ccc3c2)ccc2c(noc12)C(F)(F)F	6.146953436	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccc(cc2)C(F)(F)F)C(O)=O)cc1)c1nc2ccccc2o1	7.528506489	Valid
DrugGPT	PPARG	OC(=O)C(Cc1ccccc1)Oc1ccc(cc1)C(F)(F)F	4.969464162	Valid
DrugGPT	PPARG	CCCc1c(OCCCOc2ccc3n(CC(O)=O)ccc3c2)ccc2c(noc12)-c1ccccc1	6.04735693	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)C2CCCC2)C(O)=O)cc1)c1nc2ccccc2o1	5.70236778	Valid
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccc(OCCc2nc(oc2C)-c2ccccc2)cc1)Nc1ccccc1	5.643421865	Valid
DrugGPT	PPARG	OC(=O)CCCc1cc2cc(Cl)ccc2n1S(=O)(=O)c1ccccc1	4.680501872	Valid
DrugGPT	PPARG	CC(C)(Oc1ccc(OCCCOc2ccc(Oc3ccc(F)cc3)cc2Cl)cc1)C(O)=O	8.272868361	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1ccc(cc1)C#N	8.060739979	Valid
DrugGPT	PPARG	Cc1nc(sc1CSc1ccc(OCC(O)=O)c(C)c1)-c1ccc(cc1)C(F)(F)F	6.264427998	Valid
DrugGPT	PPARG	CCCc1c(OCCCOc2cccc(OCC(O)=O)c2)ccc2c(noc12)-c1ccccc1	6.145752054	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)c1nc2ccccc2o1	5.353114009	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1ccc(OC(F)(F)F)cc1	5.238160591	Valid
DrugGPT	PPARG	Cc1ccc(cc1)S(=O)(=O)n1c(CCCC(O)=O)cc2cc(Cl)ccc12	5.360133886	Valid
DrugGPT	PPARG	OC(=O)Cc1cccc(NC(=O)c2ccccc2NC(=O)c2ccc3OCOc3c2)c1	6.147537805	Valid
DrugGPT	PPARG	CC(C)OC(Cc1ccc(OCc2noc(n2)-c2cc(cc(c2)C(F)(F)F)C(F)(F)F)cc1)C(O)=O	5.984349467	Valid
DrugGPT	PPARG	CC(C)c1nc(CCOc2ccc(C[C@H](Nc3ccccc3C(=O)c3ccccc3)C(O)=O)cc2)c(C)o1	6.838508482	Valid
DrugGPT	PPARG	CCCc1cc(Oc2ccccc2)ccc1OCCCOc1ccc2CCC(CC)(Oc2c1)C(O)=O	6.382505451	Valid
DrugGPT	PPARG	OC(=O)C(Cc1ccccc1)Oc1ccc(Cl)cc1	5.647941676	Valid
DrugGPT	PPARG	CC(C)(C)c1ccc(cc1)-n1c(C(O)=O)c(Oc2cccc(c2)C(F)(F)F)c2cc(Oc3ccccc3)ccc12	6.058396568	Valid
DrugGPT	PPARG	COc1ccc2c(noc2c1)-n1c2ccc(cc2n(Cc2cccc(O[C@@H](C)C(O)=O)c2)c1=O)C(F)(F)F	7.031968108	Valid
DrugGPT	PPARG	OC(=O)CCCc1cc2cc(Cl)ccc2n1S(=O)(=O)c1ccc2ncsc2c1	5.405957597	Valid
DrugGPT	PPARG	CCCc1c(OCCCCOc2ccc3n(CC(O)=O)ccc3c2)ccc2c(noc12)C(F)(F)F	6.146953436	Valid
DrugGPT	PPARG	OC(=O)C[C@@H]1CCc2cc(OCCCOc3ccc(cc3)-c3ccccc3)ccc12	4.944949316	Valid
DrugGPT	PPARG	COc1ccc2n(c(C)c(Sc3ccc(Cl)cc3)c2c1)S(=O)(=O)c1cccc(Cl)c1	6.718849723	Valid
DrugGPT	PPARG	OC(=O)c1ccccc1NC(=O)c1cccc(c1)S(=O)(=O)N1CCc2ccccc2C1	5.350582858	Valid
DrugGPT	PPARG	COc1ccc(cc1)S(=O)(=O)n1c(CCCC(O)=O)cc2cc(Cl)ccc12	5.353978789	Valid
DrugGPT	PPARG	Cc1cc(Oc2cccc(CNC(=O)c3cc4c(Cl)cncc4[nH]3)c2)ccc1CCC(O)=O	6.54513955	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@@H](CNC(=O)CO)Nc2ccccc2C(=O)c2ccccc2)cc1)-c1ccccc1	5.800477792	Valid
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(OC)c(s1)C(F)(F)F	6.763399902	Valid
DrugGPT	PPARG	CCCc1cc(Oc2ccc(F)cc2)ccc1OCCCOc1cccc(c1)-c1sc(=O)[nH]c1O	6.185318132	Valid
DrugGPT	PPARG	CC(C)(Oc1ccc(CCNC(=O)c2ccc(Cl)cc2)cc1)C(O)=O	5.123704432	Valid
DrugGPT	PPARG	CCCc1cc(Oc2ccccc2)ccc1OCCCOc1cccc(c1)-c1sc(=O)[nH]c1O	6.36185499	Valid
DrugGPT	PPARG	CN(CCOc1ccc(C[C@H](Nc2ccccc2C(=O)C2CCCC2)C(O)=O)cc1)c1ccccn1	5.873501618	Valid
DrugGPT	PPARG	CC(C)(Oc1ccc(CCNC(=O)c2ccc(cc2)C(F)(F)F)cc1)C(O)=O	6.111626664	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1ccc2OCOc2c1	5.222544836	Valid
DrugGPT	PPARG	CCOC(Cc1ccc(OCCc2nc(oc2C)-c2ccccc2)c2ccsc12)C(O)=O	5.624644429	Valid
DrugGPT	PPARG	COc1ccc(cc1)-c1nc(COc2cccc(c2)C(O)=O)sc1-c1ccc(cc1)C(F)(F)F	5.900977958	Valid
DrugGPT	PPARG	Cc1ccc(NC(=O)c2cccc(c2)S(=O)(=O)n2ccc3ccccc23)c(c1)C(O)=O	5.792851023	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@@H](CNC(=O)OC2CCCC2)Nc2ccccc2C(=O)c2ccccc2)cc1)-c1ccccc1	6.124383858	Valid
DrugGPT	PPARG	COc1ccc2c(noc2c1)-n1c2ccc(cc2n(Cc2cc(ccc2Cl)[C@@]2(C)OC(O)=NC2=O)c1=O)C(F)(F)F	6.346925327	Valid
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3ccccc3C)ccc2c1)C(O)=O	6.552329415	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1ccc2OCOc2c1	5.222544836	Valid
DrugGPT	PPARG	Cc1cc(OCc2nc(c(o2)-c2ccc(OC(F)(F)F)cc2)-c2ccc(Cl)cc2)ccc1OCC(O)=O	5.292524805	Valid
DrugGPT	PPARG	CN(CCOc1ccc(Cc2sc(=O)[nH]c2O)cc1)c1ccccn1	7.039600368	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC(Nc2ccccc2C(=O)c2cccc(C)c2)C(O)=O)cc1)-c1ccccc1	6.08096696	Valid
DrugGPT	PPARG	CC(C)(Oc1ccc(CCOc2ccc(C[C@H](Nc3ccccc3C(=O)c3ccccc3)C(O)=O)cc2)cc1)C(O)=O	5.704949465	Valid
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3ccc(cc3)C(C)C)ccc2c1)C(O)=O	6.562781984	Valid
DrugGPT	PPARG	OC(=O)Cc1cccc(NCc2cc(cc(c2)C(F)(F)F)C(F)(F)F)c1	5.900911042	Valid
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3ccccc3)ccc2c1)C(O)=O	5.90724613	Valid
DrugGPT	PPARG	CCCc1c(OCCCOc2ccc(CCC(O)=O)cc2)ccc2c(noc12)C(F)(F)F	5.612937871	Valid
DrugGPT	PPARG	OC(=O)COc1ccc(SCc2ccc(OCc3ccccc3)cc2)c2CCCc12	5.077979279	Valid
DrugGPT	PPARG	Cc1nc(sc1C(=O)NCc1ccc(OC(C)(C)C(O)=O)cc1)-c1ccc(cc1)C(F)(F)F	6.12211888	Valid
DrugGPT	PPARG	CCCc1c(OCCCn2ccc3cc(OC(C)(C)C(O)=O)ccc23)ccc2cc(ccc12)C(=O)c1ccccc1	6.131164901	Valid
DrugGPT	PPARG	COc1ccc2nc(sc2c1)-n1c2ccccc2n(Cc2cc(O[C@H](C)C(O)=O)ccc2Cl)c1=O	6.061911439	Valid
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1ccc(OC(F)(F)F)cc1	5.238160591	Valid
DrugGPT	PPARG	CC(C)(C)c1ccc(cc1)-c1nc(COc2ccc(OCC(O)=O)c(C)c2)sc1-c1ccc(OC(F)(F)F)cc1	7.813539014	Valid
DrugGPT	PPARG	CC(C)(Oc1ccc(CCNC(=O)c2ccc(Cl)cc2)cc1)C(O)=O	5.123704432	Valid
DrugGPT	PPARG	OC(=O)CCCc1cc2cc(Cl)ccc2n1S(=O)(=O)c1ccccc1	4.680501872	Valid
DrugGPT	PPARG	OC(=O)CCCc1cc2cc(Cl)ccc2n1S(=O)(=O)c1ccc2ncsc2c1	5.405957597	Valid
DrugGPT	PPARG	Cc1nc(sc1CSc1ccc(OCC(O)=O)c(C)c1)-c1ccc(cc1)C(F)(F)F	6.264427998	Valid
DrugGPT	PPARG	CC(C)c1cccc(c1)[C@H](C)NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1	7.145151852	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)c1nc2ccccc2o1	5.353114009	Valid
DrugGPT	PPARG	CC(C)c1cccc(c1)[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3)c(C)c(C)c2c1)C(O)=O	6.733390412	Valid
DrugGPT	PPARG	OC(=O)c1ccccc1-c1noc(c1C(=O)NCCOc1ccc(Cl)cc1Cl)-c1ccccc1	5.878335718	Valid
DrugGPT	PPARG	CCCc1c(OCCCCOc2ccc3n(CC(O)=O)ccc3c2)ccc2c(noc12)C(F)(F)F	6.146953436	Valid
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3)c(C)c(C)c2c1)c1ccccc1Cl	7.730505153	Valid
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1ccc(C)cc1	6.658039555	Valid
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2cccc(Cl)c2)C(O)=O)cc1)c1nc2ccccc2o1	5.984396	Valid
DrugGPT	PPARG	CCCc1cc(Oc2ccc(F)cc2)ccc1OCCCOc1cccc(c1)-c1sc(=O)[nH]c1O	6.185318132	Valid
DrugGPT	PPARG	CCCc1cc(Oc2ccccc2)ccc1OCCCOc1ccc2OC(CCc2c1)C(O)=O	6.25490182	Valid
DrugGPT	PPARG	COc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(C)cs1	6.798991194	Valid
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(C)c(s1)C(O)=O	8.289106364	Valid

==> Supplementary_file_5.txt <==
Model	Target	SMILES	Binding affinity (PLAPT + Validity checker)	Max_similarity
DrugGen	ACE	C[C@H](N[C@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.00282946	1
DrugGen	ACE	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.42982979	0.644736842
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@@]1(C)C(O)=O	5.545216924	0.576271186
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(C)=C2C	8.256923521	0.596153846
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(C)=C2O	8.207244778	0.622641509
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C(O)=C	9.315091708	0.578947368
DrugGen	ACE	C[C@H](N)CC1=CC=C(O)C2=CC=CC=C12	6.292684637	0.4375
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(C)C(O)=C2O1	8.524427666	0.622641509
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C)C(O)=C2O1	8.737644377	0.641509434
DrugGen	ACE	C[C@@H](C[C@@](C)(CS)C1=CC=CC=C1)N(C)C	5.871060185	0.487804878
DrugGen	ACE	NC(=O)CCC1=NN=C(CCC2=CC=CC=C2)C2=CC=CC=C12	5.992355578	0.405405405
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2C1=O	10.16879206	0.37704918
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.85392484	0.693877551
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.989797823	0.555555556
DrugGen	ACE	C[C@H](NC(=O)C1=NN=CC2=CC=CC=C12)C(=O)N1CCC[C@H]1C(O)=O	5.971151041	0.46969697
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2C)C1=O	9.360829052	0.380952381
DrugGen	ACE	C[C@H](NC(=O)[C@@H](N)CCC1=CC=CC=C1)C(=O)N1CCC[C@H]1C(O)=O	6.530588624	0.678571429
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C(C)=O	9.086493399	0.6
DrugGen	ACE	C[C@H](N)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CC1=CC=CC=C1)C(=O)NCC(O)=O	6.079421671	0.403508772
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2C1=O	9.258712867	0.365079365
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(O)C=C2O1	9.574480946	0.545454545
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2O1	9.031123407	0.517857143
DrugGen	ACE	C[C@@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.086352017	1
DrugGen	ACE	C[C@@H](N)C(=O)N[C@@H](CC1=CC=C(O)C=C1)C(O)=O	5.600446477	0.540540541
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(C=O)C=C2O1	9.341319736	0.459016393
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(F)=N1	7.591627773	0.76
DrugGen	ACE	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	7.075539498	0.973684211
DrugGen	ACE	NC1=NC(N)=C(N=N1)C1=CC=C(Cl)C2=C1N=CC2	5.591516302	0.477272727
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@@H]1C(O)=O	5.93851617	1
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(C)C(O)=C2O1	8.611651973	0.641509434
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C(O)=O	8.961114866	0.578947368
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2C1=O)C(O)=O	9.01578127	0.346666667
DrugGen	ACE	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.637645099	0.659574468
DrugGen	ACE	C[C@@H](NC1=NC(=O)N(C)C(=O)[C@H]1C)C(=O)N1CCC[C@H]1C(O)=O	5.350749356	0.433962264
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C(O)=C2C	8.122539615	0.673076923
DrugGen	ACE	C[C@H](N)C(O)=O	3.984907149	0.588235294
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	8.24281136	0.866666667
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@@]1(C)C(N)=O	5.569941264	0.557377049
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	8.790312254	0.68627451
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.191552894	1
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(C=C2O1)C(O)=O	8.873252117	0.476923077
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.058927436	0.64
DrugGen	ACE	NC(=O)C1=CN(C=CC1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	5.441019289	1
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(C)C	9.025411683	0.5
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.391854848	0.775510204
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2O	8.098660418	0.866666667
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(C=C2O1)C(C)C	8.512754426	0.465517241
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C=C2C	7.774827037	0.555555556
DrugGen	ACE	C[C@H](N)C(=O)N1CCC[C@H]1C(O)=O	4.55969834	0.638888889
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=C(C=C1)O)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	5.760288652	0.843137255
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C1=CC=C(O)C=C1	9.071038278	0.467741935
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.036486954	1
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2C(O)=O	9.240619848	0.692307692
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C(C)=C	9.169814093	0.578947368
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.625623265	0.636363636
DrugGen	ACE	C[C@H](N[C@@H](C)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	4.734159426	0.615384615
DrugGen	ACE	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1O	8.853373882	1
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	9.080024666	0.865384615
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C=O)C=C2O1	9.744380434	0.661290323
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	7.868825617	0.765957447
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(C)=O	9.193661647	0.764705882
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C)C=C2O1	9.166464417	0.545454545
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(OC(F)(F)F)C=C2	8.627789277	0.52238806
DrugGen	ACE	NC(=O)C1=CC=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=C1	7.810037452	0.490909091
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.915285571	0.698113208
DrugGen	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	1
DrugGen	ACE	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.557247519	1
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2O	9.103812284	0.653846154
DrugGen	ACE	C[C@H](N)C(=O)N[C@@H](CC1=CC=C(O)C=C1)C(=O)NC1=CC=CC=N1	6.305716891	0.36
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC=C2O	8.466244623	0.574074074
DrugGen	ACE	NC1=NC(=O)NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	9.328971014	0.592592593
DrugGen	ACE	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	9.03299592	0.765957447
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	8.974726139	0.975
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=O)C=C2O1	9.480311774	0.475409836
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(O)=O	9.11973423	0.475409836
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C(C)=C2C	7.985822885	0.58490566
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N(CCO)[C@@H]1O	9.245677123	0.525423729
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	8.346128858	1
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.361062674	0.7
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N(C2=CC=CC=C2)C1=O	7.597241404	0.555555556
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	9.614738119	0.537037037
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(O)C=C2C1=O	9.989127215	0.403225806
DrugGen	ACE	C[C@@H](CS)C(=O)N1C[C@H](C[C@H]1C(O)=O)NC(=O)C1=CC=CC=C1	6.830283663	0.467741935
DrugGen	ACE	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.162439223	0.795918367
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C2=O	9.477639627	0.509090909
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(F)C=C2	8.418073383	0.573770492
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	9.321566583	0.517857143
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2C(O)=C	8.865603664	0.692307692
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(C=C2O1)C(O)=O	8.59817025	0.461538462
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2C	8.4344441	0.622641509
DrugGen	ACE	C[C@H](NC(=O)[C@H](CC1=CC=CC=C1)NC(=O)OC(C)(C)C)C(=O)N1CCC[C@H]1C(O)=O	5.820274593	0.546875
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=O	9.019008098	0.764705882
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C(C)=C2O	7.827954946	0.641509434
DrugGen	ACE	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=CC=CC=C12	8.562583007	0.614035088
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(C)=C2O1	9.155046553	1
DrugGen	ACE	C[C@H](N)C(=O)N[C@@H](C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](C(C)O)C(=O)N1CCC[C@H]1C(O)=O	6.684897834	0.375
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC=C2	8.116226118	0.5
DrugGen	ACE	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2C	8.021690261	0.818181818
DrugGen	ACE	C[C@@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@@]1C(O)=O	5.365674272	0.596491228
DrugGen	ACE	C[C@H](N[C@@H](CCC1=CC=C(O)C=C1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.026770081	0.843137255
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.455965531	0.627118644
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)CC2(C)C	7.058859706	0.509090909
DrugGen	PPARG	NC1=NC(N)=C(N=N1)C1=C(Cl)C(Cl)=CC=C1	5.078808602	1
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2	6.433983859	0.555555556
DrugGen	PPARG	CN(C1=CC=CC=C1C)C1=CC=C(C=C1)C(=O)NC1=CC=C(C=C1)S(=O)(=O)NC(=O)NC1CCCCC1	5.512278374	0.533333333
DrugGen	PPARG	CC1=C(C)CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.869918867	0.733333333
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C(C)=C2C	7.002923772	0.75
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	7.368315964	0.537037037
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(=O)C=CC=C2	8.419633563	0.517857143
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	5.633716067	1
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.616959936	0.693877551
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	4.934520757	0.973684211
DrugGen	PPARG	CN(C1=CC=C(CC2SC(=O)NC2=O)C=C1)C1=CC=CC=N1	7.145911187	0.685185185
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.760561595	0.693877551
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.857175912	1
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.077187196	0.555555556
DrugGen	PPARG	CC1=CC=C(C=C1)C(=O)NC1=CC=C(C=C1)S(=O)(=O)NC(=O)NC1CCCCC1	4.556525491	0.666666667
DrugGen	PPARG	CN1CCN(CC1)C1=C2N=CC=C2NC2=C1C=C(C=C2)C(=O)NC1=CC=CC=C1Cl	6.906612191	0.29787234
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.689131266	1
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2O1	7.427890362	0.517857143
DrugGen	PPARG	CN(C1=CC=C(C=C1)C1=CC2=C(C=C1)C=C(C=C2)C(O)=O)C1=CC=C(C=C1)S(C)=O	6.160960058	0.372881356
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.64879387	0.555555556
DrugGen	PPARG	CC1=C(CC2CC2)N(C(=O)C2=CC=CC=C2)C1=O	6.005294997	0.290909091
DrugGen	PPARG	CN1CCN(CC1)C(=O)C1=CC=C(NC(=O)C2=CC=C(C)C=C2F)C=C1	6.719219898	0.315789474
DrugGen	PPARG	CC1=C(CC(O)=O)C2=CC=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	6.497625831	0.75
DrugGen	PPARG	CC1=C(CC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.572716716	1
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(O)=N1	8.295785801	0.787234043
DrugGen	PPARG	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.718710553	0.659574468
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C1=CC=C(C=C1)C#N	7.214488167	0.52238806
DrugGen	PPARG	CN(C)C(=O)C1=C(NC(=S)N(C)C2=CC=CC=C2)C=CC=C1C1=CC=C(CN2C=CN=N2)C=C1	5.724440262	0.28125
DrugGen	PPARG	CC1=CC=C(SC2=CC=C(C=C2)C2=CC=C(C=C2)C2=CC(C)=CC=C2)C=C1O	6.335658861	0.244444444
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	7.618998295	0.68627451
DrugGen	PPARG	CN(C1=CC=C(C=C1)C1=CC=C(C=C1)C1=CC=CC(O)=C1)C1=CC=C(C=C1)C(C)(C)C(O)=O	6.583792569	0.289473684
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.83079074	1
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.439372756	0.64
DrugGen	PPARG	CC1=C(CC2=CC=C(Cl)C=C2)C2=C(O1)C=C(O)C=C2	7.066108807	0.333333333
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C1=CC(C)=CC(O)=C1C2=O	8.535335893	0.476190476
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(O)=C2C	7.468432506	0.705882353
DrugGen	PPARG	CC1=C(C=C(Cl)C=C1)N(CC1=CC=C(C=C1)S(=O)(=O)NC(=O)NC1CCCCC1)C1CCCCC1	4.495838567	0.527027027
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.797557691	0.517857143
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.607284513	0.775510204
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	7.579027211	0.64
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2O	6.462531286	0.866666667
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.848607687	0.782608696
DrugGen	PPARG	CC1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.201127816	0.873684211
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(=O)C(C)=CC=C2C	7.510908867	0.592592593
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C#N	8.345537322	0.546875
DrugGen	PPARG	CN(C)CCC[C@]1(OCC2=C1C=C(Br)C=C2)C1=CC=C(OCC(O)=O)C=C1	6.991419077	0.455882353
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.92940477	0.555555556
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(Cl)C=C2	8.440076158	0.627118644
DrugGen	PPARG	CN(CC1=CC2=CC=CC=C2SC2=CC=CC=C12)C(=O)NC1=CC=C(C=C1)C1=CC=CC=N1	8.568032467	0.319444444
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C=C2C	7.173719963	0.68
DrugGen	PPARG	CC1=C(C=C(C=C1)C1=CC2=C(C=C1)C=C(C=C2)C(O)=O)C12CC3CC(CC(C3)C1)C2	9.126822605	0.729166667
DrugGen	PPARG	CN1C=C(CC2=CC=C(N(C(=O)C3=CC=C(C=C3)C3=CC=CC=N3)C=C2C)C2=CC=CC=N2)C2=C1C=CC=C2	6.958974156	0.246753247
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.18680393	0.636363636
DrugGen	PPARG	CN(C1=CC=CC=C1C1=CC=CC=C1C(O)=O)C1=CC=C(C=C1)C1=CC=C(C=C1)S(C)=O	7.0698704	0.288888889
DrugGen	PPARG	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346973129	0.791666667
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	7.366518183	0.865384615
DrugGen	PPARG	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	8.040379283	0.782608696
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(O)=CC=C2O1	7.44475722	0.622641509
DrugGen	PPARG	CN(CC1=CC=C(OCC2CCCCO2)C=C1)C(=O)C1=CC=C(N)C=C1	6.85687214	0.305084746
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	7.778114824	0.765957447
DrugGen	PPARG	CC1=C(CCC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.556731577	0.8
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(O)=N1	8.428873094	0.804347826
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	6.85663668	0.698113208
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(O)=C2C	7.761311438	0.705882353
DrugGen	PPARG	NC1=NC(N)=C(N=N1)C1=CC=C(C2=CC=CC=N2)C(F)(F)C(F)=C1	5.832824154	0.303571429
DrugGen	PPARG	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	8.287314261	0.765957447
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	6.596943042	0.693877551
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.963787165	0.975
DrugGen	PPARG	CC1=CC=C(C=C1)[C@H](C1=CC=C(OCC(O)=O)C=C1)C1=CC=CC=C1	6.726378539	0.382978723
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C1=CC(O)=CC=C1C2=O	8.311602581	0.491803279
DrugGen	PPARG	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.683120738	1
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC3CCCC3)=C(C)C(C)=C2O1	6.612900866	0.761904762
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	7.543048713	0.68627451
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.931748948	0.7
DrugGen	PPARG	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.195079026	1
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.297691446	0.64
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(C)=C2O1	7.650372012	1
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(O)=CC=C2O1	7.506801809	0.622641509
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.765992535	0.795918367
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C2=O	6.557528338	0.509090909
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(F)C=C2	8.604529164	0.573770492
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.99283513	0.517857143
DrugGen	PPARG	CC1=NC=C(COP(O)(O)=O)C(C=O)=C1O	6.095122582	1
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=CC=CC=C12	8.360208631	0.614035088
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=O	7.279849115	0.764705882
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	9.932355444	0.622641509
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(C)=C2O1	7.566036139	1
DrugGen	PPARG	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F	8.928889584	0.546875
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2O	8.592734192	0.653846154
DrugGen	PPARG	CC1=C(CC(O)=O)C2=CC(Cl)=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.52917306	0.76
DrugGen	PPARG	CC(C)CCC[C@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	5.618760531	1
DrugGen	PPARG	CN(C1=CC=CC=C1C)C(=O)CC[C@@H]1N(C(=O)O1)C1=CC=CC=C1C1=CC=CC=C1	7.182398391	0.230769231
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C1=CC=C(O)C=C1C2=O	7.440534014	0.483870968
DrugGen	PPARG	CN(C1=CC2=C(C=C1)C=C(C=C2)C(O)=O)C1=CC=C(C=C1)C(=O)C1=CC=C(C=C1)S(C)=O	6.785985138	0.285714286
DrugGen	PPARG	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.952271767	0.8125
DrugGen	PPARG	CC1=NC(=C(S1)C1=NC(=CC=C1)C(O)=O)C1=CC=CC=C1	5.865386898	0.288461538
DrugGen	PPARG	CC1=CC(C=C1)N(CC1=CC=C(C=C1)C(=O)C1=CC=C(C=C1)C(O)=O)C1CCCCC1	6.041447345	0.26984127
DrugGen	PPARG	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(\C=C\C(O)=O)C=C2C	7.402999617	0.573770492
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.543147772	0.627118644
DrugGen	GALM	CC1=C(C=C(C=C1)C(=O)O)O	5.167535201	0.384615385
DrugGen	GALM	CC1=C(C2=CC=C(O)C=C2)C2=C(C=C1C)N=CC=C2	6.481759213	0.242424242
DrugGen	GALM	CC(C)C1=CC=C(C=C1)N1CCN(CC1)C(C)C	4.560839531	0.317073171
DrugGen	GALM	CC1=C(C(=O)C2=CC=C(C=C2)C(O)=O)C2=C(O1)C=CC=C2	6.901935771	0.40625
DrugGen	GALM	CC1=C(C2=CC=CC=C2N1)C1=CC=NC(N)=N1	6.557050996	0.257575758
DrugGen	GALM	CC1=C(C2=CC=CC=C2N1)C(=O)NCCC1=CC=CC=C1	6.628267782	0.416666667
DrugGen	GALM	CC1=C(C2=CC=CC=C2N1)C(=O)NCCC1=CC=CC=N1	7.128247674	0.434782609
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C(C)=C2C	7.001151399	0.75
DrugGen	GALM	CC1=C(C=C(Cl)C=C1)C(O)=O	4.546074224	0.390243902
DrugGen	GALM	CC1=CC=C(C=C1)N(CC1=CC=C(O)C=C1C)C1=CC=C(O)C=C1	5.972035133	0.428571429
DrugGen	GALM	CC1=C(C2=CC=CC=C2)C2=C(O1)C=CC=C2	6.214137943	0.428571429
DrugGen	GALM	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.57481622	0.607142857
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.42423682	0.693877551
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.849657485	0.555555556
DrugGen	GALM	CC1=CC=C(C=C1)C(=O)C1=CC=C(N)C=C1	5.711822296	0.5
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2CCC(O)=O	7.310377316	0.709090909
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C(O1)C=CC(Cl)=C2	8.454303163	0.46969697
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1O	8.065897952	0.728813559
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C(N=CC=C12)C(O)=O	9.047341307	0.580645161
DrugGen	GALM	CC1=C(C2=CC=C(Cl)C=C2)C2=C(O1)C=C(O)C=C2	6.763503439	0.363636364
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C(N=CC=C12)C(F)(F)F	9.365354355	0.555555556
DrugGen	GALM	CC1=C(C=C(Cl)C=C1)C(=O)NCCC1=CC=CC=C1	5.825946112	0.425925926
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C(C)=C2O	7.038599709	0.76
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C(N=C(N)N=C12)C(O)=O	8.843790002	0.573770492
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C(S1)C=CC(Cl)=C2	7.846140381	0.455882353
DrugGen	GALM	CC(C)C1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.761263695	0.905263158
DrugGen	GALM	CC1=C(C(=O)C2=CC(F)=C(OCCN3CCOCC3)C=C2)C2=C(O1)C=CC=C2	7.610478918	0.333333333
DrugGen	GALM	CC1=C(C2=CC=CC=C2N1)C1=CC(=CC=C1)S(N)(=O)=O	7.72770541	0.272727273
DrugGen	GALM	CC1=C(C(=O)C2=CC(Cl)=C(OCCN(C)C)C=C2)C2=C(O1)C=CC=C2	6.884523818	0.383561644
DrugGen	GALM	CC1=C(CC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.749882244	1
DrugGen	GALM	CC1=C(C2=CC=CC=C2N1)C1=CC=C(O)C2=C1C=CC=C2	7.486662985	0.283333333
DrugGen	GALM	CC1=C(N)N=CN=C1NS(=O)(=O)C1=CC=CC=C1	6.677499383	0.387755102
DrugGen	GALM	CC1=CC=C(C=C1)[C@H](C1=CC(=CC=C1)N1CCCC1)C1=CC(=CC=C1)C(O)=O	6.522423799	0.326923077
DrugGen	GALM	CC(C)C1=CC=C(C=N1)[C@H](O)CO	5.119097603	0.282051282
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	6.48186866	0.866666667
DrugGen	GALM	CC1=CC=C(C=C1)C(=O)NCCC1=CC=C(N)C=C1	5.939257078	0.536585366
DrugGen	GALM	CC1=C(C=C(C=C1)C(O)=O)C1=CC=C(O)C2=C1C=C(O)C=C2	5.775204355	0.301886792
DrugGen	GALM	CC1=C(CC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(N)(=O)=O	5.910686827	0.679245283
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.486380072	1
DrugGen	GALM	CC1=C(C)C2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.322479409	0.872340426
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.250881781	0.64
DrugGen	GALM	CC(C)C1=CC=C(C=C1)N(C)C	4.732323768	0.303030303
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2	7.036313511	0.555555556
DrugGen	GALM	CC1=C(C2=CC=CC=C2N1)C1=CC(=CC=C1N1CCCC1)[N+]([O-])=O	6.91620938	0.343283582
DrugGen	GALM	CC1=C(N(N(C(=O)C2=CC=C(Br)C=C2)C1=O)C1=CC=CC=N1)C1=CC=C(O)C=N1	6.814220441	0.264367816
DrugGen	GALM	CC1=C(C2=CC=CC=C2N1)C1=CC=NC(NC2=CC=C(C=C2)S(N)(=O)=O)=N1	6.828100258	0.3125
DrugGen	GALM	CC1=C(CC(O)=O)C2=CC=CC=C2\C1=C/C1=CC=C(C=C1)S(N)(=O)=O	6.154989979	0.49122807
DrugGen	GALM	CC(C)C1=CC=C(C=C1)[C@H](C)C(O)=O	5.500663953	0.607142857
DrugGen	GALM	CC1=C(C2=CC=CC=C2N1)C1=CC=C(O)C2=C1C=CC(O)=C2	8.083775427	0.257575758
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(O)C=C2	8.208160001	0.583333333
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.9838369	0.636363636
DrugGen	GALM	CC(C)C1=CC=C(C=N1)C(O)C1=CC=C(Cl)C=C1	6.773062005	0.306122449
DrugGen	GALM	CC1=C(C2=CC=CC=C2)C2=C(O1)C=C(O)C=C2	6.057801775	0.302325581
DrugGen	GALM	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.027091198	0.791666667
DrugGen	GALM	CC1=C(C(=O)NC2=CC=CC=C2)C(C)=CC(=N1)C1=CC=CC=N1	5.559449699	0.380952381
DrugGen	GALM	CC1=C(N(C(=O)C2=CC=CC=C2)C1=O)C1=CC=C(C=C1)S(N)(=O)=O	5.467383754	0.305084746
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C(S1)C=C(OC(F)(F)F)C=C2	7.587598706	0.408450704
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.93599378	0.573770492
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.51482644	0.716666667
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C(O1)C=CC=C2	8.744369789	0.491525424
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(C)=O	7.281126556	0.764705882
DrugGen	GALM	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.5436503	0.716666667
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Br)C=C12	8.562136656	0.573770492
DrugGen	GALM	CC1=C(C2=CC=CC=C2)C2=C(NC(=S)NC2=O)C1	5.586260701	0.229166667
DrugGen	GALM	CC(C)C1=CC=C(C=N1)C(O)=O	4.825674879	0.393939394
DrugGen	GALM	CC(C)C1=CC2=C(OC3=NC(N)=C(C=C3C2=O)C2=CC=CC=N2)C=C1	7.898380055	0.596491228
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(OC(F)(F)F)C=C2	7.687768576	0.52238806
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	6.559825749	0.698113208
DrugGen	GALM	CC1=C(C2=CC=CC=C2)C2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.788916582	0.803921569
DrugGen	GALM	CC(C)C1=CC=C(C=C1)[C@@H](C)C(O)=O	5.600969701	0.607142857
DrugGen	GALM	CC(C)C1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.111282443	0.846938776
DrugGen	GALM	CC(C)C1=CC2=C(S1)N(C)C(=O)CN=C2C1=CC=CC=C1	6.927709608	0.519230769
DrugGen	GALM	CC1=C(N(CC2=CC=CC=C2Cl)C(=O)C2=CC(Cl)=C(O)C=C2)C2=C(N1)C=CC(Cl)=C2	6.269393555	0.294117647
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(OC(F)F)C=C2	8.147730129	0.52238806
DrugGen	GALM	CC1=CC=C(C=C1)N(CC1=CC=C(O)C=C1)C1=CC=C(NS(C)(=O)=O)C=C1	5.959793392	0.37037037
DrugGen	GALM	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.619284279	1
DrugGen	GALM	CC1=C(C)C2=C(C=C1C)N(CC1CC1)C(=O)CN=C2C1=CC=CC=C1	6.622555686	0.6
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	6.431784133	1
DrugGen	GALM	CC1=C(C=C(Cl)C=C1)N(CC1=CC=C(C=C1)S(N)(=O)=O)C1=CC=CC=N1	5.26561478	0.322033898
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.799528576	0.7
DrugGen	GALM	CC1=C(C(=O)C2=CC(Cl)=C(OCCN3CCCC3)C=C2)C2=C(O1)C=CC=C2	7.716035707	0.355263158
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C2=O	6.5790584	0.509090909
DrugGen	GALM	CC1=C(C2=CC=C(C=C2)C(O)=O)C2=C(O1)C=CC=C2	6.758892236	0.393939394
DrugGen	GALM	CC1=C(C(=O)C2=CC(F)=CC=C2)C2=C(O1)C=CC=C2	8.043920492	0.313432836
DrugGen	GALM	CC1=C(C2=CC=CC=C2N1)C1=CC=C(O)C=C1	7.37636442	0.3
DrugGen	GALM	CC1=C(N(CC2=CC=C(O)C=C2)C(=O)C2=CC=C(C=C2)S(N)(=O)=O)C2=C(N1)C=CC=C2	7.331528339	0.296296296
DrugGen	GALM	CC(C)C1=CC2=C(OC3=NC(N)=C(C=C3C2=O)C(O)=O)C=C1	5.648279882	1
DrugGen	GALM	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=O	7.454841708	0.764705882
DrugGen	GALM	CC1=C(C(=O)C2=CC(Cl)=C(OCCN3CCCCC3)C=C2)C2=C(O1)C=CC=C2	7.804313164	0.368421053
DrugGen	GALM	CC1=C(C=C(Cl)C=C1)C(=O)NCCC1=CC=C(C=C1)S(N)(=O)=O	5.577789812	0.470588235
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F	8.826678843	0.546875
DrugGen	GALM	CC(C)C1=CC=C(C=N1)[C@@H](O)C1=CC=C(O)C=C1	7.382906303	0.318181818
DrugGen	GALM	CC(C)C1=CC=C(C=N1)C(C)C(O)=O	5.351845502	0.444444444
DrugGen	GALM	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C(O)C=CC=C12	8.119541732	0.593220339
DrugGen	GALM	CC(C)C1=CC=C(C=N1)C(C)C	4.193960589	0.233333333
DrugGen	GALM	CC1=CC=C(C=C1)[C@@H](C1=CC(=CC=C1)[N+]([O-])=O)C1=CC=C(O)C=C1	7.246197019	0.333333333
DrugGen	GALM	CC1=C(C2=CC=CC=C2N1)C1=CC=C(NC(=O)C2=CC=CC=C2Cl)C=C1	7.231988906	0.323529412
DrugGen	GALM	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.754871277	0.8125
DrugGen	GALM	CC(C)C1=CC2=C(S1)N(C)C(=O)CN=C2C1=CC=CC=C1Cl	6.469317471	0.7
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.644701087	0.627118644
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)CC2(C)C	6.659393916	0.509090909
DrugGen	FB5L3	CC1=C(C)C=C2N(C[C@H](O)[C@H](O)[C@H](O)CO)C3=CC(Cl)=CC=C3N=C2C1=O	8.341160742	0.476923077
DrugGen	FB5L3	CC(C)C1=CC2=C(OC1=O)C=C(NC(=O)C1=CC=C(O)C=C1)C=C2	6.144998069	0.319148936
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(CC(C)=O)C=C2	7.124091476	0.555555556
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(C)=C2C	6.619184906	0.596153846
DrugGen	FB5L3	CC1=C(C=C(Cl)C=C1)C1=CC(=O)C2=C(O1)C=CC=C2	6.519838333	0.525
DrugGen	FB5L3	CC1=C(C2=CC=CC=C2N1)C(=O)NCCC1=CC=CC=C1	6.362871983	0.416666667
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C(C)=C2C	7.021936109	0.75
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(C)=C2	6.677393984	0.5
DrugGen	FB5L3	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.376847648	0.607142857
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2C1=O	7.313497768	0.37704918
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.279406766	0.693877551
DrugGen	FB5L3	CC1=C(C=C(Cl)C=C1)C(=O)NCCC1=CC=C(O)C=C1	6.10502801	0.418181818
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.89105529	0.555555556
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2CCC(O)=O	7.362734348	0.709090909
DrugGen	FB5L3	CC1=CC=C(C=C1)N1C(=O)NC2=C1C(=O)N(CC1=CC=CC=C1)C2=O	6.228315158	0.240740741
DrugGen	FB5L3	CC1=C(C2=CC=CC=N2)C2=C(NC(=O)C3=CC=C(Cl)C=C3)N=CC=C2N1	6.935059036	0.319444444
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2C1=O	7.260085725	0.365079365
DrugGen	FB5L3	CC1=C(C2=CC=CC=N2)C2=C(NC1=O)C=CC(Cl)=C2	6.545926992	0.321428571
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2O1	7.138928723	0.517857143
DrugGen	FB5L3	CC1=C(C2=CC=C(Cl)C=C2)C2=C(O1)C=C(O)C=C2	6.650143892	0.363636364
DrugGen	FB5L3	CC1=C(C=C(Cl)C=C1)S(=O)CCC1=CC=C(O)C=C1	5.718837706	0.333333333
DrugGen	FB5L3	CC1=C(C2=CC=CC=C2N1)C(=O)NC1=CC=C(N)C=C1	6.955489067	0.333333333
DrugGen	FB5L3	CC1=C(C2=CC=C(C=C2)S(N)(=O)=O)C2=C(N1)C=CC=C2	7.537564911	0.325
DrugGen	FB5L3	CC1=C(CC(O)=O)C2=CC=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	6.264414783	0.75
DrugGen	FB5L3	CC1=C(CC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.845417643	1
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(NS(C)(=O)=O)C=C2	6.557556072	0.421875
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	6.555356288	0.866666667
DrugGen	FB5L3	CC1=C(CC2=CC=C(O)C=C2)C2=C(O1)C=CC=C2	7.648928166	0.414634146
DrugGen	FB5L3	CC1=C(CC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(N)(=O)=O	5.942223318	0.679245283
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.422552966	1
DrugGen	FB5L3	CC1=C(C)C2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.449161907	0.872340426
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.221570807	0.64
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2	6.876644465	0.555555556
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(C)C	7.012486898	0.5
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CC3=CC=CC=C3)=C(C)C(C)=C2O1	7.054947717	0.746031746
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2O	6.256932711	0.866666667
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2	6.132416005	0.615384615
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.909243238	0.782608696
DrugGen	FB5L3	CC1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.452915786	0.873684211
DrugGen	FB5L3	CC1=CC=C(C=C1)C(C1=CC=C(C=C1)C#N)C1=CC=CC=C1	5.794485471	0.341463415
DrugGen	FB5L3	CC1=C(CC(O)=O)C2=CC=CC=C2\C1=C/C1=CC=C(C=C1)S(N)(=O)=O	6.250933968	0.49122807
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)CC(C)=C2	6.7265086	0.482758621
DrugGen	FB5L3	CC(C)C1=CC=C(C=C1)[C@H](C)C(O)=O	5.3048108	0.607142857
DrugGen	FB5L3	CC1=C(CCN2CCOCC2)C2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO)C1=NC=NC(=O)N=C1C2	5.714901333	0.275862069
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)CC(C)=C2C	6.940530087	0.528301887
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(Cl)C=C2	8.282369784	0.627118644
DrugGen	FB5L3	CC1=C(C)C(=O)C2=C(O1)C=CC=C2	4.916009866	0.388888889
DrugGen	FB5L3	CC1=C(C)C2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.205171483	0.824742268
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	9.858828589	0.636363636
DrugGen	FB5L3	CC1=C(C=C(Cl)C=C1)C(=O)NCCC1=CC=C(N)C=C1	6.078652191	0.411764706
DrugGen	FB5L3	CC1=C(CCN2CCOCC2)C2=C(NC=C2C1=O)C1=CC=CC=C1	6.442681436	0.353846154
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.904344328	0.791666667
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.975820237	0.573770492
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1	6.979834344	0.865384615
DrugGen	FB5L3	CC1=C(C2=CC=CC=C2N1)C1=C(O)C2=C(N1)C=CC=C2	7.475938845	0.298245614
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	8.062231847	0.765957447
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(C)=O	7.32770132	0.764705882
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Br)C=C12	8.585355075	0.573770492
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(OC(F)(F)F)C=C2	7.6657336	0.52238806
DrugGen	FB5L3	CC1=C(C2=CC=CC=C2N1)C1=CC(=CC=C1)[N+]([O-])=O	6.320531593	0.310344828
DrugGen	FB5L3	CC1=C(C2=CC=CC=C2)C2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.83898174	0.803921569
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	6.54090862	0.698113208
DrugGen	FB5L3	CC(C)C1=CC=C(C=C1)[C@@H](C)C(O)=O	5.450355889	0.607142857
DrugGen	FB5L3	CC1=NN=C2CN=C(C3=CC=CC=C3C(F)(F)F)C3=C(C=CC(Cl)=C3)N12	7.186526948	0.745098039
DrugGen	FB5L3	CC(C)C1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.235210709	0.846938776
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(OC(F)F)C=C2	8.188903083	0.52238806
DrugGen	FB5L3	CC1=C(C(=O)C2=CC(F)=C(OCCN3CCCCC3)C=C2)C2=C(O1)C=CC=C2	7.674499419	0.368421053
DrugGen	FB5L3	CC1=CC=C(C=C1)C(C1=CC=C(C=C1)C(O)=O)C1=CC=C(C=C1)C(F)(F)F	6.362398294	0.347826087
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.835288459	0.975
DrugGen	FB5L3	CC(C)C1=CC2=C(OC1=O)C=C(C=C2)C(O)=O	5.42952176	0.36
DrugGen	FB5L3	CC1=C(C(=O)C2=CC(Cl)=C(OCCN3CCOCC3)C=C2)C2=C(O1)C=CC=C2	7.682819352	0.369230769
DrugGen	FB5L3	CC(C)C1=CC2=C(OC1=O)C=C(C=C2)[C@@H](O)CO	5.132653966	0.28
DrugGen	FB5L3	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.799467605	1
DrugGen	FB5L3	CC1=C(CCN2CCC(CC2)N2C(=O)NC3=CC=C(Cl)C=C23)C2=CC=CC=C2N1	5.989719075	0.552238806
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	6.465906125	1
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.66103482	0.7
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	6.793988596	0.537037037
DrugGen	FB5L3	CC1=C(C2=CC=CC=C2N1)C(=O)NCCC1=CC=C(N)C=C1	7.210085435	0.412698413
DrugGen	FB5L3	CC1=C(C2=CC=CC=C2N1)C1=CC(=O)NC2=C1C=C(C=C2)C(O)=O	7.041235187	0.292682927
DrugGen	FB5L3	CC1=C(CCN2CCOCC2)CN=C1C1=CC=NC=C1	6.517717423	0.352941176
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.93620296	0.795918367
DrugGen	FB5L3	CC1=C(C2=CC=CC=C2N1)C1=CC=C(O)C=C1	7.304474339	0.3
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(F)C=C2	8.445544232	0.573770492
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	7.498063538	0.517857143
DrugGen	FB5L3	CC1=C(C(=O)C2=CC=C(Cl)C=C2)C2=C(O1)C=CC=C2	6.651603977	0.347826087
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)CC(C)=C2O	6.895507988	0.545454545
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2C	6.380519675	0.622641509
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CC3CCN(C)CC3)C(C)=C(C)C(C)=C2O1	7.341548983	0.41025641
DrugGen	FB5L3	CC1=C(C)CN(C(=O)NC2=CC=CC=C2)C2=C1C=C(NC1=CC=CC=C1)C=C2	5.808749424	0.293103448
DrugGen	FB5L3	CC(C)C1=CC2=C(OC3=NC(N)=C(C=C3C2=O)C(O)=O)C=C1	5.740005202	1
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=O	7.502989588	0.764705882
DrugGen	FB5L3	CC1=C(C(=O)C2=CC=C(C=C2)S(N)(=O)=O)C2=C(N1)C=CC=C2	6.983642005	0.3125
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(C)=C2O1	7.140610076	1
DrugGen	FB5L3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F	8.801608758	0.546875
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2[C@H]1C)C(O)=O	7.228553236	0.338235294
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2C	6.257908056	0.818181818
DrugGen	FB5L3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CC(O)=O)=C(C)C(C)=C2O1	6.603364357	0.857142857
DrugGen	FB5L3	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.715651432	0.8125
DrugGen	OPSB	CC1=C(C(=O)NC2=CC=CC=C2)C2(OC1=O)C=CC(Cl)=C2	7.451300592	0.339285714
DrugGen	OPSB	NC1=NC(N)=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=C1N=O	7.759734786	0.596491228
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.328337435	0.644736842
DrugGen	OPSB	CC1=C(C2=CC=CC=C2N1)C1=CC2=C(C=C1)C=C(C=C2)C(O)=O	6.794093809	0.35
DrugGen	OPSB	CC(CN1C2=CC=CC=C2SC2=CC=CC=C12)N(C)CC1=CC=CC=N1	6.382011078	0.604651163
DrugGen	OPSB	CC(CN1C2=CC=CC=C2SC2=CC=CC=C12)N(C)C	5.826757472	1
DrugGen	OPSB	NC1=NC(N)=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=N1	8.216389939	0.782608696
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C(C)=C2C	8.455957341	0.75
DrugGen	OPSB	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.794275045	0.607142857
DrugGen	OPSB	CC1=NC(NC2=NC=C(S2)C(=O)NC2=C(C)C=CC=C2Cl)=CC=N1	6.928160798	0.605633803
DrugGen	OPSB	CC1=NC=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=C1C(=O)OC(C)(C)C	7.290316296	0.419354839
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.617137171	0.693877551
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.799803253	0.555555556
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1O	8.037415277	0.728813559
DrugGen	OPSB	CC(C)C[C@H](NC(=O)CN1CCOCC1)C(=O)N[C@@H](CCC1=CC=CC=C1)C(=O)N[C@@H](CC(C)C)C(=O)[C@@]1(C)CO1	6.858269685	0.935483871
DrugGen	OPSB	CC1=NC(NC2=NC=C(S2)C(=O)NC2=C(C)C=CC=C2Cl)=CC(=N1)N1CCN(CCO)CC1	5.564363185	1
DrugGen	OPSB	CC(C)C[C@H](NC(=O)[C@@H](CC1=CC2=C(C=CC=C2)C=C1)NC(=O)C1=CN=CC=N1)C(O)=O	5.788472954	0.625
DrugGen	OPSB	NC1=NC(N)=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=C1	8.464531069	0.641509434
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Cl)=C1C(F)(F)F	8.236154632	0.649122807
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1(F)F	7.778844472	0.666666667
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Br)=N1	7.642146914	0.76
DrugGen	OPSB	CC1=C(C2=CC=CC=C2N1)C(=O)NC1=CC=CC=C1C	7.967684449	0.367346939
DrugGen	OPSB	CC(CN1C2=CC=CC=C2SC2=CC=CC=C12)N(C)CC1=CC=CC=C1C(F)(F)F	7.735391277	0.577777778
DrugGen	OPSB	CC(C)C[C@H](NC(=O)[C@H](CCC1=CC=CC=C1)NC(=O)C1=CC=C(O)C=C1)C(=O)N[C@@H](CC(C)C)C(=O)[C@@]1(C)CO1	6.258564482	0.611111111
DrugGen	OPSB	NC1=NC(N)=C(N=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.565514404	0.38
DrugGen	OPSB	CC1=CC=C(C=C1)N(CC1=CC=C(C=C1)S(=O)(=O)NC(=O)NC1CCCCC1)C1=CC=CC=C1	6.953311479	0.535714286
DrugGen	OPSB	CC(C)C1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.639553048	0.905263158
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C(O)C1O	8.415380203	0.973684211
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(F)=N1	7.716242037	0.76
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	6.829114831	0.973684211
DrugGen	OPSB	NC1=NC(N)=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=N1	8.083711397	0.765957447
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.563968592	0.659574468
DrugGen	OPSB	CC(C)C[C@H](NC(=O)CNC(=O)C1=CC=CC=C1)C(O)=O	6.204521583	0.340425532
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.842014058	1
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	7.579613349	0.866666667
DrugGen	OPSB	CC1=CC=C(C=C1)C(C1=CC=C(C=C1)C#N)C1=CC=CC=N1	7.094990834	0.466666667
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	8.489933218	0.68627451
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.640653184	1
DrugGen	OPSB	CC(C)C[C@H](NC(=O)[C@H](CCC1=CC=CC=C1)NC(=O)CN1CCOCC1)C(=O)N[C@@H](CC1=CC=CC=C1)C(=O)N[C@@H](CC(C)C)C(=O)[C@@]1(C)CO1	7.617854685	1
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.014548687	0.64
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2	8.140198382	0.555555556
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.618375896	0.775510204
DrugGen	OPSB	CC1=NC(C)=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=N1	7.522498719	0.622641509
DrugGen	OPSB	CC(C)C[C@H](NC(=O)[C@H](CCC1=CC=CC=C1)NC(=O)OC(C)(C)C)C(=O)N[C@@H](CC1=CC=CC=C1)C(=O)N[C@@H](CC(C)C)C(=O)[C@@]1(C)CO1	5.295066379	0.666666667
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.95646575	0.782608696
DrugGen	OPSB	CC1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.766607884	0.873684211
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(C)=C2	7.445278024	0.615384615
DrugGen	OPSB	CC(C)C1=CC=C(C=C1)N(CC(=O)N[C@@H](CC1=CC=CC=C1)C(=O)NCC1=CC=C(O)C=C1)C1=CC=CC=C1	6.842226146	0.393442623
DrugGen	OPSB	CC(C)C1=CC=C(C=C1)[C@H](C)C(O)=O	5.995737549	0.607142857
DrugGen	OPSB	CC(C)C[C@H](N)C(O)=O	4.684491665	0.545454545
DrugGen	OPSB	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@@H]1O	8.232466377	0.782608696
DrugGen	OPSB	CC1=C(C=C(C=C1)C1=CC2=C(C=C1)C=C(C=C2)C(O)=O)C12CC3CC(CC(C3)C1)C2	10.2920522	0.729166667
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.6589021	0.636363636
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CCC1=C	7.472327836	1
DrugGen	OPSB	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.604576128	0.791666667
DrugGen	OPSB	CC(C)C[C@H](NC(=O)[C@H](CCC1=CC=CC=C1)NC(=O)CN1CCOCC1)C(=O)N[C@@H](CC1=CC=CC=C1)C(=O)[C@@]1(C)CO1	7.62548713	0.952380952
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1O	8.923717279	1
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.664072815	0.716666667
DrugGen	OPSB	CC(C)C[C@H](NC(=O)[C@@H](N)C1=CC=CC=C1)C(=O)N[C@@H](CC1=CC=CC=C1)C(=O)C(F)(F)F	6.600522595	0.413333333
DrugGen	OPSB	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.941714962	0.782608696
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	7.793907221	0.765957447
DrugGen	OPSB	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.641119172	0.716666667
DrugGen	OPSB	CC(CN1C2=CC=CC=C2SC2=CC=CC=C12)N(C)CC1=CC=CC=C1	6.397713944	0.684210526
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(C)=O	8.066717502	0.764705882
DrugGen	OPSB	CC(CN1C2=CC=CC=C2SC2=CC=CC=C12)N(C)CC1=CC=CC=C1C	5.890581228	0.634146341
DrugGen	OPSB	CC(C)C[C@H](NC(=O)[C@@H](O)[C@H](N)CC1=CC=CC=C1)C(O)=O	6.046479864	0.428571429
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.149014643	0.698113208
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	6.772671448	1
DrugGen	OPSB	CC1=NN=C2CN=C(C3=CC=CC=C3C(F)(F)F)C3=C(C=CC(Cl)=C3)N12	7.6226644	0.745098039
DrugGen	OPSB	CC(C)C1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.208615239	0.846938776
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@@H]1O	7.691259994	1
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO)[C@@H](O)C(O)C1O	8.267047749	0.973684211
DrugGen	OPSB	CC(C)C1=CC2=C(S1)N(C)C(=O)CN=C2C1=CC=CC=C1	7.810364676	0.519230769
DrugGen	OPSB	NC1=NC(N)=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=C1	8.241944904	0.615384615
DrugGen	OPSB	CC1=C(C2=CC=CC=C2N1)C(=O)NCCC1=CC=C(C=C1)S(=O)(=O)NC(=O)NC1CCCCC1	6.599821868	0.608695652
DrugGen	OPSB	CC1=NN=C2CN=C(C3=CC=CC=C3Cl)C3=C(C=CC(Cl)=C3)N12	7.444558893	1
DrugGen	OPSB	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	8.742690484	0.765957447
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	8.308275613	0.975
DrugGen	OPSB	CC(C)C[C@H](NC(=O)C1=CC=C(O)C=C1)C(=O)N[C@@H](CCC1=CC=C(O)C=C1)C(=O)N[C@@H](CC(C)C)C(=O)[C@@]1(C)CO1	6.076432164	0.547945205
DrugGen	OPSB	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.135252753	1
DrugGen	OPSB	CC1=C(C2=CC=CC=C2N1)C1=CC=C(NS(C)(=O)=O)C=C1	6.457381502	0.333333333
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.847006465	1
DrugGen	OPSB	CC1=C(C2=CC=C(Cl)C=C2)C2(O1)C=CC(Cl)=C2	5.139633451	0.222222222
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.950105906	0.7
DrugGen	OPSB	NC1=NC(N)=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=N1	7.962343505	0.791666667
DrugGen	OPSB	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.471908696	1
DrugGen	OPSB	CC1=NC=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.818222996	0.733333333
DrugGen	OPSB	CC(C)C1=CC2=C(OC3=NC(N)=NC(N)=C3C2=O)C=C1	6.833389131	0.576923077
DrugGen	OPSB	CC1=C(C2=CC=CC=C2N1)C1=CC2=C(C=CC=C2)C=C1C(O)=O	7.180263801	0.292307692
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.998975894	0.795918367
DrugGen	OPSB	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	6.874900245	0.620253165
DrugGen	OPSB	CC(CN1C2=CC=CC=C2SC2=CC=CC=C12)N(C)CC1=CC=C(NS(C)(=O)=O)C=C1	7.109177634	0.530612245
DrugGen	OPSB	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=O	7.867219835	0.764705882
DrugGen	OPSB	CC(C)C1=CC=C(C=C1)S(=O)(=O)N[C@H]1[C@H](O)O[C@H](CO)[C@@H](O)[C@H]1O	7.331673989	0.381818182
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.061038317	0.791666667
DrugGen	OPSB	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.264638238	0.8125
DrugGen	OPSB	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Cl)=N1	7.412691176	1
DrugGen	OPSB	CC(C)C1=CC2=C(S1)N(C)C(=O)CN=C2C1=CC=CC=C1Cl	6.943051093	0.7
DrugGen	OPSB	NC1=NC(N)=C(N=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	8.851458	0.604938272
DrugGen	OPSB	CC(C)C[C@H](NC(=O)[C@@H](CC1=CC=CC=C1)NC(=O)CN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC1=CC=C(O)C=C1)C(=O)[C@@]1(C)CO1	7.478123134	0.589041096
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=C(OC2=CC=CC=C2Cl)C=C1	7.56932132	0.826086957
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=C(OC2=CC=CC=C2)C=C1	7.215640991	1
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1	8.29285623	1
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O	7.257048847	0.644736842
DrugGen	NAMPT	NC(=O)C1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=N1	8.471163786	0.547169811
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(O)C=C2	8.323529708	0.517857143
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2	7.203541131	0.517857143
DrugGen	NAMPT	CN(C)C(=O)N1CCC(CC1)S(=O)(=O)N1CCC(CC1)N1CC(C1)NC(=O)C1=C(C)NC=N1	6.263091785	0.261363636
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(C)=C2	7.503593781	0.5
DrugGen	NAMPT	CN(C)CC1=CC2=C(C=C1)N(C)C(=O)N2	5.359223129	0.261538462
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(F)=N1	8.320155648	1
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.344626939	0.693877551
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	8.545311399	0.555555556
DrugGen	NAMPT	CN1CCN(CC1)C1=CC=C(C(=O)N2CCC(CC2)C(=O)N2CCC(O)CC2)C(=C1)C1=CC=C(C=C1)C#N	5.764293801	0.278481013
DrugGen	NAMPT	CC1=C(CN2CCN(CC2)C(=O)C2=CC=C(F)C=C2)C2=CC=CC=C2N1	7.096715091	0.342465753
DrugGen	NAMPT	NC(=O)C1=C2OCCC2=C1C(=O)N1CCC2=CC=CC=C2C1	5.900732911	0.456521739
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=C(Cl)C=C1	7.171038974	0.769230769
DrugGen	NAMPT	CN1CCC(CC1)S(=O)C1=CC=C(C=C1)C(=O)NC1=CC=C(C=C1)C#N	5.199609156	0.36
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C(O)=C2	6.453676122	0.545454545
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2O	7.163428213	0.603773585
DrugGen	NAMPT	CC1=C(C=C(I)C=C1)N1CCN(CC1)C(=O)C1=CC=C(N)C=C1	6.289496222	0.3125
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1(F)F	7.246410608	0.666666667
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Cl)=C1	7.271299864	0.711538462
DrugGen	NAMPT	CN1CCC(CC1)S(=O)C1=CC=C(C=C1)C(=O)NC1=CC=C2N=CC=C2C=C1	5.421676377	0.341176471
DrugGen	NAMPT	CN1CCN(CC1)C(=O)N1CCC(CC1)C(=O)N1CCC2(CC2CNC(=O)C2=C(C=CC=C2)C(F)(F)F)CC1	6.348174708	0.280487805
DrugGen	NAMPT	NC1=NC(N)=C(N=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.332951058	0.38
DrugGen	NAMPT	CN1CCN(CC1)C(=O)N1CC(NC(=O)C2=CC=C(F)C=C2)=CC=C1	5.23916823	0.285714286
DrugGen	NAMPT	CN1CCN(CC1)C1=CC=C(C(=O)NC2=CC(NC3=NC=CC(=N3)C3=CN=CC=C3)=C(C)C=C2)C(NC2=CC=C(Cl)C=C2)=C1	6.439188226	0.638554217
DrugGen	NAMPT	CN1CCC(CC1)C(=O)N1CCC2(CC2CNC(=O)N2C=CC3=C(C=CC(Cl)=C3)C=C2)CC1	6.036762433	0.268292683
DrugGen	NAMPT	CN(C)CCC1=C2N=CC(=CC2=N1)N1CCC[C@@H](O)C1	6.746098932	0.235294118
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(F)=N1	7.657019061	0.76
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	6.63630863	0.973684211
DrugGen	NAMPT	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.388657802	0.659574468
DrugGen	NAMPT	CN(C)C(=O)OC1=CC=C(C=C1)S(=O)(=O)N1CCC2=CC=CC=C2C1	4.607104008	0.365384615
DrugGen	NAMPT	CN1CCC(CC1)NC(=O)C1=CC=C(N)C2=C1C=CC=C2	5.722580312	0.37704918
DrugGen	NAMPT	CN1CCN(CC1)C1=CC=C(NC2=CC=C(C=C2)C(=O)NC2=CC=CC=C2)C=C1	7.925597574	0.337662338
DrugGen	NAMPT	CC(C)N1CCC(CC1)S(=O)(=O)NC1=C(NC2=CC=C(C=C2)C(F)(F)F)C=CC(C)=N1	5.905751563	0.257142857
DrugGen	NAMPT	CC1=C(CCN2CCC(CC2)N2C(=O)NC3=CC=C(F)C=C23)C(=O)NC2=C1C=C(F)C=C2	5.793909384	0.457142857
DrugGen	NAMPT	CN1CCN(CC2=CC=C(C=C2)C(=O)NC2=CC(NC3=CC=C(F)C=C3)=C(C)C=C2)CC1	7.2796399	0.597222222
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O	8.142795517	0.68627451
DrugGen	NAMPT	NC(=O)C1=C2NCCS2=NC=N1	5.662593999	0.23255814
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	7.297599088	1
DrugGen	NAMPT	CN(C)CCC1=CC=C(C=C1)C(=O)NC1=CC=CC(NC2=CC=C(Cl)C=C2)=C1	6.534321366	0.349206349
DrugGen	NAMPT	NC(=O)C1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	8.927719915	0.561403509
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.516237747	0.775510204
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(Cl)=C2	7.265426389	0.465517241
DrugGen	NAMPT	CN1CCN(CC1)C(=O)C1=CC2=C(C=C1)N(C)C(=O)CN=C2C1=CC=CC=C1	6.336626691	0.603773585
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)S(=O)(=O)C1=CC=C(C=C1)C(=O)NC1=CC=CC=C1	6.314716099	0.278688525
DrugGen	NAMPT	CC(C)N1CCN(CC1)C(=O)C1CCN(CC1)C(=O)C1=CC=C(C=C1)C#N	5.210362239	0.263157895
DrugGen	NAMPT	CN(C)CCC1=C(NC2=CC=C(F)C=C2F)C2=C(N1)C=C(C)C=C2	6.944872699	0.28358209
DrugGen	NAMPT	CC(C)CN1CC(CC1=O)OC(=O)N1CCC2(CC2CNC(=O)C2=CC=C(Cl)C=C2)CC1	5.926237062	0.297297297
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)[C@@H]1C[C@H](O)[C@@H](CO)O1	6.254543395	0.436363636
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.45719669	0.636363636
DrugGen	NAMPT	CC(C)N(CC1=CNC2=C1C=CC=C2)C(=O)CC1=CC=CC=C1	7.902254817	0.469387755
DrugGen	NAMPT	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.696943053	0.791666667
DrugGen	NAMPT	CN1CCC(CC1)C(=O)N1CCC(CC1)S(=O)C1=CC=C(C=C1)C(C1=CC=C(O)C=C1)C1=CC=C(O)C=C1	5.699144581	0.263157895
DrugGen	NAMPT	CC1=C(C=C(O)C=C1)C(=O)N1CCC2(CC1)N(CNC2=O)C1=CC=C(Cl)C=C1	6.878866027	0.324324324
DrugGen	NAMPT	CN(C)CC1=CC=C(C=C1)C(=O)NC1=CC=C(C=C1)C(=O)NC1=CC=CC=C1	6.306101934	0.346938776
DrugGen	NAMPT	CN1CCN(CC1)C(=O)C1=CC=C(NC(=O)N2Cc3ccccc3C2)C=C1	5.771332571	0.324675325
DrugGen	NAMPT	NC1=NC=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.549881525	1
DrugGen	NAMPT	NC1=NC(N)=C(N=N1)C1=C(Br)C(Cl)=CC=N1	5.020798664	0.463414634
DrugGen	NAMPT	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	6.314261884	1
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@@H]1O	7.457147822	1
DrugGen	NAMPT	CC(C)N(C)CCOc1cc(C)cc(NC(=O)N2Cc3ccccc3C2)c1	4.641340473	0.279411765
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1	7.994842405	0.975
DrugGen	NAMPT	CN1CCN(CC1)C(=O)C1=CC=C(C=C1F)S(=O)(=O)N1CCN(CC1)C1=NC=CC=C1	6.497860128	0.285714286
DrugGen	NAMPT	CC1=C(C)C(=O)N(C2=CC=CC=C2)C1=O	5.345237634	0.40625
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)[C@@H]1CC[C@@H](CC2=CC=C(Cl)C=C2)C1	6.633987463	0.272727273
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(O)C=C2C	7.765305419	0.705882353
DrugGen	NAMPT	CN(C)CC1(CC1)C(=O)N1CCC(=CC1)C1=NC=CC(=N1)C1=CNC2=CC=CC=C12	6.984524562	0.27184466
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.933719554	0.7
DrugGen	NAMPT	CN(C)CCC1=CNC2=C1C=C(C=C2)S(=O)(=O)N1CCN(CC1)C1=NC=CC=N1	6.278978529	0.515625
DrugGen	NAMPT	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.441615304	1
DrugGen	NAMPT	CN1CCN(CC1)C1=NC2=CC(NC(=O)C3=CC=C(Cl)C=C3)=CC=C2NC2=CC=CC=C12	7.028279574	0.684210526
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2O1	8.04843779	0.537037037
DrugGen	NAMPT	CC1=CC(CC(C)(C)C1)OC(=O)C1=CC(Cl)=CC=C1	5.477732367	0.327272727
DrugGen	NAMPT	NC1=NC=CC(=C1)C1=CN(C=CC1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	7.658514466	0.393442623
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(F)=C2O	7.33120493	0.581818182
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	7.725174819	0.795918367
DrugGen	NAMPT	NC1=NC(N)=C(N=N1)[C@H]1C[C@H](O)[C@@H](CO)O1	7.44145631	0.403846154
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1	8.594639465	0.517857143
DrugGen	NAMPT	CN1CCC(CC1)C(=O)N1CCC2(CC2CNC(=O)N2CC[C@H](C2)N2C(=O)NC3=C2C=C(F)C=C3)CC1	6.021391165	0.333333333
DrugGen	NAMPT	CC1=C(C=C(F)C=N1)C(=O)NC1=CC=C2N=CC(=NC2=C1)C1=CC=CC=C1	6.443795079	0.297297297
DrugGen	NAMPT	CN1CCN(CC2=CC=C(C=C2)C(=O)NC2=CC=C(C=C2)C(=O)NC2=CC=C(F)C=C2F)CC1	8.055605644	0.454545455
DrugGen	NAMPT	CC1=C(CCN2CCOCC2)C2=CC(NS(=O)(=O)C2)=CC=C1C1=CC=CC=N1	6.711742317	0.285714286
DrugGen	NAMPT	NC(=O)C1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC=N1	9.115545087	0.708333333
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1	10.1352577	0.622641509
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC=C2	7.742917626	0.5
DrugGen	NAMPT	CC1=C(CCN2CCOCC2)CN=C1C1=CC=NC=N1	7.020464251	0.351851852
DrugGen	NAMPT	NC(=O)C1=CN(C=CC1)[C@H]1C[C@H](O)[C@@H](CO)O1	6.242878368	0.436363636
DrugGen	NAMPT	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(O)C=C2	7.589030639	0.517857143
DrugGen	NAMPT	CN1CCN(CC1)C(=O)C1=CC=C(NC2=CC=C(C=C2)C(=O)N2CCC(O)(CC2)C#N)C=C1	5.940665465	0.27027027
DrugGen	NAMPT	CN1CCC(CC1)OC(=O)C1=CC=C2N=CC(=NC2=C1)C1=CC=C(F)C=C1	6.001680126	0.308823529
DrugGen	NAMPT	NC(=O)C1=C2NCC[C@@H](C3CCN(CC3)C(=O)C3=CC=C(C=C3)C#N)N2N=C1	7.154929963	0.365853659
DrugGen	NAMPT	CN1CCN(CC1)C(=O)C1=CC=C(NC2=CC=C(C=C2)C(O)=O)C=C1	6.662321835	0.314285714
DrugGen	NAMPT	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	6.989366758	0.791666667
DrugGen	NAMPT	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.202122356	0.8125
DrugGen	NAMPT	CC1=C(C=C(Cl)C=N1)C1=CC2=C(C=CNC2=O)N=C1	5.911355329	0.333333333
DrugGen	NAMPT	CC(C)C1=CC=C(C=N1)C1=C(C(=O)NC2=CC(C)=CC=C2)C(=C(N1)C1=CC=CC=C1)C1=CC=C(C=C1)C(O)=O	6.827054927	0.295454545
DrugGen	NAMPT	NC(=O)C1=CC=C2N=CC(=NC2=C1)C1=CC=C(Br)C=C1	6.03655359	0.288888889
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CC3CCCC3)=C(C)C(C)=C2O1	8.357126243	0.745762712
DrugGen	PGK2	CC1=NC2=C(C=C(Cl)C=C2)N1[C@H](CC1=CC=CC=C1)C(O)=O	6.915328684	0.340425532
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)C(CN(C)C)C1=CC=CC2=C1C=C(Cl)C=C2	6.362716025	0.351851852
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=C	8.770807963	0.764705882
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)C(O)=C(C)C2(C)C	8.651266423	0.526315789
DrugGen	PGK2	CC1=NC=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=N1	7.134578201	0.557692308
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C(C)=C2C	9.078926472	0.75
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CC3CCN(C)CC3)C(C)=C2O1	8.37403675	0.426666667
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)C(O)=CC=C2C	8.694375921	0.5
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Cl)=NC1=O	6.528538585	0.769230769
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)C(O)=C(C)C2=O	8.878865934	0.508474576
DrugGen	PGK2	CC1=NC(NC2=NC=C(S2)C(=O)NC2=C(C)C=CC=C2Cl)=CC(=N1)C1=CC=CC=C1	5.993490626	0.621621622
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.415357855	0.607142857
DrugGen	PGK2	CC(C)C1=CC2=C(OC3=NC(C)=CC(C)=C3C2=O)C=C1	6.865793381	0.5
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	8.927749138	0.693877551
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2CCC(O)=O	8.895163128	0.709090909
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)C(C)=C2C	8.24488341	0.5
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1O	7.74749458	0.728813559
DrugGen	PGK2	CC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	8.988644533	0.725490196
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)C(CN(C)C)C1=CC=C(OC(=O)C(C)C)C=C1	5.885962766	0.333333333
DrugGen	PGK2	CC1=NC(NC2=NC=C(S2)C(=O)NC2=C(C)C=CC=C2Cl)=CC(=N1)N1CCN(CCO)CC1	5.780295692	1
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)S(=O)(=O)NC(=O)NC1CCCCC1	5.451188841	0.697674419
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Br)=N1	7.541786535	0.76
DrugGen	PGK2	CC1=NC(=C2N=CN=C2N1)C1=CC=NC2=C1C=C(C)C=C2	7.175418347	0.185185185
DrugGen	PGK2	CC1=NC2=C(S1)N=CN=C2C1=CC=CC=C1Cl	4.964904704	0.266666667
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C(C)=C2O	9.05014412	0.76
DrugGen	PGK2	CC1=NC(NC2=NC=C(S2)C(O)=O)=CC(C)=N1	5.792574427	0.383561644
DrugGen	PGK2	CC(C)C1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.544272931	0.905263158
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(F)=N1	7.665321963	0.76
DrugGen	PGK2	CC1=NC(=C2N=CN=C2N1)C1=CC=CC=C1	6.275710239	0.28358209
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CC3CCN(C)CC3)C(C)=C(C)C(O)=C2O1	8.430037552	0.4
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)S(=O)(=O)NC1=CC=C(N)C=C1	6.565447524	0.355555556
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O	8.081505145	0.866666667
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)N(C1=CC=C(C=C1)S(N)(=O)=O)C1=CC=CC=C1	7.021658211	0.342105263
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CC3CCN(C)CC3)C=C(C)C(C)=C2O1	8.858560334	0.395061728
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	8.21009338	1
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	9.099448919	0.64
DrugGen	PGK2	CC1=NC=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	7.826985278	0.717391304
DrugGen	PGK2	CC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1	8.327773575	0.591836735
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)N1CCN(CC1)C(=O)CN1C(=O)NC2=CC=CC=C12	6.919143232	0.402985075
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2	8.389282097	0.555555556
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1	8.582361846	0.775510204
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)C(O)=C(C)C(O)=C2C	8.876115983	0.508474576
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)S(=O)(=O)NC(=O)NC1CCCc2ccccc12	5.118326075	0.413793103
DrugGen	PGK2	CC1=NC(NC2=NC=CC(=N2)C2=CC=CC=C2Cl)=CC(=N1)C1=CC=CC=C1	6.969092801	0.301204819
DrugGen	PGK2	CC(C)C1=CC2=C(OC1=O)C=C(C=C2)[C@H](C)C(O)=O	6.230147489	0.454545455
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CC(C)C)=C(C)C(C)=C2O1	8.732564766	0.814814815
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)[C@H](C)C(O)=O	6.014455514	0.607142857
DrugGen	PGK2	CC1=NC=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=C1C(F)(F)F	9.567608116	0.438596491
DrugGen	PGK2	CC1=NC2=C(C=C(Cl)C=C2)N(C[C@H](O)[C@H](O)[C@H](O)CO)C1=O	6.870299698	0.459016393
DrugGen	PGK2	CC1=NC=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.261478011	1
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	10.04255415	0.636363636
DrugGen	PGK2	CC1=NC(NC2=NC=C(S2)C(O)=O)=CC(=N1)C1=CC=CC=C1	6.101391872	0.38961039
DrugGen	PGK2	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	7.346646184	0.791666667
DrugGen	PGK2	CC1=NC(=O)NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	9.20667096	0.528301887
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	7.174224573	0.716666667
DrugGen	PGK2	CC1=NC=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=C1C(F)(F)F	9.181486216	0.431034483
DrugGen	PGK2	CC(C)C1=CC2=C(OC3=NC=CC=C3C2=O)C=C1	5.525057253	0.519230769
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	8.219674468	0.765957447
DrugGen	PGK2	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	7.057477657	0.716666667
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(C)=O	9.046436507	0.764705882
DrugGen	PGK2	CC1=NC(=CN=C1NC1=C(C)C=CC=C1)C1=CC=C(C=C1)S(=O)(=O)NC(=O)NC1CCCCC1	7.343838624	0.476190476
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)N(CC(=O)N[C@H](C)C(O)=O)C1=CC=CC=C1N1CCCCC1	6.734551333	0.3375
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)S(=O)(=O)NCCC1=CC=C(NS(C)(=O)=O)C=C1	7.454580282	0.428571429
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=CC2=O	8.697367661	0.698113208
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)[C@@H](C)C(O)=O	5.763471366	0.607142857
DrugGen	PGK2	CC(C)C1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	6.302275287	0.846938776
DrugGen	PGK2	CC(C)C1=CC2=C(S1)N(C)C(=O)CN=C2C1=CC=CC=C1	7.832887138	0.519230769
DrugGen	PGK2	CC1=NC2=C(C=C(Cl)C=C2)C(=C1)C1=CC=C(C=C1)S(N)(=O)=O	6.89710921	0.357142857
DrugGen	PGK2	CC1=NC=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=C1	5.575140187	0.480769231
DrugGen	PGK2	CC1=NC2=C(C=C(Cl)C=C2)C(=C1)C1=CC=C(C=C1)[N+]([O-])=O	5.501589042	0.288135593
DrugGen	PGK2	CC1=NC2=C(C=C(C=C2C1=O)S(O)(=O)=O)C1=CC=C(O)C=C1	6.657648742	0.319148936
DrugGen	PGK2	CC1=NC2=C(C=C(Cl)C=C2)C(C1C)C1=CC=CC=N1	6.354301977	0.263157895
DrugGen	PGK2	CC(C)C1=CC2=C(OC1=O)C=C(C=C2)C(O)=O	5.363745081	0.36
DrugGen	PGK2	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.405619647	1
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	8.197369784	1
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.615655319	0.7
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)C(O)=CC=C2	8.482430136	0.475409836
DrugGen	PGK2	CC1=NC=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O	8.015106869	0.733333333
DrugGen	PGK2	CC1=NC=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=C1N=O	6.810729767	0.482758621
DrugGen	PGK2	CC1=NC(=C(S1)C1=NC2=C(S1)C=CC=C2)S(N)(=O)=O	5.593770763	0.229508197
DrugGen	PGK2	CC1=NC=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=C1C=O	7.097632269	0.482758621
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.587823777	0.795918367
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(CCC(O)=O)C=C2	8.520323958	0.567164179
DrugGen	PGK2	CC(C)C1=CC=C(C=C1)N1C=C(C2=CC=CC=C2)C2=C(C=CC=C2)C1=O	7.209722379	0.326530612
DrugGen	PGK2	CC1=NC2=C(C=C(C=C2)S(N)(=O)=O)C1(C)C	6.462055712	0.307692308
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CC3CCN(C)CC3)C(C)=C(C)C(C)=C2O1	8.731820414	0.41025641
DrugGen	PGK2	CC(C)C1=CC2=C(OC3=NC(N)=C(C=C3C2=O)C(O)=O)C=C1	5.306793505	1
DrugGen	PGK2	CC1=NC(=C(S1)C1=NC(=CS1)C1=CC=CC=C1)C(O)=O	5.448851457	0.254545455
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C(O)=O	8.893665862	0.764705882
DrugGen	PGK2	CC1=NC=C(COP(O)(O)=O)C(C=O)=C1O	5.869854406	1
DrugGen	PGK2	CC1=NC2=C(S1)N=CN=C2[C@H]1O[C@H](CO)[C@@H](O)[C@H]1O	9.582769144	0.338983051
DrugGen	PGK2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CC(O)=O)=C(C)C(C)=C2O1	8.531070248	0.857142857
DrugGen	PGK2	CC1=NC(N)=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=N1	8.015485839	0.76
DrugGen	PGK2	CC(C)C1=CC2=C(OC1=O)C=C(NC(=O)C1=CC=CC=C1F)C=C2	5.723127827	0.265625
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(N)=N1	7.191784969	0.791666667
DrugGen	PGK2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	8.337344798	0.8125
DrugGen	PGK2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(Cl)=N1	7.412362183	1
DrugGen	PGK2	CC(C)C1=CC2=C(S1)N(C)C(=O)CN=C2C1=CC=CC=C1Cl	6.943907033	0.7
DrugGen	PGK2	CC(C)C1=CC2=C(OC1=O)C=C(C=C2C)C(O)=O	5.426398889	0.283333333
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12	8.743291326	0.627118644
DrugGen	FABP5	CN1CCN(CC1)C1=NC2=CC=CC=C2NC2=CC=CC=C12	5.183145837	0.744186047
DrugGen	FABP5	CN1CCN(CC1)C1=NC2=CC=C(Cl)C=C2NC2=CC=CC=C12	5.49832052	0.822222222
DrugGen	FABP5	CC1=C(C2=CC=CC=C2N1)C1=CC=NC(N)=N1	5.767345011	0.257575758
DrugGen	FABP5	CC(C)CC(C)C1=CC=C(C=C1)C(=O)C1=CC=C(C=C1)S(N)(=O)=O	6.683318367	0.368421053
DrugGen	FABP5	CC(C)CCC[C@@H](C)[C@@]1([H])CCC2=C(O1)C(C)=CC=C2C(O)=C	7.765496859	0.264705882
DrugGen	FABP5	CC1=C(C(=O)NC2=CC=C(C=C2)S(=O)(=O)NC2=NC=CC=C2)C2=C(S1)SC(N)=N2	6.927213652	0.375
DrugGen	FABP5	CC1=C(C=C(Cl)C=C1)C1=CC(=NN1C1=CC=C(C=C1)S(N)(=O)=O)C1=CC=CC=C1	7.007772204	0.426229508
DrugGen	FABP5	CC1=C(C2=CC=CC=C2)C2=C(O1)C=CC=C2	5.023393658	0.428571429
DrugGen	FABP5	CN(CC1=CC=C(C=C1)C1=CC=C(NS(C)(=O)=O)C=C1)C1=NC=CC=N1	7.907063603	0.431372549
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C(C)C(O)=O	5.364044944	0.607142857
DrugGen	FABP5	CN1CCN(CC1)C1=NC2=CC=C(C=C2NC2=CC=CC=C2)C(=C1)C(O)=O	5.927319248	0.279411765
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C	7.236265254	0.693877551
DrugGen	FABP5	CC1=C(C=C(Cl)C=C1)C(=O)NCCC1=CC=C(O)C=C1	5.791155617	0.418181818
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2	7.992046292	0.555555556
DrugGen	FABP5	CC(C)CC1=C(C(=O)C2=CC=CC=C2)C2=C(O1)C=CC=C2	4.904616387	0.380952381
DrugGen	FABP5	CC1=CC(N)=C(C=C1)C1=CC2=C(O1)C=CC=C2	6.082731142	0.266666667
DrugGen	FABP5	CC1=C(C2=CC=CC=C2N1)C1=CC(=O)NC2=C1C=CC=C2	6.904836654	0.283333333
DrugGen	FABP5	CN1CCN(CC1)C1=NC2=CC=CC=C2NC2=C1C=C(C=C2)C(O)=O	4.735021601	0.592592593
DrugGen	FABP5	CC(C)N1N=C(C2=CC=CC=C2)C2=C(NC1=O)C=CC(Cl)=C2	6.704084836	0.529411765
DrugGen	FABP5	CN1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=NC=C(Cl)C=N1	7.154440429	0.767857143
DrugGen	FABP5	CC1=C(C2=CC=CC=C2N1)C1=CC(=O)C2=C(O1)C=CC=C2	7.482118325	0.525
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C1=CC(=CC=N1)[C@H](N)C(O)=O	5.155823338	0.294117647
DrugGen	FABP5	CN(C1=CC2=C(C=C1)C=C(Cl)C=C2)C1=CC=CC=N1	7.596605848	0.333333333
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)N(C1=CC=C(C=C1)C(=O)NCCC1=CC=C(O)C=C1)C1=CC=C(O)C=C1	6.976027614	0.428571429
DrugGen	FABP5	CC(C)N1C2=C(C=C(Cl)C=C2)C(=NCC1=O)C1=CC=CC=C1	5.780943813	0.717391304
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	7.931460439	1
DrugGen	FABP5	CC(C)N(CC1=CC=C(C=C1)C(O)=O)C1=CC=CC=C1	5.538013611	0.40625
DrugGen	FABP5	CC(C)N1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=CC=C(Cl)C=N1	6.468278049	0.810344828
DrugGen	FABP5	CC1=C(C2=CC=CC=C2N1)C1=CC(=O)C2=C1C=C(O)C=C2	7.269715115	0.333333333
DrugGen	FABP5	CC1=C(C=C(Cl)C=C1)C(=O)NCCC1=CC=C(C=C1)S(=O)(=O)NC(=O)NC1CCCCC1	6.344463652	0.793650794
DrugGen	FABP5	CN(C)S(=O)(=O)NC1=CC=C(C=C1)C(O)=O	6.221846146	0.4
DrugGen	FABP5	CC1=C(C2=CC=CC=C2N1)C(=O)NC1=CC=C(N)C=C1	6.584332033	0.333333333
DrugGen	FABP5	CC(C)C1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.799631416	0.905263158
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C1=C(O)C2=C(C=CC=C2)C1(O)C1=CC=C(O)C=C1	7.258998978	0.25862069
DrugGen	FABP5	CC(C)CN1C2=C(C=C(Cl)C=C2)C(=NCC1=O)C1=CC=CC=C1	5.98706396	0.692307692
DrugGen	FABP5	CC1=C(C=C(C=C1)C1=CC=C(C=C1)C#N)C(O)=O	5.485739316	0.29787234
DrugGen	FABP5	CC1=C(C=C(Cl)C=C1)C(=O)NC1=CC=C(Cl)C=C1	5.909143865	0.393442623
DrugGen	FABP5	CC1=C(CC(O)=O)C2=CC=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	5.799434973	0.75
DrugGen	FABP5	CC1=C(CC(O)=O)C2=CC(F)=CC=C2\C1=C/C1=CC=C(C=C1)S(C)=O	6.166780437	1
DrugGen	FABP5	CN(C)S(=O)(=O)C1=CC2=C(C=C1)N(C)C(=O)CN=C2C1=CC=CC=C1	7.170897791	0.653061224
DrugGen	FABP5	CC1=C(C2=CC=C(C=C2)C2=CC=C(O)C=C2)C2=C(O1)C=CC=C2	7.34847328	0.333333333
DrugGen	FABP5	CN1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=NC=C(Br)C=N1	7.402646706	0.65
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1	6.239661033	1
DrugGen	FABP5	CN1C2=C(C=C(Cl)C=C2)N(C2=CC=CC=C2)C(=O)CCC1=O	4.951681429	0.794871795
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C	8.436537927	0.64
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)N1C(=S)N=C(NC2=CC=C(Cl)C=C2)C2=C1C=CC=C2	7.1918557	0.402985075
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1	7.838338925	0.782608696
DrugGen	FABP5	CC1=CC2=C(C=C1)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.511807152	0.873684211
DrugGen	FABP5	CC1=C(CC(O)=O)C2=CC=CC=C2\C1=C/C1=CC=C(C=C1)S(N)(=O)=O	6.603786184	0.49122807
DrugGen	FABP5	CC(C)N(CC1=CC=C(O)C=C1)C1=CC=CC=N1	5.015627196	0.422222222
DrugGen	FABP5	CC(C)N1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=C(Cl)C=C(Cl)C=N1	6.839777035	0.590909091
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)[C@H](C)C(O)=O	4.353102247	0.607142857
DrugGen	FABP5	CC1=C(C2=CC=CC=C2N1)C1=CC=C(O)C2=C1C=C(O)C=C2	7.180005353	0.253731343
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(NS(C)(=O)=O)C=C2C	6.795545658	0.476190476
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(Cl)C=C2	7.699513291	0.627118644
DrugGen	FABP5	CN(C)CCC=C1C2=CC=CC=C2C=CC2=CC=CC=C12	5.571980089	1
DrugGen	FABP5	CC1=C(C=C(C=C1)C1=CC2=C(C=C1)C=C(C=C2)C(O)=O)C12CC3CC(CC(C3)C1)C2	5.962341946	0.729166667
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1	8.782057375	0.636363636
DrugGen	FABP5	CC1=C(C2=CC=CC=C2N1)C1=CC=C(NC(=O)C2=CC=CC=N2)C=C1	7.362465291	0.323529412
DrugGen	FABP5	CC1=CC=C(C=C1)C1=CC(=NN1C1=CC=CC=C1)C1=CC=C(C=C1)C(O)=O	6.043495569	0.392857143
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)N1CCN(CC1)C(=O)C1=CC=C(C=C1)S(=O)(=O)NC(=O)NC1CCCCC1	6.645250322	0.561403509
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12	6.267705897	0.791666667
DrugGen	FABP5	CN1C2=C(C=C(Cl)C=C2)C(=NCC1=O)C1=CC=CC=C1F	6.124694168	0.717391304
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12	8.785290531	0.573770492
DrugGen	FABP5	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C	8.077920752	0.716666667
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(N)=N1	8.651426871	0.765957447
DrugGen	FABP5	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C	8.123863217	0.716666667
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Br)C=C12	8.472927224	0.573770492
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)N1CCN(CC1)C(=O)O[C@@H]1CCC[C@@H](C1)C(O)=O	7.339729146	0.306451613
DrugGen	FABP5	CC(C)CC1=CC=C(C=C1)C(C)C(O)=O	5.875524435	1
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(OC(F)(F)F)C=C2	7.672214338	0.52238806
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(C=C12)C#N	8.173909576	0.546875
DrugGen	FABP5	CC1=CC2=C(C=C1C)N(CC1CC1)C(=O)CN=C2C1=CC=CC=C1	4.94589097	0.705882353
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(C=C12)C(F)(F)F	9.657810017	0.546875
DrugGen	FABP5	CC1=NN=C2CN=C(C3=CC=CC=C3C(F)(F)F)C3=C(C=CC(Cl)=C3)N12	6.863534965	0.745098039
DrugGen	FABP5	CN1C2=C(C=C(Cl)C=C2)C(=NC(O)C1=O)C1=CC=CC=C1Cl	5.102174625	1
DrugGen	FABP5	CC1=C(C2=CC=CC=N2)C2=C(NC1=O)C=CC=C2	4.964384272	0.285714286
DrugGen	FABP5	CC1=C(C)CN=C(C=C1)C1=CC=C(O)C2=C1C=C(O)C=C2	4.942299691	0.224137931
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(NS(C)(=O)=O)C=C2	7.691117415	0.421875
DrugGen	FABP5	CN1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=CC=C(Cl)C=C1	6.360902528	0.767857143
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C(=O)NC1=CC=C2C(NC3=CC=C(C=C3)S(N)(=O)=O)=CC=C2O1	6.428847872	0.228070175
DrugGen	FABP5	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2	7.599784095	1
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2C	6.789411688	1
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1	7.479447109	0.7
DrugGen	FABP5	CC(C)C1=CC=C(C=C1)C(O)=O	3.502609733	0.47826087
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1	8.319491892	0.795918367
DrugGen	FABP5	CC(C)CN1C2=C(C=C(Cl)C=C2)C(=NCC1=O)C1=CC=CC=C1F	5.692509724	0.701754386
DrugGen	FABP5	CC1=C(C2=CC=CC=C2N1)C1=CC=C(O)C=C1	6.660186221	0.3
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(F)C=C2	7.888381282	0.573770492
DrugGen	FABP5	CN(C)CC\C=C1\C2=CC=CC=C2SC2=CC=C(Cl)C=C12	5.044408617	1
DrugGen	FABP5	CN(C)C1=CC2=C(C=C1)N(CC1CC1)C(=O)N2	3.111032231	0.338461538
DrugGen	FABP5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2C	5.803386888	0.622641509
DrugGen	FABP5	CN(CC1=CC2=C(NC(=O)N2)C=C1)C1=CC=C(C=C1)S(=O)(=O)NC(=O)NC1CCCCC1	7.743379332	0.491803279
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=CC=CC=C12	7.641937512	0.614035088
DrugGen	FABP5	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F	8.626103643	0.546875
DrugGen	FABP5	CC1=C(C2=CC=CC=C2N1)C(=O)NC1=CC=CC=C1	5.377298559	0.375
DrugGen	FABP5	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1	7.499998965	0.8125
DrugGen	FABP5	CN(C)C1=NC2=CC=C(C=C2)N1C1=CC=NC2=C1C=C(C=C2)C(O)=O	6.684922288	0.25
DrugGen	FABP5	CC(C)CN1C2=C(C=C(Cl)C=C2)N(C2=CC=CC=C2)C(=O)NC1=O	6.308185407	0.470588235
DrugGPT	ACE	C[C@@H](N)C(=O)N[C@@H](Cc1ccccc1)C(O)=O	5.421140496	0.533333333
DrugGPT	ACE	OC(=O)[C@@H]1CCCN2N1C(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](S)Cc1ccccc1	0	Not a valid structure
DrugGPT	ACE	C[C@H](CS)C(=O)N[C@@H](CSCc1ccc(cc1)C(=O)c1ccccc1)C(O)=O	6.897224241	0.333333333
DrugGPT	ACE	OC(=O)CN1[C@@H](CSC2CCCCC2)C(=O)N2[C@H](Cc3ccccc3)C[C@H]2C(O)=O	0	Not a valid structure
DrugGPT	ACE	OC(=O)[C@H](Cc1ccccc1)NC(=O)CCC(=O)[C@H](Cc1ccccc1)NC(=O)C1CCC=CC1	6.161873373	0.517857143
DrugGPT	ACE	OC(=O)C1CCCCC1C(=O)CCC(=O)N1C(Cc2ccccc12)C(O)=O	5.642543496	0.321428571
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N[C@@H](Cc1ccc(cc1)-c1ccccc1)C(O)=O	7.384822372	0.452054795
DrugGPT	ACE	CCOC(=O)C(CCc1ccccc1)N[C@@H](C)C(=O)N1CCC[C@H]1C(O)=O	5.999387088	1
DrugGPT	ACE	CC(C)CC(S)C(=O)N1Cc2ccccc2CC1C(O)=O	4.897110699	0.508196721
DrugGPT	ACE	CC(C)[C@H](NC(=O)c1ccc(cc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	7.278308294	0.46
DrugGPT	ACE	C[C@H](CS)C(=O)N[C@@H](CSCc1ccccc1)C(O)=O	5.791010246	0.357142857
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H](CS)Cc1ccc(O)cc1	5.851580557	0.472727273
DrugGPT	ACE	C[C@H](NC(=O)[C@@H](N)Cc1ccccc1)C(=O)N1C2CCCCC2C[C@H]1C(O)=O	6.597407843	0.584615385
DrugGPT	ACE	CC(CS)C(=O)N1CCC[C@H]1C(O)=O	1.423223666	1
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	5.521422884	0.79245283
DrugGPT	ACE	CC(C)CC(S)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	7.308075297	0.509803922
DrugGPT	ACE	CC(C)[C@H](S)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	6.162697437	0.43902439
DrugGPT	ACE	OC(=O)[C@@H](CSCc1ccccc1)NC(=O)[C@@H](Cc1ccccc1)NC(=O)[C@@H](S)Cc1ccccc1	6.11651344	0.368421053
DrugGPT	ACE	CC(NC(=O)[C@@H](S)Cc1ccccc1)C(O)=O	4.245527481	0.432432432
DrugGPT	ACE	CC(C)[C@H](N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N1CCC[C@H]1C(O)=O	6.977713434	0.441176471
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CP(O)(O)C(=N)CCc1ccccc1	6.069779531	0.451612903
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CP(O)(O)C=Cc1ccccc1	5.424274722	0.380952381
DrugGPT	ACE	CC(C)(C)OC(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	6.305486224	0.530612245
DrugGPT	ACE	OC(=O)CN1c2ccccc2C(=N[C@@H](CCC(=O)N2CCCC2)C1=O)c1cccc(OC2CCCC2)c1	5.572526952	0.296703297
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](Cc1cc(no1)-c1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	7.550532996	0.271604938
DrugGPT	ACE	OC(=O)[C@@H](Cc1ccc(O)cc1)NC(=O)CCC(O)=O	4.301590824	0.473684211
DrugGPT	ACE	OC(=O)CN1Cc2c(cccc2S(O)(=O)=O)C[C@H](N[C@H](C2CC2)c2ccccc2)C1=O	4.364226948	0.297619048
DrugGPT	ACE	CC[C@H](C)[C@H](N)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	5.088260884	0.56
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1C[C@@H](F)C[C@H]1C(O)=O	6.902229491	0.548387097
DrugGPT	ACE	CC(C)(C)[C@H](NC(=O)[C@@H]1CCCN1)C(=O)N1CCC[C@H]1C(O)=O	6.967012561	0.431372549
DrugGPT	ACE	CC(C)(C)OC(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(O)cc1)P(O)(O)=O	8.258180301	0.340659341
DrugGPT	ACE	C[C@H](CS)C(=O)N1[C@H]2CCCC[C@H]2C[C@H]1C(O)=O	5.406486312	0.527272727
DrugGPT	ACE	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O	5.673942713	1
DrugGPT	ACE	C[C@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](N)CC(O)=O)C(C)C)C(O)=O	5.644766314	0.42
DrugGPT	ACE	CC(C)C[C@H](NC(=O)C1CCCN1C(=O)[C@@H](NC(=O)[C@@H](S)Cc1ccccc1)C(C)C)C(=O)N1CCC[C@H]1C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	7.282151599	0.457627119
DrugGPT	ACE	CC(C)[C@H](S)C(=O)N1[C@H]2CCCC[C@H]2C[C@H]1C(O)=O	8.015890682	0.509090909
DrugGPT	ACE	OC(=O)[C@@H]1CCC[C@H]2SCC[C@H](NC(=O)[C@@H](S)Cc3ccccc3)C(=O)N12	6.258836983	0.333333333
DrugGPT	ACE	OC(=O)C(Cc1ccc(cc1)-c1ccccc1)NC(=O)CCS	5.520361266	0.436363636
DrugGPT	ACE	CC(C)(C)OC(=O)NC[C@H](NC(=O)C1CCC(=O)N1)C(O)=O	4.242040437	0.382978723
DrugGPT	ACE	C[C@H](NC(C)=O)C(=O)N[C@@H](C)C(=O)N1CCC[C@H]1C(O)=O	4.652844517	0.522727273
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)CCC(O)=O	4.279819228	0.473684211
DrugGPT	ACE	NCCCC[C@H](OP(O)(=O)CCCCc1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	5.704915682	0.582089552
DrugGPT	ACE	NCCCC[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1C[C@H](C[C@H]1C(O)=O)NC(=O)C(CS)Cc1ccccc1	8.455779396	0.605633803
DrugGPT	ACE	CC(NC(CCc1ccccc1)C(O)=O)C(=O)N1C(Cc2ccccc12)C(O)=O	5.372289958	0.620689655
DrugGPT	ACE	OC(=O)CN1C(=O)CC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.185871498	0.414285714
DrugGPT	ACE	C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1C2CCCCC2C[C@H]1C(O)=O	6.679149372	0.824561404
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)CCS	5.102044517	0.553191489
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](Cc1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	6.897444531	0.393939394
DrugGPT	ACE	OC(=O)CN1c2ccccc2CCC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.293545288	0.5
DrugGPT	ACE	CC(C)[C@H](NC(=O)[C@H](C)CCC(O)=O)C(=O)N1CCC[C@H]1C(O)=O	6.146972701	0.531914894
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)C(CS)C1CCc2ccccc2O1	5.629571503	0.40625
DrugGPT	ACE	OC(=O)C(CCc1ccccc1)NC(=O)[C@@H](Cc1cc(no1)-c1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	5.465641628	0.27
DrugGPT	ACE	CC(C)C[C@H](N)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	8.436158771	0.568627451
DrugGPT	ACE	OC(=O)[C@H](Cc1ccccc1)NC(=O)c1ccccc1	5.584823928	0.5
DrugGPT	ACE	CC[C@H](C)[C@H](N)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(O)=O	6.321689396	0.425531915
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)CN1c2ccccc2SC[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.008913825	0.419753086
DrugGPT	ACE	CC(C)(C)OC(=O)N[C@@H](CC(=O)NO)C(O)=O	4.951998416	0.307692308
DrugGPT	ACE	CC(CS)C(=O)N[C@@H](CSCc1ccccc1)C(O)=O	3.694102686	0.357142857
DrugGPT	ACE	OC(=O)[C@@H]1CCCN2N1C(=O)CC[C@H](NC(=O)[C@@H](S)Cc1ccccc1)C2=O	4.491026804	0.4
DrugGPT	ACE	NCCCC[C@H](OP(O)(=O)CCCCc1ccccc1)C(=O)N1C[C@@H](C[C@H]1C(O)=O)NC(=O)OCc1ccccc1	6.935575559	0.385542169
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](NC(=O)[C@H](S)Cc2ccccc2)C1=O	5.21071757	0.560606061
DrugGPT	ACE	CC(C)c1cccc(c1)C(C)SC[C@@H](NC(=O)[C@@H](S)Cc1ccccc1)C(O)=O	8.020722547	0.349206349
DrugGPT	ACE	CC[C@@H](C)[C@H](N)C(=O)N1CCC[C@H]1C(=O)N1CCC[C@H]1C(O)=O	6.251433134	0.533333333
DrugGPT	ACE	OC(=O)[C@@H]1CCCN2N1C(=O)[C@H](CCC2=O)NC(=O)[C@@H](S)Cc1ccccc1	5.682180375	0.418918919
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H]1CCCN1C(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](N)CCCCN)C(C)C)C(O)=O	5.661407019	0.597315436
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](Cc1ccccc1)CP(O)(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1	6.881877218	0.328358209
DrugGPT	ACE	C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1CCC[C@H]1C(O)=O	7.087347127	1
DrugGPT	ACE	OC(=O)[C@@H](CCc1ccccc1)N[C@@H](CCc1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	4.994573335	0.843137255
DrugGPT	ACE	OC(=O)CN1c2ccccc2CCC[C@H](NC(=O)[C@H](S)Cc2ccccc2)C1=O	5.351884869	0.5
DrugGPT	ACE	C[C@H](N)C(=O)N1CCC[C@H]1C(O)=O	4.55969834	0.638888889
DrugGPT	ACE	OC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](S)Cc1ccccc1	5.304279293	0.47826087
DrugGPT	ACE	CC[C@H](C)[C@H](NC(=O)[C@H](CC(C)C)NC(=O)CN)C(=O)N1CCC[C@H]1C(O)=O	5.999819292	0.421052632
DrugGPT	ACE	CC(C)C[C@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H](N)Cc1c[nH]c2ccccc12)C(C)C)C(O)=O	7.481565133	0.508474576
DrugGPT	ACE	C[C@H](C[C@H](CS)C(=O)N1[C@H](CC[C@H]1c1ccccc1)C(O)=O)SC(C)(C)C	7.548248195	0.31147541
DrugGPT	ACE	OC(=O)C(CC(=O)c1ccccc1)NC(=O)C(Cc1ccccc1)NC(=O)OCc1ccccc1	5.749078794	0.355932203
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H](CS)[C@@H]1CCc2cc(ccc12)C(O)=O	6.798647264	0.388059701
DrugGPT	ACE	OC(=O)CN1c2ccccc2SC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	4.534924767	0.386666667
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@@H](CS)[C@H]1CCCc2ccccc12	5.71039027	0.412698413
DrugGPT	ACE	CC(CS)C(=O)N[C@@H](CCc1ccccc1)C(O)=O	4.447043218	0.421052632
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)CCS	2.452844961	0.552631579
DrugGPT	ACE	OC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)C1CCc2ccccc2N1C(=O)CCC(O)=O	6.840701146	0.4
DrugGPT	ACE	CCOC(=O)[C@H](CCc1ccccc1)N[C@@H](C)C(=O)N1CCC[C@H]1C(O)=O	4.880864878	1
DrugGPT	ACE	CC[C@H](C)[C@H](N)C(=O)N[C@@H](CC(O)=O)C(O)=O	5.208597405	0.352941176
DrugGPT	ACE	C[C@H](NC(=O)[C@@H](N)Cc1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	6.629441965	0.586206897
DrugGPT	ACE	OC(=O)C(CCc1ccccc1)N[C@@H](CCc1ccccc1)C(O)=O	4.856128346	0.510638298
DrugGPT	ACE	CC(C)C[C@H](S)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(O)=O	7.125510379	0.509803922
DrugGPT	ACE	C[C@H](NC(=O)[C@H](CS)Cc1ccccc1)C(=O)N1CCC[C@H]1C(O)=O	6.335421051	0.566666667
DrugGPT	ACE	CC(C)C[C@H](S)C(=O)N[C@@H](CC(C)C)C(O)=O	5.828946135	0.382352941
DrugGPT	ACE	OC(=O)C(Cc1ccc(O)cc1)NC(=O)C(Cc1ccccc1)NC(=O)c1ccccc1	5.707283871	0.418604651
DrugGPT	ACE	CC(C)C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N[C@@H](Cc1ccc(O)cc1)P(O)(O)=O	7.419644696	0.37804878
DrugGPT	ACE	OC(=O)C1CCCCC1C(=O)CCS	4.692173064	0.279069767
DrugGPT	ACE	OC(=O)[C@@H]1Cc2ccccc2CN1C(=O)[C@@H](Cc1ccc(F)cc1)NC(=O)[C@@H](S)Cc1ccccc1	6.629839734	0.458333333
DrugGPT	ACE	CC(C)c1ccc(cc1)S(=O)(=O)N1CC2(C[C@H](N)C(=O)N2)C[C@H]1C(O)=O	6.519437957	0.223529412
DrugGPT	ACE	OC(=O)[C@H](Cc1ccc(cc1)-c1ccccc1)NC(=O)[C@@H](CS)Cc1ccc(cc1)-c1ccccc1	5.256261986	0.403846154
DrugGPT	ACE	C[C@H](N[C@@H](CCc1ccccc1)C(O)=O)C(=O)N1C[C@H](C[C@H]1C(O)=O)N=[N+]=[N-]	7.931447968	0.62295082
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](N[C@@H](CCc2ccccc2)C(O)=O)C1=O	6.423415362	0.807017544
DrugGPT	ACE	CC(CS)C(=O)N1[C@@H](Cc2ccccc12)C(O)=O	4.064403896	0.4375
DrugGPT	ACE	OC(=O)CN1c2ccccc2CC[C@H](NC(=O)[C@@H](S)Cc2ccccc2)C1=O	5.114666764	0.560606061
DrugGPT	ACE	CC(CS)C(=O)N[C@H](CCc1ccccc1)C(O)=O	4.423014742	0.421052632
DrugGPT	ACE	OC(=O)[C@@H]1CCCN1C(=O)[C@H](CS)Cc1ccccc1	4.162584825	0.555555556
DrugGPT	PPARG	OC(=O)c1ccc(NCc2ccc(Oc3ccc(Cl)cc3)cc2)cc1	5.889673078	0.381818182
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3ccccc3OC)ccc2c1)C(O)=O	6.346469228	0.245283019
DrugGPT	PPARG	OC(=O)c1ccccc1NC(Cc1cccc(c1)C(F)(F)F)c1ccc(Cl)cc1	6.165990832	0.490909091
DrugGPT	PPARG	C[C@@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1ccccc1	6.425458409	0.372093023
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1ccccc1	6.254507843	0.292682927
DrugGPT	PPARG	CC(C)OC(Cc1ccc(OCCc2noc(n2)-c2ccccc2)cc1)C(O)=O	6.549209568	0.289855072
DrugGPT	PPARG	Cc1cc(CNC(=O)c2cc(-c3ccc(cc3)-c3ccccc3)n(C)n2)ccc1OC(C)(C)C(O)=O	6.748301508	0.297297297
DrugGPT	PPARG	COc1ccc2c(noc2c1)-n1c2ccccc2n(Cc2cc(O[C@H](C)C(O)=O)ccc2Cl)c1=O	6.509663476	0.270588235
DrugGPT	PPARG	Cc1cc(Oc2cccc(CNC(=O)c3ccc(cc3F)C(F)(F)F)c2)ccc1OC(C)(C)C(O)=O	6.951403507	0.315789474
DrugGPT	PPARG	Cc1oc(nc1CCOc1cccc(CC[C@@H]2CN(C[C@@H]2C(O)=O)C(=O)Oc2ccccc2)c1)-c1ccccc1	5.795881945	0.258064516
DrugGPT	PPARG	Cc1oc(nc1CCOc1cccc(CC[C@H]2CN(C[C@@H]2C(O)=O)C(=O)Oc2ccccc2)c1)-c1ccccc1	5.918944498	0.258064516
DrugGPT	PPARG	OC(=O)Cc1cccc(NC(=O)c2ccccc2NC(=O)c2ccc(cc2)C(F)(F)F)c1	5.142985455	0.428571429
DrugGPT	PPARG	CCOC(Cc1ccc(OCCN2CCC(=CC2)c2ccc(Cl)c(Cl)c2)cc1)C(O)=O	5.690330461	0.305882353
DrugGPT	PPARG	COc1cccc(c1)C(=O)n1c(C)c(Cc2cccc(O[C@@H](C)C(O)=O)c2)c2cc(OC(F)(F)F)ccc12	7.207620083	0.465753425
DrugGPT	PPARG	Cc1nc(sc1C(=O)N[C@H]1CCCN(C1)c1cccc(c1)C(O)=O)-c1ccc(Cl)cc1	7.419299882	0.282352941
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)c2cccc(F)c2)C(O)=O)cc1)c1nc2ccccc2o1	6.773397978	0.284090909
DrugGPT	PPARG	CN(CCOc1ccc(C[C@H](Nc2ccccc2C(=O)c2ccccc2)C(O)=O)cc1)c1ccccn1	5.861549363	0.458333333
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccc(OCCOc2ccccc2)cc1)Nc1ccccc1C(=O)c1ccccc1	6.117299625	0.347222222
DrugGPT	PPARG	OC(=O)c1ccc(cc1)-c1noc(c1C(=O)NCCOc1ccc(cc1)-c1ccccc1)-c1ccccc1	5.37126566	0.307692308
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1cccc(Cl)c1	6.858397233	0.351648352
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1cccc(c1)C(F)(F)F	6.899257807	0.333333333
DrugGPT	PPARG	CN(CCOc1ccc(Cc2sc(=O)[nH]c2O)cc1)c1ccccn1	7.039600368	0.580645161
DrugGPT	PPARG	Cc1cc(Oc2cccc(CNC(=O)c3ccc(cc3)C(F)(F)F)c2)ccc1OC(C)(C)C(O)=O	6.729447804	0.397058824
DrugGPT	PPARG	COc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc2OCCCc2s1	5.661265743	0.265957447
DrugGPT	PPARG	Cc1oc(nc1CCOc1cccc(Cc2c(nnn2-c2ccccc2)C(O)=O)c1)-c1ccccc1	6.44637545	0.235294118
DrugGPT	PPARG	CCCc1c(OCCCn2ccc3cc(OC(C)(C)C(O)=O)ccc23)ccc2cc(ccc12)C(=O)c1ccccc1	6.131164901	0.333333333
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3cccc(F)c3)ccc2c1)C(O)=O	6.595109873	0.23853211
DrugGPT	PPARG	CC(C)(Oc1ccc(cc1)C(=O)c1ccc(Cl)cc1)C(O)=O	4.300847961	1
DrugGPT	PPARG	CCCc1cc2n(CC(O)=O)c(=O)oc2c(CCC)c1O[C@H](C(O)=O)c1ccc(cc1)C(C)C	5.768599837	0.302631579
DrugGPT	PPARG	CN(CCOc1ccc(CC(Nc2ccccc2C(=O)C2CCCCC2)C(O)=O)cc1)c1nc2ccccc2o1	5.479770819	0.311827957
DrugGPT	PPARG	Cc1cc(CNC(=O)c2ccc(cc2F)C(F)(F)F)ccc1OC(C)(C)C(O)=O	5.84788588	0.35
DrugGPT	PPARG	Cc1oc(nc1CCOc1cccc(CN(CC(O)=O)Cc2cccc3ccccc23)c1)-c1ccccc1	5.460006685	0.305555556
DrugGPT	PPARG	COc1ccc(cc1)C(=O)c1c(C)n(Cc2cccc(O[C@@H](C)C(O)=O)c2)c2nc(OC(C)C)ccc12	6.609698817	0.271428571
DrugGPT	PPARG	OC(=O)C(Cc1ccccc1)Oc1ccc(cc1)C(F)(F)F	4.969464162	0.428571429
DrugGPT	PPARG	C[C@@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3C(O)=O)c(C)c(C)c2c1)c1ccc(OC(F)(F)F)cc1	7.409275701	0.329896907
DrugGPT	PPARG	CC[C@@]1(CCc2ccc(OCCCOc3ccc(cc3Cl)C3CCCCC3)cc2O1)C(O)=O	6.331434794	0.25
DrugGPT	PPARG	CCCc1cc2c(noc2c(CCC)c1OC(C(O)=O)c1ccc(Cl)cc1)C(F)(F)F	7.574047276	0.243243243
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CN(CC(O)=O)Cc2ccccc2)cc1)-c1ccc(Cl)cc1	5.721080534	0.270588235
DrugGPT	PPARG	CC(C)c1nc(CCOc2ccc(C[C@H](Nc3ccccc3C(=O)c3ccccc3)C(O)=O)cc2)c(C)o1	6.838508482	0.295454545
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@@H](C(O)=O)n2cccc2)cc1)-c1ccccc1	5.307723898	0.277108434
DrugGPT	PPARG	Cc1cc(Oc2cccc(CNC(=O)c3ccc(cc3C)C(F)(F)F)c2)ccc1OC(C)(C)C(O)=O	7.148359415	0.347222222
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1cccc(c1)-c1oc(=O)[nH]c1O)C1CCCCC1	4.777633003	0.23655914
DrugGPT	PPARG	CCCc1cc(Oc2ccccc2)ccc1OCCCOc1cccc(c1)-c1sc(=O)[nH]c1O	6.36185499	0.287878788
DrugGPT	PPARG	CC(=O)c1sc(nc1C)-c1ccc(OCCCOc2ccc3[C@H](CC(O)=O)CCc3c2)cc1	6.851648973	0.333333333
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC(C)(Oc2ccccc2)C(O)=O)cc1)-c1ccccc1	5.762700676	0.295774648
DrugGPT	PPARG	CC(C)OC(Cc1ccc(OCCc2noc(n2)-c2ccccc2C)cc1)C(O)=O	7.516237619	0.256756757
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc2OCCCc2s1	5.660031392	0.252631579
DrugGPT	PPARG	Cc1cc(OCc2nc(c(s2)-c2ccc(OC(F)(F)F)cc2)-c2ccc(OC(F)(F)F)cc2)ccc1OCC(O)=O	6.825255146	0.275
DrugGPT	PPARG	COc1ccc2n(ccc2c1)S(=O)(=O)c1cccc(c1)C(=O)Nc1cccc(c1C(O)=O)C(F)(F)F	6.953401661	0.267605634
DrugGPT	PPARG	CCOC(Cc1ccc(OCCN2CCC(=CC2)c2cccc(Cl)c2)cc1)C(O)=O	6.547730054	0.290697674
DrugGPT	PPARG	COc1ccc(cc1)-c1ncc(C)c(n1)N(C)CCCOc1ccc2[C@H](CC(O)=O)CCc2c1	6.481005927	0.285714286
DrugGPT	PPARG	C[C@@]1(CCc2ccc(OCCCOc3ccc(cc3Cl)C3CCCC3)cc2O1)C(O)=O	6.419740695	0.255555556
DrugGPT	PPARG	Cc1cc(SC(Cc2c(F)cccc2Cl)c2ccc(cc2)-c2cc(c[nH]2)C(F)(F)F)ccc1OCC(O)=O	6.196395229	0.25
DrugGPT	PPARG	CCCc1cc(ccc1OCCCOc1ccc2[C@H](CC(O)=O)CCc2c1)-c1nc(C)c(s1)C(C)=O	8.407053848	0.337209302
DrugGPT	PPARG	OC(=O)CC1=C\C(=C/c2ccc(Oc3ccc(Cl)cc3)cc2)c2ccccc12	6.534850965	0.290909091
DrugGPT	PPARG	CC(C)OC(Cc1ccc(OCc2noc(n2)-c2ccccc2C)cc1)C(O)=O	6.683988288	0.271186441
DrugGPT	PPARG	CC(C)OC(=O)c1ccccc1N[C@@H](Cc1ccc(OCCc2nc(oc2C)-c2ccccc2)cc1)C(O)=O	6.248461543	0.292134831
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1cccc2ccccc12	4.527810892	0.370786517
DrugGPT	PPARG	CCOC(=O)c1c(-c2ccccc2)c2ccc(OC)cc2[c-]1[N+](C)=O	4.711511137	0.305084746
DrugGPT	PPARG	CCOC(Cc1ccc2n(Cc3nc(oc3C)-c3ccc(cc3)C(F)(F)F)ccc2c1)C(O)=O	6.904882257	0.266666667
DrugGPT	PPARG	CC(C)C(Sc1nc2cc(Cl)ccc2s1)C(O)=O	7.141609526	0.293103448
DrugGPT	PPARG	CCCc1cc2c(on(C)c2=O)c(CCC)c1O[C@H](C(O)=O)c1ccc(cc1)C(C)C	6.865908878	0.28
DrugGPT	PPARG	CCOC(=O)N1C[C@H](CC(O)=O)[C@H](Cc2cccc(OCCc3nc(oc3C)-c3ccccc3)c2)C1	7.843339615	0.3
DrugGPT	PPARG	Cc1oc(nc1CCOc1cccc(Cc2nn(cc2C(O)=O)-c2ccccc2)c1)-c1ccccc1	6.565312227	0.253521127
DrugGPT	PPARG	CC(C)(Oc1ccc(CCCOc2ccc(Oc3ccc(F)cc3)cc2Cl)cc1)C(O)=O	8.334228162	0.428571429
DrugGPT	PPARG	COc1ccc(cc1)-c1nc(CCOc2ccc(CC3(CCCO3)C(O)=O)nc2)c(C)s1	6.306887002	0.292134831
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1ccc2OCOc2c1	5.222544836	0.344086022
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC(C)(Oc2ccccc2)C(O)=O)cc1)-c1ccc(C)cc1	6.037947225	0.283783784
DrugGPT	PPARG	CC(C)(C)c1ccc(OCCCOc2ccc(cc2)-c2ccccc2CC(O)=O)cc1	6.528268597	0.298245614
DrugGPT	PPARG	CC(C)(C)c1ccc(cc1)-n1c(C(O)=O)c(Oc2cccc(c2)C(F)(F)F)c2cc(Oc3ccc(cc3)C(F)(F)F)ccc12	6.406793632	0.301587302
DrugGPT	PPARG	CC[C@]1(CCc2ccc(OCCCOc3ccc(Oc4ccccc4)cc3Cl)cc2O1)C(O)=O	6.648916172	0.264705882
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccc(Oc2ccccc2)cc1)Nc1ccccc1C(=O)c1ccccc1	5.882216436	0.339622642
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccccc1)Oc1ccc(cc1)-c1ccccc1	5.034824179	0.444444444
DrugGPT	PPARG	COc1ccc(cc1)-c1nc(SCc2ccc(cc2)C(F)(F)F)sc1-c1ccc(OC)cc1	5.796432344	0.253968254
DrugGPT	PPARG	CC(C)(C)c1cccc(c1)C(=O)NCc1ccc(OC(C)(C)C(O)=O)cc1	5.243281617	0.5
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1ccccc1	4.132550161	0.385542169
DrugGPT	PPARG	C[C@@]1(CCc2ccc(OCCCOc3ccc(Oc4ccc(F)cc4)cc3Cl)cc2O1)C(O)=O	6.18527567	0.270588235
DrugGPT	PPARG	CCCc1c(OCCCn2ccc3cc(CC(O)=O)ccc23)ccc2cc(ccc12)C(=O)c1ccccc1	5.519347298	0.258823529
DrugGPT	PPARG	CC(C)(Oc1ccc(OCCCOc2ccc(Oc3ccc(F)cc3)cc2Cl)cc1)C(O)=O	8.272868361	0.407407407
DrugGPT	PPARG	Cc1cc(SCc2nc(ns2)-c2ccc(Cl)cc2)ccc1OC(C)(C)C(O)=O	5.45044998	0.360655738
DrugGPT	PPARG	Cc1c(C)c2cc(ccc2n1Cc1ccc(cc1)-c1ccccc1C(O)=O)C(=O)NCc1cccc(OC(F)(F)F)c1	5.757771369	0.333333333
DrugGPT	PPARG	CC(C)(Oc1ccc(CCOc2ccc(\C=C\c3ccccc3)cc2)cc1)C(O)=O	5.796033924	0.446428571
DrugGPT	PPARG	CCOC(Cc1ccc(OCCN2CCC(=CC2)c2cccc(OC)c2)cc1)C(O)=O	6.624652398	0.284090909
DrugGPT	PPARG	COc1ccc(CC(C)(C)C(O)=O)cc1CNC(=O)c1ccc(cc1)C12CC3CC(CC(C3)C1)C2	6.093704051	0.38028169
DrugGPT	PPARG	CC(C)(Oc1ccc(CCNC(=O)c2ccc(Cl)cc2)cc1)C(O)=O	5.123704432	1
DrugGPT	PPARG	CN(CCOc1ccc(CC2SC(=O)NC2=O)cc1)c1ccccn1	4.463589087	1
DrugGPT	PPARG	CC(C)COC(=O)N1CCC(C(O)=O)=C(Cc2cccc(OCCc3nc(oc3C)-c3ccccc3)c2)C1	6.738965652	0.24742268
DrugGPT	PPARG	COc1cc2ccn(c2cc1C)S(=O)(=O)c1cccc(c1)C(=O)Nc1ccc(Cl)cc1C(O)=O	6.155360387	0.280898876
DrugGPT	PPARG	COc1cc(O)c2c(OC3=CC(=O)C(C(C)=O)C(=O)[C@@]23C)c1C(=O)NCc1ccccc1	5.653846514	0.291666667
DrugGPT	PPARG	OC(=O)[C@H](Cc1ccc(OCCOc2ccc3CCCCc3c2)cc1)Nc1ccccc1C(=O)c1ccccc1	6.085378254	0.3375
DrugGPT	PPARG	COc1ccc(cc1)-c1nc(CCOc2ccc3[C@H](CC(O)=O)CCc3c2)c(C)o1	6.336458472	0.268292683
DrugGPT	PPARG	Cc1cc(Oc2cccc(CNC(=O)c3cc4cc(Cl)ccc4[nH]3)c2)ccc1CCC(O)=O	6.422824164	0.3125
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(CC2(CCCO2)C(O)=O)cn1)-c1ccccc1	6.693442246	0.232876712
DrugGPT	PPARG	OC(=O)C[C@@H]1CCc2cc(OCCCOc3ccc(cc3)-c3ccccc3)ccc12	4.944949316	0.362318841
DrugGPT	PPARG	OC(=O)C(Cc1ccccc1)Oc1ccc(Cl)cc1	5.647941676	0.432432432
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@H](OCC(F)(F)F)C(O)=O)c2sccc12)-c1ccccc1	5.803704341	0.239130435
DrugGPT	PPARG	Cc1oc(nc1CCOc1ccc(C[C@](C)(Oc2ccccc2)C(O)=O)cc1)-c1ccccc1	6.71602355	0.295774648
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3)c(C)c(C)c2c1)c1cccc(c1)C(F)(F)F	7.582665024	0.303797468
DrugGPT	PPARG	C[C@H](NC(=O)c1ccc2n(Cc3ccc(cc3)-c3ccccc3)c(C)c(C)c2c1)c1ccc(Cl)cc1	7.202863416	0.302631579
DrugGPT	PPARG	Cc1nc(sc1CSc1ccc(OCC(O)=O)c(C)c1)-c1ccc(cc1)C(F)(F)F	6.264427998	0.324675325
DrugGPT	GALM	O=C(N[C@H](C(=O)O)CC1=CN=C2[C@H]1C=CC=C2)CCNC(=O)[C@H](Cc1ccccc1)NC(=O)C(F)(F)F	5.932311004	0.315789474
DrugGPT	GALM	C[C@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)O)C)CCC(=O)O)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])C	0	Not a valid structure
DrugGPT	GALM	C([C@H](C(=O)O)O)N	4.959526533	0.388888889
DrugGPT	GALM	CC1=CN(C(=O)NC1=O)[C@H]2[C@@H]([C@@H]([C@H](O2)CO)O)O	7.041080509	0.509090909
DrugGPT	GALM	C1[C@@H]([C@@H]([C@H](O[C@H]1N2C=C(NC2=O)O)CO)O)O	6.564803056	0.604166667
DrugGPT	GALM	OC(=O)CC[C@@H](C(=O)O)NC(=O)c1ccc(cc1)N(Cc1ccccc1)Cc1ccc2c(c1)cc[nH]2	6.907117546	0.41025641
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(O[P@](=O)(NP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.195413196	0.64
DrugGPT	GALM	O=C(N1CCN(CC1)C1=NC2=CC(=CCC2=N1)N)Nc1ccc(c(c1)Cl)Cl	5.422193831	0.215909091
DrugGPT	GALM	OC(=O)Cc1csc(n1)N	4.862671533	0.4
DrugGPT	GALM	C[C@@H]([C@@H](C(=O)O)N)C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)CCC(=O)O	6.51504374	0.404761905
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.783172285	0.423529412
DrugGPT	GALM	O=C1NC[C@H]([C@H]2N1[C@@H](C=C2)O)N	5.188867984	0.1875
DrugGPT	GALM	C[C@H](C(=O)O)NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)[NH3+])CCCNC(=N)N)CC(C)C	5.763462897	0.430555556
DrugGPT	GALM	c1cc(ccc1C#N)NC(=O)N[C@@H]2CN(C[C@H]2O)Cc3[nH]c4c(n3)c(cn4)N	6.891080406	0
DrugGPT	GALM	CC(C)(C)C[C@@H]1NC(=O)[C@H](Cc2ccc(cc2)O)NC(=O)[C@@H]2CCCN2C(=O)[C@H](Cc2cnc[nH]2)NC(=O)[C@H](CSSC[C@H](NC(=O)[C@@H](NC(=O)[C@@H](NC1=O)CC(C)C)C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)O)C)C)CC(=O)O)CC(=O)O	7.124749741	0.364285714
DrugGPT	GALM	CC[C@H]([C@@H](C(=O)N[C@H](C(=O)O)CC1=NC=NC1)[NH3+])C	7.844645814	0.295081967
DrugGPT	GALM	OC(=O)CC[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H](CCC(=O)N)[NH3+])CC(=O)O)C)CC(=O)N)CC(C)C)CC(=O)N)CCC(=O)N	5.148659021	0.338983051
DrugGPT	GALM	OC[C@H]1O[C@@H](O[C@H]2[C@H](O)[C@@H](O)O[C@H]([C@@H]2O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1NC(=O)C)O)O)O)NC(=O)C	6.411215048	0.526315789
DrugGPT	GALM	OC[C@@H](C(=O)O)N	5.953739926	1
DrugGPT	GALM	OC[C@H]1OC[C@@H]([C@H]([C@@H]1O)O)O	5.954442676	0.391304348
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.633748373	0.7
DrugGPT	GALM	O=C(N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)CC(C)C)CCCNC(=N)N)CCCNC(=N)N)CC(C)C)C(C)C)NC[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])CCC(=O)O)C	7.611006796	0.348837209
DrugGPT	GALM	C[C@@H]1[C@H](O)[C@H](O)[C@H](c2n1ccn2)O	5.615153989	0.188679245
DrugGPT	GALM	O=C1N(C[C@H]2O[C@@H]2C1)C1C=C(C)OC1=O	4.914841128	0.2
DrugGPT	GALM	OC[C@H]1O[C@@H](O)[C@H]([C@H]([C@@H]1O)O)O	4.663330032	0.652173913
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.395165029	0.685714286
DrugGPT	GALM	O=C1N(C)[C@H]2C(=NC(=O)N2)C(=C1C)C	5.11602294	0.181818182
DrugGPT	GALM	OC[C@H]1O[C@@H](O[C@H]2[C@@H](O)CO[C@@H]([C@@H]2O)O)[C@@H]([C@H]([C@@H]1O)O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O	5.629462707	0.604651163
DrugGPT	GALM	OC(=O)CC[C@@H](C(=O)O)[NH3+]	4.101033493	0.5
DrugGPT	GALM	OC[C@H]1O[C@@H](O[C@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	6.361073993	1
DrugGPT	GALM	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)COP(=O)(O)O)O)O)N	7.196617951	0.68627451
DrugGPT	GALM	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O	6.345939884	0.903225806
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	7.754015524	0.447058824
DrugGPT	GALM	O=C[C@@H](NC(=O)CNC(=O)[C@@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)[NH3+])CCC(=O)O)C)CCCNC(=N)N)CCC(=O)O)CC(C)C	6.220669543	0.402439024
DrugGPT	GALM	C[C@H]1[C@@H]([C@H]([C@@H]([C@H](O1)CO)O)O)O	6.999171486	0.535714286
DrugGPT	GALM	O=C(N1CCC(CC1)C(=O)O)C[C@@H](C(=O)O)[NH3+]	6.422077648	0.324324324
DrugGPT	GALM	C[C@@H]1[C@@H]([C@@H]([C@H]([C@@H](O1)O)O)O)O	5.592969175	0.3
DrugGPT	GALM	NC(=O)C1=N[C@H](CS(=O)(=O)N1)c1ccc(cc1)Br	8.173824326	0.220588235
DrugGPT	GALM	O=C[C@@H]1[C@H](O)[C@H](O)[C@H](O)[C@H](C1)C1=C2C=CC=C([C@@H]2O[C@H]1C[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)C(=O)O	4.962353544	0.243243243
DrugGPT	GALM	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O)O)O	7.048895367	1
DrugGPT	GALM	OC(=O)CCC(=O)N	4.225543707	0.642857143
DrugGPT	GALM	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O)O)O	7.080840237	1
DrugGPT	GALM	O=C(N[C@H](C(=O)O)Cc1ccccc1)Cc1cnc2c(c1O)cccc2	6.728090418	0.372881356
DrugGPT	GALM	c1nc2c(n1[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@](=O)(O)O[P@@](=O)(O)OP(=O)(O)O)O)O)N=C(NC2=O)N	6.542034198	0.5
DrugGPT	GALM	O=c1[nH]c(=O)c2c([nH]1)N(C[C@@H]([C@@H]([C@@H](COP(=O)(O)O)O)O)O)c1c(C2)cc(c(c1)Br)Br	7.056678861	0.371794872
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.729122068	0.7
DrugGPT	GALM	O=C(N1CCC[C@H](C1)C(=O)N)CCNC(=O)[C@@H](C(CO[P@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1OP(=O)(O)O)O)n1cnc2c1ncnc2N)O)O)(C)C)O	6.487666425	0.445454545
DrugGPT	GALM	NC(=O)C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)CCC(=O)O)[NH3+]	4.403329528	0.441860465
DrugGPT	GALM	O=C(NC1C(O)C(O)OC1CO)CCNC(=O)[C@@H](C(CO)CO)NC(=O)[C@@H](NC(=O)c1ccc(cc1)O)CCC(=O)N	5.332122689	0.233766234
DrugGPT	GALM	OC(=O)[C@@H]1CC=C2[C@@H]1C=C(C(=O)N2)O	4.0506936	0.238095238
DrugGPT	GALM	O=C[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)C)CO)CC(=O)O)CO)Cc1ccccc1)CCC(=O)O)CC(=O)O)Cc1ccccc1)Cc1ccccc1)CCC(=O)O)CCC(=O)O	0	Not a valid structure
DrugGPT	GALM	CC1=C[C@@H](N)O[C@@H]2[C@@H]1[C@H](O)[C@H]([C@@H]2O)O	7.517277087	0.205128205
DrugGPT	GALM	O=C(c1ccccc1)Nc1cccc(c1)C(=O)O	4.734993681	0.481481481
DrugGPT	GALM	O=C(N[C@H](C(=O)O)Cc1ccccc1)CCC(=O)O	5.516970639	0.47826087
DrugGPT	GALM	OC[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)NC(=O)[C@@H](NC(=O)CNC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H](C(C)C)[NH3+])CC(=O)O)CC(=O)O)CCC(=O)O)CCC(=O)O)CCC(=O)O	0	Not a valid structure
DrugGPT	GALM	CC(C[C@@H](C(=O)N[C@H](C(=O)O)CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](CO)N)CCC(=O)N)C	5.814771806	0.390243902
DrugGPT	GALM	OC[C@@H](C(=O)O)[NH3+]	5.516426382	0.428571429
DrugGPT	GALM	O=C(N[C@H](C(=O)O)CC1=CN=C2C1=CCC(=C2)C(=O)N)CCCC[C@@H]1SC[C@H]2[C@@H]1NC(=O)N2	6.573004701	0.442857143
DrugGPT	GALM	OC[C@H]1O[C@H](O)[C@H]([C@@H]([C@@H]1O)O)O	4.73151371	0.652173913
DrugGPT	GALM	O=C(N[C@@H]1[C@H](O)[C@H](O)[C@H](O[C@H]1n1cnc2c1ncnc2N)CO[P@](=O)(O[P@@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)O)O)O	0	Not a valid structure
DrugGPT	GALM	OC[C@H]1O[C@@H]2O[P@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@@H]1n1cnc2c1nc(N)[nH]c2=O)O)O)n1cnc2c1nc[nH]c2=O	6.400607707	0.345238095
DrugGPT	GALM	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O)O)O	4.835876911	0.652173913
DrugGPT	GALM	CC(C[C@@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)C)CC(C)C)CCC(=O)O)CC(=O)O)C	6.217169981	0.412280702
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)O)CC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)N)[NH3+])CC(=O)N)CO)CCCC[NH3+])CCCNC(=N)N	4.866842621	0.344827586
DrugGPT	GALM	C[N@@H+]1CCN(CC1)CC(=O)Nc1ccc(c(c1)Cl)O	4.580793336	0.271428571
DrugGPT	GALM	O=C[C@H]([C@H]([C@@H]([C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(C)C)CC(C)C)CC(C)C)CC(=O)O)Cc1ccccc1)O)O)O)NC(=O)[C@@H](NC(=O)[C@H](CC1=NC=NC1)N)C	6.041710074	0.394366197
DrugGPT	GALM	O=C(N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)C(C)C)CC1=CN=C2[C@H]1C=CC=C2)CC1=CN=C2[C@H]1C=CC=C2)CCCC[NH3+]	6.393959913	0.204545455
DrugGPT	GALM	CC(=O)Nc1nnc(s1)S(=O)(=O)N	6.637609501	1
DrugGPT	GALM	O=C1N=c2c(=C1)c(c(o2)N)N	4.353096477	0.179487179
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.683153684	0.7
DrugGPT	GALM	CC[C@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)CO)CCCNC(=N)N)C(C)C)CCC(=O)N)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])CC(=O)O)Cc1ccc(cc1)O)CC(=O)O	7.249623476	0.465116279
DrugGPT	GALM	NC(=O)C[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@H](CC1=NC=NC1)NC(=O)[C@H](CC1=CN=C2[C@@H]1C=CC=C2)NC(=O)CNC(=O)[C@@H]1CCCN1C(=O)[C@H](CC1=c2ccccc2=NC1)NC(=O)C)CC(=O)N	6.290627059	0.370860927
DrugGPT	GALM	c1nc(c2c(n1)n(cn2)[C@H]3[C@@H]([C@@H]([C@H](O3)CO[P@](=O)(O)O[P@@](=O)(O)OC[C@@H]4[C@H]([C@H]([C@@H](O4)N5C=CCC(=C5)C(=O)N)O)O)O)N	0	Not a valid structure
DrugGPT	GALM	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)CC(=O)O)CC(C)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@@H]1C=CC=C2)NC(=O)CNC(=O)C)[C@H](O)C	0	Not a valid structure
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.589709366	0.7
DrugGPT	GALM	CC1=C(C)C[C@H]2[C@H]1CC[C@H]1[C@@H]2CC(=C1)[C@H]1CC=CC(=O)[C@@H]1O	5.557240655	0.196969697
DrugGPT	GALM	O=C1N[C@H](C(=O)N[C@H](C(=O)N1)CCC(=O)O)CC(=O)O	6.622789517	0.326530612
DrugGPT	GALM	O=c1[nH]c(=O)c2c([nH]1)cc(c(c2)N(=O)=O)N(=O)=O	5.072117159	0.243243243
DrugGPT	GALM	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CC(C)C)[NH3+])Cc1ccccc1)CC(=O)N)CCC(=O)O)C	5.35389475	0.53968254
DrugGPT	GALM	O=C(N[C@@H](Cc1ccc(cc1)O)C(=O)N[C@H](C(=O)O)C)C[C@H](C(=O)O)N	6.775328286	0.511627907
DrugGPT	GALM	O=C1N(C)c2c(N(C1=O)C)[C@@H](C)N=N2	4.434741216	0.25
DrugGPT	GALM	C1[C@@H]([C@H](C(=O)O)[C@@H](O1)OP(=O)(O)O)O	6.209443468	0.285714286
DrugGPT	GALM	O=C(O[C@H]1[C@H](O)[C@H](O[C@@H]1n1cnc2c1ncnc2N)COP(=O)(O)O)[C@H](O)C	6.304443778	0.5
DrugGPT	GALM	C1[C@@H]([C@@H]([C@H]([C@H](O1)O)O)O)O	5.796883628	0.473684211
DrugGPT	GALM	C(CC(=O)N)C(=O)O	4.435818004	0.642857143
DrugGPT	GALM	O=C(N[C@@H](C(=O)O)Cc1ccccc1)CCC[C@@H](C(=O)O)NC(=O)CC[C@@H](C(=O)O)[NH3+]	8.356987945	0.4
DrugGPT	GALM	O=CN[C@@H](C(C)C)C(=O)NCC(=O)N[C@H](C(=O)O)CCCN(C(=O)C)C(C)C	5.449191618	0.261538462
DrugGPT	GALM	O=C(Nc1scc(n1)c1cccnc1)NCc1ccccc1C(=O)O	4.255688936	0.301886792
DrugGPT	GALM	C[C@H]([C@H](C(=O)O)O)N	5.298868828	0.523809524
DrugGPT	GALM	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1ncnc2N)CO[P@](=O)(O[P@](=O)(OP(=O)(O)O)O)O	6.351413333	0.7
DrugGPT	GALM	O=C[C@@H]([C@H]([C@@H](C(=O)N[C@@H]([C@H]([C@@H]([C@H](CN1C(=O)N[C@@H](C(=O)O)CC(=O)O)CCC1=CN=C2[C@H]1C=CC=C2)O)CC(=O)O)O)C(=O)O)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)CNC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)CNC(=O)[C@@H](NC(=O)CNC(=O)[C@@H](NC(=O)C)CC(=O)N)CCC(=O)O)CCC(=O)O)C)Cc1ccc(cc1)O)CC(C)C)Cc1ccc(cc1)O)CO)Cc1ccc(cc1)O)CC(C)C)CC(=O)O)CC(=O)N)CC(=O)O)Cc1ccc(cc1)O	0	Not a valid structure
DrugGPT	GALM	OC(=O)C1=CN=C2C1=CC(=C2)C(=O)O	5.524158317	0.21875
DrugGPT	GALM	O=C(C(O)(C(=O)O)O)NC(C(=O)O)COP(=O)(O)O	5.047974024	0.268292683
DrugGPT	GALM	O=C(c1ccc(cc1)C(=O)O)N[C@@H]1CCC[C@H](C1)[NH2+]C	8.019657114	0.309090909
DrugGPT	GALM	O=CN1CC[C@]2(C[C@@H]1C=O)[C@@H](O)[C@H]([C@@H]1[C@H]2CC[C@]2([C@H]1CCC2)C)O	8.819918437	0.215189873
DrugGPT	GALM	O=C1NC(=O)NC(=O)[C@H]1O	4.899217741	0.225806452
DrugGPT	GALM	C([C@H]([C@@H]([C@@H](COP(=O)(O)O)O)O)O)OP(=O)(O)O	6.39580546	0.358490566
DrugGPT	GALM	O=C(N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)CCC(=O)N)Cc1ccccc1)CNC(=O)OCc1ccccc1	6.725814598	0.372881356
DrugGPT	GALM	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O[C@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O	6.208310397	0.903225806
DrugGPT	GALM	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.260962046	0.685714286
DrugGPT	FB5L3	Cc1ccc2[nH]c(cc2c1)C(=O)N1CCC2(CC1)C(=O)N(c1ccccc21)c1ccccc1	5.336325699	0.25
DrugGPT	FB5L3	OC(=O)[C@H](Cc1cccc2ccccc12)NC(=O)c1ccc2n(Cc3ccccc3)c(nc2c1)-c1ccccn1	6.535315045	0.273584906
DrugGPT	FB5L3	CC[C@H](C)[C@H](N)C(=O)N[C@@H]([C@@H](C)O)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CCSC)C(=O)N[C@@H](C)C(=O)N[C@@H](CO)C(N)=O	7.67537453	0.471264368
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)CC(=O)O)CC(=O)O)CC1=NC=NC1)CC1=NC=NC1)NC(=O)[C@H](CC(=O)O)[NH3+]	5.401068774	0.223300971
DrugGPT	FB5L3	OC(=O)c1cc2c(C#Cc3cccc(Cl)c3)c(oc2cc1O)-c1ccccc1	6.398721304	0.274509804
DrugGPT	FB5L3	OC[C@H]1O[C@@H](Oc2cc(O)cc3oc4c(c(O)cc(O)c4c(=O)c23)-c2ccc(O)cc2)[C@H](O)[C@@H](O)[C@@H]1O	7.019702588	0.462686567
DrugGPT	FB5L3	Cc1c(nnn1-c1ccccc1O)C(=O)N1CCc2c([nH]c3ccccc23)C1c1ccc(Cl)c(Cl)c1	5.725463071	0.307692308
DrugGPT	FB5L3	OC(=O)c1csc(n1)-c1ccc(O)cc1O	5.125788208	0.270833333
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](C)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CC(N)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](N)CO)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CO)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CCCN=C(N)N)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C)C(=O)N[C@@H](CC(C)C)C(N)=O	7.292079176	0.535353535
DrugGPT	FB5L3	Cc1c(nnn1-c1ccc(F)cc1)-c1ccc(NC(=O)c2ccc(Cl)s2)cc1	6.205968802	0.2875
DrugGPT	FB5L3	COc1ccc(cc1)C(=O)CC1OC(OC2C(NC(=O)CC3CC4OC3C(=C4)C(=O)O4C5C(O)C(O)C(O)C5C(O)C4O)C(O)C5CC4CC4)C(O)C3C(O)C(O)C(C(CO)O)O2)C(O)C(O)C1O	0	Not a valid structure
DrugGPT	FB5L3	COc1ccc(cc1)C(=O)N[C@@H](Cc1c[nH]c2ccccc12)C(=O)NCCCCCCNc1ccccc1	6.530739347	0.392405063
DrugGPT	FB5L3	OC(=O)C1C=C(C(=O)C1=O)c1ccccc1C(O)=O	5.53865075	0.361111111
DrugGPT	FB5L3	COc1ccc2nc(NC(=O)c3cc(Cl)cc(Cl)c3)sc2c1	5.152549884	0.338028169
DrugGPT	FB5L3	Cc1cc(cc(C)c1Nc1ncc(Cl)c(Nc2ccccc2S(=O)(=O)C(C)(C)C)n1)N1CCC(CC1)N1CCN(C)CC1	5.649935456	0.552941176
DrugGPT	FB5L3	COc1ccc(OC)c(Nc2c(nc3ccccn23)-c2ccc(cc2)C(C)(C)C)c1	5.953572684	0.252873563
DrugGPT	FB5L3	C[C@@H](c1cccc(c1)C(=O)N[C@@H](Cc2ccc(cc2)O)C(=O)N[C@@H](CCC(=O)O)C(=O)N[C@@H](C(C)C)C(=O)N[C@H](CCC(=O)O)C(=O)N3CCC[C@H]3C(=O)N1CCC[C@H]1C(=O)N[C@@H](CCC(=O)O)C(=O)N[C@@H](CCC(=O)O)C(=O)O)NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@H](C(C)C)[NH3+]	6.84017057	0.433823529
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)O[C@@H]1CC(=O)N(C)[C@@H]2CCC(=O)C[C@H]12	5.449861702	0.357142857
DrugGPT	FB5L3	Cc1ccc(cc1)C(=O)Nc1sc2CC(CCc2c1C(O)=O)C(C)(C)C	7.075369837	0.23943662
DrugGPT	FB5L3	C[C@H](CCC(O)=O)[C@H]1CC[C@H]2[C@@H]3[C@H](O)C[C@@H]4C[C@H](O)CC[C@]4(C)[C@H]3CC[C@]12C	4.675925569	1
DrugGPT	FB5L3	CO[C@@H]1C[C@@H](CC[C@H]1O)\C=C(/C)[C@H]1OC(=O)[C@@H]2CCCCN2C(=O)C(=O)[C@]2(O)O[C@@H]([C@H](C[C@H]2C)OC)[C@H](C[C@@H](C)C\C(C)=C\[C@@H](CC=C)C(=O)C[C@H](O)[C@H]1C)OC	7.275723816	1
DrugGPT	FB5L3	Cc1c(nnn1C)-c1csc(Nc2cc(C)nc(C)n2)n1	5.215302994	0.23255814
DrugGPT	FB5L3	Cc1c(nnn1-c1ccccc1)C(=O)NN	5.375787612	0.317073171
DrugGPT	FB5L3	COc1ccc(Nc2cc(cc(N)c2C#N)C(F)(F)F)cc1N1CCN(C)CC1	5.942356683	0.268041237
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)CO)CCC(=O)O)CC(C)C)Cc1ccc(cc1)O)Cc1ccccc1)C)CC(=O)O)Cc1ccccc1)CC(=O)O)CC(=O)O)NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])CCC(=O)N)C	7.455986715	0.440944882
DrugGPT	FB5L3	COc1ccc2c(c1)c(CC(=O)N)n(c2=O)C	4.173575882	0
DrugGPT	FB5L3	CC[C@H](C)[C@H](N)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CO)C(=O)N[C@@H](C)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](CC(C)C)C(=O)NCC(=O)N[C@@H](CCCNC(N)=N)C(N)=O	8.385140232	0.556213018
DrugGPT	FB5L3	OC(=O)[C@H](CCSC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)[NH3+]	6.816585559	0.614035088
DrugGPT	FB5L3	Cc1ccc2n(C)c(cc2c1)C(=O)Nc1cc(Cl)ccc1O	5.950117608	0.257575758
DrugGPT	FB5L3	OC(=O)c1ccccc1Nc1ccc(Cl)cc1	4.947922256	0.552631579
DrugGPT	FB5L3	Cc1c(C)c(C#N)c(SCC(=O)Nc2nccs2)nc1C	4.896281469	0.220779221
DrugGPT	FB5L3	OC(=O)[C@H](Cc1cccc(O)c1)NC(=O)[C@@H](NC(=O)c1ccc(Br)cc1)C(C)(C)C	6.865766345	0.318181818
DrugGPT	FB5L3	OC(=O)c1ccc(Nc2c(Cl)cncc2Cl)cc1	5.423448377	0.351351351
DrugGPT	FB5L3	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@@H](O[C@@H]3[C@@H](CO)O[C@@H](O)[C@H](O)[C@H]3O)[C@H](O)[C@H]2O)[C@H](O)[C@@H](O)[C@H]1O	5.556046044	1
DrugGPT	FB5L3	OC(=O)C1=CC2=CC=CC2=CC1=O	4.759664322	0.21875
DrugGPT	FB5L3	Cc1ccc(cc1)S(=O)(=O)Nc1ccc2c(c1)sc(n2)N1CCNCC1	4.543783653	0.306451613
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@@H](O)[C@H](Nc2ccc(cc2)N=[N+]=[N-])[C@H]1O	6.485902149	0.315789474
DrugGPT	FB5L3	OC(=O)C1=CC2=CC(=O)C(C2=C(C1c1ccc(F)cc1F)O)=C(O)O	4.455534675	0.298245614
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CO)CCC(=O)O)CC(C)C)[C@H](O)C)C(C)C)[C@H](O)C)[C@H](O)C)CC(=O)O)C)NC(=O)[C@@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])CC(C)C)C	0	Not a valid structure
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O	5.29504246	0.545454545
DrugGPT	FB5L3	COc1cc2CCN3C(C4CCCC(N4C(=O)C(=O)c4ccc(Cl)cc4Cl)C3=O)c2c(OC)c1	4.966147617	0.264367816
DrugGPT	FB5L3	OC(=O)c1cccc2c3cc(Br)ccc3[nH]c12	4.369765381	0.307692308
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccccc1)C(=O)O	4.476540699	0.3
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@@H](O)[C@H](Nc2ccc(cc2)C#N)[C@H]1O	4.053327217	0.333333333
DrugGPT	FB5L3	C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C(C)C)CCC(=O)O)CC(C)C)CO)CC(C)C)CCC(=O)O)C(C)C)NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)O)[NH3+])CO	6.429699903	0.285714286
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)Nc1ccc(cc1)C(=O)OC	4.010264439	0.463414634
DrugGPT	FB5L3	OC(=O)[C@@H](NC(=O)C1=C(CCC1)C(O)=O)c1ccccc1	5.369920652	0.307692308
DrugGPT	FB5L3	Cc1c2cc(c(cc2n(n1)c3ccc(cc3)F)O)O	6.063968504	0.263157895
DrugGPT	FB5L3	Cc1c(nnn1-c1ccccc1)-c1ncc(C)cc1C	4.735246079	0.255319149
DrugGPT	FB5L3	CO[C@H](C[C@H](O)[C@H](CC1CCCCC1)NC(=O)[C@H](C)NC(=O)[C@H](C)NC(=O)[C@H](Cc1ccccc1)NC(=O)CNC(=O)[C@H](C)NC(=O)[C@@H](N)Cc1cnc[nH]1)C(N)=O	7.411163942	0.325
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@H](O)[C@H](O)[C@H]1O	5.305956551	0.545454545
DrugGPT	FB5L3	Cc1c2c(n(n1)c3ccccc3)C(=O)N(C2=O)C	4.560724872	0.333333333
DrugGPT	FB5L3	COc1cc2CCN3C(C4CCCC(N4C(=O)c4cc5cc(OC)c(OC)cc5[nH]4)C3=O)c2c(OC)c1	4.639341761	0.253012048
DrugGPT	FB5L3	Cc1c2CC[C@H](NC(=O)C3=C(CCCC3)c2c(C)c(c1O)C(C)(C)C)c1ccccc1	4.785691883	0.241935484
DrugGPT	FB5L3	COc1cc2CCN3c2c(c1)c(C)ccc3	4.730694718	0.203125
DrugGPT	FB5L3	COc1cc(ccc1Nc1ncc(c(n1)N1CC[NH+](CC1)C)Cl)N1CCN(CC1)c1ccccn1	6.956170598	0.448275862
DrugGPT	FB5L3	COc1cc(ccc1O)[C@@H]1Nc2cc3c([nH]2)C(=O)c2cc(ccc2O1)C(=O)OC3=O	5.255960542	0.261538462
DrugGPT	FB5L3	Cc1c2c(n(c1c3cc(ccc3OC)OC)c4cccc(c4)N5CCCCC5)C(=O)N(C1=O)C	0	Not a valid structure
DrugGPT	FB5L3	C[C@H]1C[C@H](C[C@@H](C)[C@@H]2CC(=O)[C@H](C)\C=C(C)\[C@@H](O)[C@@H](OC)C(=O)[C@H](C)C[C@H](C)\C=C\C=C\C=C(C)\[C@H](C[C@@H]3CC[C@@H](C)[C@@](O)(O3)C(=O)C(=O)N3CCCC[C@H]3C(=O)O2)OC)CC[C@H]1O	8.091583026	0.922330097
DrugGPT	FB5L3	Cc1c(nnn1-c1nonc1N)C(=O)NCc1ccccc1Cl	4.956937123	0.296875
DrugGPT	FB5L3	CC[C@H](C)[C@@H]1NC(=O)[C@@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H]2CCCN2C(=O)[C@@H](NC(=O)[C@H](CSSC[C@H](NC(=O)[C@@H](NC1=O)[C@@H](C)O)C(O)=O)NC(=O)[C@H](CC(O)=O)NC(=O)[C@@H](NC(C)=O)[C@@H](C)CC)[C@@H](C)CC)C(=O)NCC(N)=O)[C@@H](C)O	0	Not a valid structure
DrugGPT	FB5L3	COc1cc(OC)cc(c1)C(=O)Nc1ccc(Nc2ccc3ccccc3c2)cc1	5.223702128	0.32
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@@H](O[C@@H]2O[C@H](CO)[C@H](O)[C@H](O)[C@H]2O)[C@H](O)[C@H]1NC(C)=O	5.141416527	0.545454545
DrugGPT	FB5L3	COc1cc(Cc2sc(NC(=O)c3ccc(F)cc3)nc2C)cc(OC)c1OC	6.008106652	0.265822785
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@@H](O)[C@H](OC(=O)c2ccc(C)cc2)[C@H]1OC(C)=O	4.107701017	0.315789474
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)OC1C(OP([O-])([O-])=S)C(OP([O-])([O-])=S)C(OP([O-])([O-])=O)C(OP([O-])([O-])=O)C(OP([O-])([O-])=O)C1OP([O-])([O-])=O	4.727058208	0.325
DrugGPT	FB5L3	Cc1c(nnn1-c1nonc1N)C(=O)Nc1ccccc1-c1ccccc1	5.308876536	0.255555556
DrugGPT	FB5L3	CC[C@H](C)[C@@H]1NC(=O)[C@@H](Cc2ccc(O)cc2)NC(=O)[C@H](NC(=O)[C@H](CCC(N)=O)NC(=O)[C@@H]2CCCN2C(=O)[C@H](Cc2ccc(O)cc2)NC(=O)[C@H](Cc2ccc(O)cc2)NC(=O)[C@@H]2CCCN2C(=O)[C@H](CCCCN)NC(=O)[C@H](CC(N)=O)NC(=O)[C@@H]2CCCN2C1=O)C(C)C	9.062238769	0.653061224
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@H](C)NC(=O)[C@@H](NC(=O)[C@H](Cc1cnc[nH]1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](CC(O)=O)NC(=O)[C@H](CCC(O)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](C)NC(=O)[C@@H](NC(=O)[C@H](CO)NC(=O)[C@H](CCCCN)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCN=C(N)N)NC(=O)C(NC(=O)[C@H](C)NC(=O)[C@H](CC(N)=O)NC(=O)[C@H](C)NC(=O)[C@@H](N)CCC(O)=O)[C@@H](C)CC)[C@@H](C)CC)[C@@H](C)CC)[C@@H](C)O)C(O)=O	0	Not a valid structure
DrugGPT	FB5L3	OC(=O)C1=CC=C2C3=C(CC[N+]3(C)C)[C@@](C2[C@@H]([C@@H]1C(=O)OCc1cccc(c1)C(O)=O)C(=O)OCc1cccc(c1)[N+]([O-])=O)C(=O)OC1	0	Not a valid structure
DrugGPT	FB5L3	CC[C@@H](C)[C@@H](C(=O)N1CCC[C@H]1C(=O)N[C@@H](Cc1ccccc1)C(O)=O)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])C(C)C)[C@@H](C)O	6.56136471	0.387596899
DrugGPT	FB5L3	Cc1c(nnn1Cc1ccccc1Cl)C(=O)Nc1cc(Cl)ccc1O	5.620658638	0.290322581
DrugGPT	FB5L3	Cc1cc(Nc2nc(Cl)nc(Nc3ccc(F)cc3)n2)cc2cn[nH]c12	6.920022997	0.235294118
DrugGPT	FB5L3	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)CC(=O)O)CC(C)C)CC(C)C)C(C)C)Cc1ccc(cc1)O)NC(=O)[C@H](CC1=NC=NC1)[NH3+]	7.474771131	0.305970149
DrugGPT	FB5L3	OC(=O)C1=C(C2CCC1CC2)C(=O)O	4.487211791	0.296296296
DrugGPT	FB5L3	COc1ccc(cc1)C(=O)N[C@@H]1C(OC(=O)C2CCCC2)=C(CCN([C@@H]2C(C)(C)CC[C@H]3[C@@]2(C)CC[C@H](O)C[C@]32C)C(=O)OC(C)(C)C)C1(C)C	0	Not a valid structure
DrugGPT	FB5L3	COc1cc(ccc1Nc1nc(NC2CCCCC2)nc2nc[nH]c12)N(C)C	5.833680466	0.263157895
DrugGPT	FB5L3	OC(=O)c1cc(c2ccccc2c1O)S(=O)(=O)c1ccc(Br)cc1	4.714932476	0.317073171
DrugGPT	FB5L3	OC(=O)c1ccc(cc1)C(=O)Nc1ccccc1-c1nnn(n1)-c1ccccc1	5.675550171	0.317073171
DrugGPT	FB5L3	Cc1ccc(Nc2cc(C)c3ncc(C#N)c(N)c3c2)cc1	6.065874057	0.279411765
DrugGPT	FB5L3	COc1ccc(cc1)C(=O)NC1C(OC(C)(C)C1OC(C)=O)c1ccc(O)c(OC)c1	5.132072109	0.296875
DrugGPT	FB5L3	OC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)C1=C(CCC1)C(O)=O	5.220440399	0.418604651
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)OCC(COP(O)(O)=O)OC	6.632445804	0.342105263
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@@H](O[C@@H]2O[C@H](CO)[C@H](O)[C@H](NC(=S)NCc3ccccc3)[C@H]2O)[C@H](O)[C@H]1NC(C)=O	5.321189706	0.394736842
DrugGPT	FB5L3	COc1cc(O)c2c(c1)oc(cc2=O)-c1ccc(O)c(O)c1	5.218473516	0.470588235
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@H](O)[C@H](OCc2cc3c(F)c(F)ccc3oc2=O)[C@H]1O	5.746234007	0.315068493
DrugGPT	FB5L3	Cc1c(sc(n1)C(=O)N[C@H](C(=O)O)Cc2ccccc2)c3ccc(cc3)Cl	6.371614721	0.37704918
DrugGPT	FB5L3	CO[C@@H]1O[C@H](CO)[C@H](O)[C@H](O)[C@H]1NC(=O)C1CCCCC1	6.288689469	0.37037037
DrugGPT	FB5L3	Cc1cc(C)nc(Nc2ccc(F)c(Cl)c2)n1	5.153087626	0.304347826
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)N[C@@H](COP([O-])(=O)OC)CC([O-])=O	4.748504627	0.301886792
DrugGPT	FB5L3	COc1cc(ccc1O)-c1cc(=O)c2c(O)cc(O)cc2o1	5.144306265	0.457142857
DrugGPT	FB5L3	OC(=O)C1=C(C[C@@H]2C[C@@H](O)[C@H](O)C[C@H]2C1)C(=O)Oc1c(Br)c(Br)cc(Br)c1Br	6.103588911	0.207792208
DrugGPT	FB5L3	OC(=O)c1csc(n1)-c1ccccc1O	4.488915852	0.382352941
DrugGPT	FB5L3	COc1cc(Nc2ccnc3cc(Cl)ccc23)ccc1-c1c(C)noc1C	6.05620623	0.447761194
DrugGPT	FB5L3	CCCCCCCCCCCCCCCC(=O)N[C@H](CCC(=O)NC(C)C)C(=O)N[C@H](CO)C(=O)N[C@H](Cc1ccc(O)cc1)C(=O)N[C@H](Cc1ccccc1)C(=O)N[C@H](CC(C)C)C(O)=O	6.370606988	0.380165289
DrugGPT	FB5L3	CC[C@H](C)[C@H](NC(=O)[C@@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)CNC(=O)[C@H](Cc1ccccc1)NC(=O)[C@@H](N)CO)C(C)C)C(=O)NCC(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H](C)C(=O)N[C@@H](C)C(=O)N[C@@H](CC(N)=O)C(=O)N[C@@H](CCC(N)=O)C(=O)N[C@@H](CCC(O)=O)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H]([C@@H](C)CC)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](Cc1cnc[nH]1)C(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](CCCCN)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C(C)C)C(=O)N[C@@H]([C@@H](C)CC)C(=O)N[C@@H](CC(O)=O)C(=O)N[C@@H]([C@@H](C)CC)C(=O)N[C@@H](CCCNC(N)=N)C(=O)N[C@@H](C(C)C)C(O)=O	7.089925463	0.613095238
DrugGPT	FB5L3	COc1cc(O)c(cc1NC(=O)C1=C(C)NC(=O)C(C)=C1)C(=O)NCc1ccccc1Cl	6.838812672	0.272727273
DrugGPT	FB5L3	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)Cc1ccccc1)CCC(=O)N)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)NC(=O)[C@H](CCC(=O)O)[NH3+])CO)Cc1ccc(cc1)O)CCC(=O)O)C	0	Not a valid structure
DrugGPT	FB5L3	OC(=O)c1cc(NS(=O)(=O)c2ccc3NC(=O)c4cccc2c34)ccc1O	5.114601338	0.305555556
DrugGPT	FB5L3	OC(=O)c1cccc2C3C=CCC3C(Nc12)C(O)=O	4.187076591	0.272727273
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)CCCNC(=N)N)CC(C)C)CC(C)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H]1CCCN1C(=O)[C@H](C(C)C)NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CO)[NH3+])CC(C)C)C)C)Cc1ccccc1)C	0	Not a valid structure
DrugGPT	OPSB	CC(C)(C)C(=O)Nc1cc(cc(c1)NC(=O)CC[C@@H]([C@@H](CN2CCCCC2)O)O)C(=O)O	5.308165037	0.278481013
DrugGPT	OPSB	OC(=O)CCC[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H](CCCNC(=N)N)[NH3+])Cc1ccccc1)CCCNC(=N)N	6.72048673	0.391666667
DrugGPT	OPSB	O[C@@H]1[C@H](O)O[C@@H]([C@H]1O)O[C@@H]1[C@H](O)[C@H](O[C@H]1n1ccc(=O)[nH]c1=O)CO[P@](=O)(O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N)O)O	5.606393475	0.532608696
DrugGPT	OPSB	O=C(NC1C(OC(C(O)C1OC1OC(C(O)C(O)C1O)CO)CO)O)C	5.254232096	0.734693878
DrugGPT	OPSB	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)O)C)CC(=O)N)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)N)CCCN=C(N)N)C)CO)CC(C)C)C	5.33785619	0.496296296
DrugGPT	OPSB	O=C(NC1C(C(O)C(O)CO)OC(OC2C(O)C(OC3C(O)C(O)C(O)OC3CO)OC(CO)C2O)(C(=O)[O-])OC1OC1C(O)C(O)C(CO)OC1OC1C(O)C(O)C(OC2C(O)C(O)C(O)OC2CO)OC1CO	0	Not a valid structure
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N1CCC[C@H]1C(=O)O)C)C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=NC=NC1)[NH3+])CC(=O)O)C)CCC(=O)O)Cc1ccc(cc1)O)C	0	Not a valid structure
DrugGPT	OPSB	C(C(=O)O)C(C(=O)O)O	5.218133634	0.476190476
DrugGPT	OPSB	O=C(c1ccc(cc1)NC(=O)[C@H](C(C)(C)C)NC(=O)N)NCCC[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)C)CCC(=O)O)CC1CCCCC1	6.444257786	0.356321839
DrugGPT	OPSB	O[C@H]1[C@H](O)[C@H](O[C@@H]1CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)n1ccc(nc1=O)N	6.71239388	0.611111111
DrugGPT	OPSB	OC[C@H]([C@@H](NC(=O)C)[NH3+])C	5.24808184	0.371428571
DrugGPT	OPSB	C(CC(=O)NC(C(=O)O)C)O	4.702596039	0.303030303
DrugGPT	OPSB	C(CC(=O)O)N	4.48033077	0.647058824
DrugGPT	OPSB	OC(=O)C	6.254359355	0.6
DrugGPT	OPSB	Cc1cc(ccc1c2ccc(cc2Cl)Cl)O	5.443387013	0.392857143
DrugGPT	OPSB	OC[C@H]1OC[C@@H]([C@H]([C@@H]1O)O)O	5.928420606	0.391304348
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)Cc1ccccc1)CC(C)C)CCC(=O)O)NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)N)CCC(=O)O)C)CC(=O)O)Cc1ccc(cc1)O)Cc1ccccc1)CC(=O)O)C)Cc1ccccc1)C	0	Not a valid structure
DrugGPT	OPSB	OC[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])CCCNC(=N)N)CCCC[N+](C)(C)C)CCCNC(=N)N	6.203322179	0.408450704
DrugGPT	OPSB	C1CN(C1)C2C[C@@H]3C=C4[C@@H]5C=C3C[C@H]3[C@H]7[C@@H]4[C@@H]([C@H]5OC=C(C1)C)O2	0	Not a valid structure
DrugGPT	OPSB	OC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)CCC(=O)O)CC(C)C)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])CCC(=O)N)CCCNC(=N)N)CC(C)C)CCC(=O)O)CCC(=O)O	5.219298278	0.376470588
DrugGPT	OPSB	CC[C@H]([C@@H](C(=O)N[C@@H]1[C@@H](C)OC(=C[C@H]1NC(=O)C)C(=O)O)O)C	5.728858257	0.390625
DrugGPT	OPSB	Cc1ccc(cc1)[C@H]1C(=NC(S1)C(=O)Nc1ccccc1)c1ccccc1	4.794845978	0.293103448
DrugGPT	OPSB	Cc1cccc(c1)CN(C(=O)[C@@H]1C[C@H]1c1ccccc1)C	5.891063224	0.289473684
DrugGPT	OPSB	CC(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)N[C@@H](Cc1ccccc1)C(=O)N[C@@H](C(C)C)C(=O)NCC(=O)N[C@@H](CO)C(=O)N[C@@H](CC(C)C)C(=O)N[C@@H](C(C)C)C(O)=O	5.857431416	0.375
DrugGPT	OPSB	OC(=O)CC[C@@H](C(=O)O)[NH3+]	3.728170885	0.5
DrugGPT	OPSB	O=c1nc2c(n1Cc1ccccc1)cccc2	5.782736474	0
DrugGPT	OPSB	CC(C[C@@H](C(=O)O)NC(=O)CNC(=O)CNC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)NC(=O)[C@H](CO)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCCNC(=N)N)[NH3+])CC(=O)O)CC(C)C)CC(C)C)CC(C)C)C)C	5.751550846	0.625
DrugGPT	OPSB	O=C(N[C@H](C(=O)N[C@@H](C(=O)N[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)CCC(=O)O)Cc1ccccc1)CCC(=O)N)CC(=O)O)Cc1ccccc1)C)NC[C@@H]1N=NC2=CC(=CN=C2)[C@H]1NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@H](Cc1ccccc1)NC(=O)[C@H](CC(=O)O)[NH3+])Cc1ccccc1)CO)Cc1ccc(cc1)O	0	Not a valid structure
DrugGPT	OPSB	CC(=O)N(c1ccc(cc1C)C(=O)Nc1ccc(cc1)C(=O)O)C	6.121965506	0.295454545
DrugGPT	OPSB	O[C@@H]1C[C@@H](O[C@H]1n1cnc2c1[nH]c(=N)[nH]c2=O)COP(=O)(O)O	5.583276592	0.295774648
DrugGPT	OPSB	C[C@H]([C@H]([C@@H](C(=O)NC1CCCCC1)O)O)NC(=O)[C@@H](NC(=O)CC)Cc1ccc(cc1)F	7.202385143	0.304347826
DrugGPT	OPSB	O=C(NC1C(O)C(OC2C(NC(=O)C)C(O)C(O)C(CO)O2)C(O)C(CO)OC1OC1C(O)C(OC2C(NC(=O)C)C(O)C(O)C(CO)O2)C(CO)OC1CO)C	3.489215307	0.526315789
DrugGPT	OPSB	CC1=N[C@@H]2C[C@H]3C(=N1)C(=O)N(C2)C	0	Not a valid structure
DrugGPT	OPSB	c1ccc(cc1)Cc2ccc(cc2)CNC(=O)[C@@H](N)C3CCC3	5.507665682	0.4
DrugGPT	OPSB	CC(C)C[C@H](NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@@H](NC(=O)[C@H](Cc1c[nH]c2ccccc12)NC(=O)[C@H](C)NC(=O)[C@H](CC(N)=O)NC(=O)[C@@H]1CCCN1C(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC(N)=O)NC(=O)CNC(=O)[C@H](C)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@H](CO)NC(=O)[C@H](CC(C)C)NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](Cc1ccc(O)cc1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCCCN)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CCC(N)=O)NC(=O)[C@H](CO)NC(=O)[C@H](CC(C)C)NC(=O)[C@@H](NC(=O)[C@H](CO)NC(=O)[C@@H](NC(=O)[C@@H](N)CCC(O)=O)[C@@H](C)O)C(C)C)[C@@H](C)CC)[C@@H](C)O)[C@@H](C)O)C(C)C)[C@@H](C)O	6.662108758	0.63253012
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)CCC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)C)CCC(=O)O)CC(C)C)CCC(=O)O)CC(C)C)CCCNC(=N)N)C	6.077006296	0.5
DrugGPT	OPSB	CC[C@@H]([C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=c2ccccc2=NC1)NC(=O)C)CC1CCCCC1)CC(=O)O)C	7.436592336	0.272727273
DrugGPT	OPSB	c1cc(ccc1c2ccc(cc2)N3CCCNC3=O)F	5.305379906	0.287878788
DrugGPT	OPSB	OC(=O)[C@H](N(C(=O)C)CC1=CN=C2C1=CC=CC2)C(C)C	4.5548527	0.256410256
DrugGPT	OPSB	c1ccc(c(c1)CC(=O)O)O	4.108589623	0.461538462
DrugGPT	OPSB	C([C@H]1[C@@H]([C@@H]([C@H]([C@@H](O1)O)O)O)O)O	4.048899449	0.652173913
DrugGPT	OPSB	O=C(NC1CCCCC1)N[C@@H](CC1CCCCC1)C(=O)N1CSC(C)(C)[C@H]1C(=O)NCc1cccc(c1)F	7.278734542	0.26744186
DrugGPT	OPSB	CC(C)C[C@H]([C@H](NC(=O)[C@@H](NC(=O)[C@@H]1CC=NC1)Cc1ccccc1)CC(=O)N)C(=O)N[C@@H](CCCNC(=N)N)[C@@H](C(C)C)CC(=O)O	8.076068714	0.371212121
DrugGPT	OPSB	C[N+](C)(C)C	4.902307947	0.25
DrugGPT	OPSB	CC(C)OC(=O)[C@H](CC(C)C)NC(=O)C(C)(C)NC(=O)C(O)c1ccccc1	6.070168552	0.31147541
DrugGPT	OPSB	OC(=O)[C@@H]([NH3+])C	2.653269764	0.421052632
DrugGPT	OPSB	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O)O	4.773184202	1
DrugGPT	OPSB	CC(C[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@H](CCC(=O)N)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]([NH3+])C)CC(=O)N)CCCNC(=N)N)CCC(=O)N)CC(C)C)C	0	Not a valid structure
DrugGPT	OPSB	C[C@]12C[C@H](O)[C@H]3[C@@H](CCC4=CC(=O)CC[C@]34C)[C@@H]1C[C@H](O)[C@@H]2C(=O)CO	6.519809249	0.612903226
DrugGPT	OPSB	CC(C)C[C@@H]([C@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)C[NH3+])CC(C)C)CC1CCCCC1)CC(C)C)C(=O)O	7.613858563	0.283018868
DrugGPT	OPSB	OC[C@H]1O[C@@H](O[C@H]2[C@H](O)[C@H](O)C[NH2+]C[C@@H]2O)[C@@H]([C@H]([C@@H]1O)O)NC(=O)C	5.91603475	0.467741935
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)CC(=O)O)CC(C)C)CO)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)[NH3+])Cc1ccccc1)CC(C)C)C)CCC(=O)N)C	5.751630512	0.362903226
DrugGPT	OPSB	CC1=CN(C=C(C1)C(=O)O)C(=O)O	4.406011913	0.21875
DrugGPT	OPSB	C([C@@H]1[C@H]([C@@H]([C@H]([C@@H](O1)O)O)O)O)O	3.731364954	0.652173913
DrugGPT	OPSB	OC(=O)c1ccc2c(c1)n(C)c(=O)[nH]2	4.180861932	0.294117647
DrugGPT	OPSB	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)C(C)C)CC(C)C)C(C)C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCCCN)N)CO)Cc1ccc(cc1)O)CO)CC(C)C)C)CCC(=O)N)CCC(=O)O)CC(=O)O)CCC(=O)O)C	0	Not a valid structure
DrugGPT	OPSB	Cc1ccc2c(c1)ccc(c2)CCNC(=O)C	4.835986917	0.4375
DrugGPT	OPSB	OC(=O)C(O)(C)C(O)=O.NC(=N)NCCC[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCCNC(N)=N)NC(=O)[C@H](CC1=NC=NC1)[NH3+])CC1=NC=NC1)C(O)=O	5.959263839	0.345238095
DrugGPT	OPSB	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O)O)O	4.034396034	0.652173913
DrugGPT	OPSB	CC1=C(C[C@](NC1=O)(C)C(=O)O)C	4.036354169	0.236842105
DrugGPT	OPSB	CC(=O)N[C@H]1[C@@H]([C@H]([C@@H](O[C@@H]1O)CO)O)O	3.999559099	0.615384615
DrugGPT	OPSB	CC(C)c1cccc2c1cc(cc2O)C(=O)O	5.706024392	0.411764706
DrugGPT	OPSB	O[C@@H]1[C@@H](CO[P@](=O)(O[P@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	5.669141001	0.7
DrugGPT	OPSB	C(CN1CCN(CC1)Cc2c[nH]c3c2cc(cc3)c4ccccc4)O	6.267054961	0.359375
DrugGPT	OPSB	O[C@@H]1C[C@@H](O[C@H]1n1cnc2c1ncnc2N)C(=O)NCc1cccc(c1)Cl	6.068663096	0.414285714
DrugGPT	OPSB	CC[C@H](C)[C@H](NC(=O)[C@@H](NC(=O)[C@@H]1CSSC[C@H](NC(=O)[C@H](Cc2ccc(cc2)O)NC(=O)[C@H](C)NC(=O)[C@@H](NC(=O)C)C)C(=O)N[C@@H](Cc2ccccc2)C(=O)N[C@@H]([C@@H](C)CC)C(=O)N2CCC[C@H]2C(=O)N[C@@H]([C@@H](C)CC)C(=O)N[C@@H](CCCNC(=N)N)C(=O)N2CCC[C@H]2C(=O)N[C@@H](Cc2cnc[nH]2)C(=O)N[C@@H]([C@@H](C)CC)C(=O)N1)C)C	7.477016378	0.438679245
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)O)Cc1ccccc1)NC(=O)[C@@H]1C=CN(C(=O)[C@@H]1C)C)C	6.769983154	0.428571429
DrugGPT	OPSB	OC[C@H]([C@@H]([C@H](NC(=O)[C@H](C)NC(=O)[C@H](CC1=c2ccccc2=NC1)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)C[NH+]1C=CC=C1)CC(=O)O)CC(=O)O)O)O	5.509382308	0.326388889
DrugGPT	OPSB	c1cc2c(cc1C(=O)N3CCC[C@H]3C(=O)Nc4ccncc4)c(n[nH]2)N	4.381008278	0.279411765
DrugGPT	OPSB	O=C(NC(P(=O)(O)O)Cc1ccccc1)NC(C(F)(F)F)C(F)(F)F	6.469950025	0.348837209
DrugGPT	OPSB	c1cc(ccc1c2c3c(c(n2)N4CCNCC4)nc(n3)N)C(=O)N	4.261113826	0.261538462
DrugGPT	OPSB	Cc1ccc(cc1)CNC(=O)c1cc2c(s1)c(ncn2)Nc1cccc(c1)OC	6.665216669	0.320512821
DrugGPT	OPSB	O=C(NC1C(OC2C(O)C(O)C(O)C(CO)O2)C(O)C(CO)OC1OC1C(O)C(OC2C(O)C(O)C(O)OC2CO)OC1CO	0	Not a valid structure
DrugGPT	OPSB	C(C[C@@H](C(=O)O)N)CNC(=O)[C@@H]1CC[C@H]2[C@@H]1[C@H](CC2)C	6.235740412	0.348837209
DrugGPT	OPSB	OC(=O)CC[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)N)[NH3+])Cc1ccc(cc1)O)CC(=O)N)Cc1ccccc1)CC(=O)O)CC(C)C)Cc1ccc(cc1)OP(=O)(O)O)Cc1ccc(cc1)O)CC(C)C)CCC(=O)O	0	Not a valid structure
DrugGPT	OPSB	C([C@@H]1[C@@H]([C@H]([C@@H]([C@H](O1)O)O)O)O)O	4.261655106	0.652173913
DrugGPT	OPSB	CC[C@H](C)[C@H]1O[C@@H]2C[C@H]3[C@@H]4CC=C5C[C@H](CC[C@]5(C)[C@H]4CC[C@]23C)O[C@@H]2O[C@H](CO)[C@@H](O)[C@H](O)[C@H]2O[C@@H]2O[C@H](CO)[C@@H](O)[C@H](O)[C@H]2O)[C@H](O)[C@H]1O	0	Not a valid structure
DrugGPT	OPSB	Cc1ccc(cc1)c1cc2c(cc1C)N(C(=O)N2)CC[C@@H](C(=O)O)N	6.26417546	0.277777778
DrugGPT	OPSB	O=C(N(C[C@@H]1NC(=O)[C@H](CC2CCCCC2)NC(=O)C(=N\C)/C(=O)N[C@@H](CC)C(=O)O)C)Cc1ccccc1	0	Not a valid structure
DrugGPT	OPSB	OC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](CO)N)Cc1ccc(cc1)O)Cc1ccccc1)Cc1ccc(cc1)O)CC1=NC=NC1)CCC(=O)O	6.106742495	0.401408451
DrugGPT	OPSB	C(C(=O)O)OP(=O)(O)O	5.569958389	0.3
DrugGPT	OPSB	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O)O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O	5.300977918	0.903225806
DrugGPT	OPSB	C[N@H+]1CC[N@H+](CC1)[C@H](C(=O)N1C[C@H]([C@@H]1c1ccc(cc1)c1ccsc1)C)C(C)C	7.132493867	0.197530864
DrugGPT	OPSB	O=C(Nc1ccc(c(c1)Cl)Cl)O[C@H]1C[C@H]2CC[C@@H](C1)N2Cc1cccc(c1)Cl	6.484905387	0.313432836
DrugGPT	OPSB	CC(C[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@H](CCC(=O)O)[NH3+])CC(=O)N)CC(C)C)CC(=O)N)C)CO)CC(=O)O)CC(C)C)CC(=O)O)C	0	Not a valid structure
DrugGPT	OPSB	CC[C@H](NC(=O)[C@@H](NC(=O)OC(C)(C)C)C)C(=O)N[C@@H]([C@@H](C)CC)C(=O)N[C@@H](CC(C)C)C(O)=O	5.138408407	0.227848101
DrugGPT	OPSB	Cc1cc(C)c2c(c1)oc(=O)c1c(C)nc(-c3ccccc3)c(O)c21	5.421280562	0.310344828
DrugGPT	OPSB	OC(=O)CCCC(=O)O	5.030912469	0.769230769
DrugGPT	OPSB	C([C@@H]1[C@H]([C@@H]([C@@H](O1)O)O)O)O	4.654518797	0.681818182
DrugGPT	OPSB	OC[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)N)Cc1ccccc1)CCC(=O)O)CC(=O)O	5.779457901	0.389830508
DrugGPT	OPSB	CC1=N[C@@H](C=C(C1)C)C[C@H]1O[C@H]([C@@H]([C@H]1O)O)n1cnc2c1ncnc2N	6.547198128	0.614035088
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@H](C(=O)O)CC1=NC=NC1)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H](NC(=O)[C@H](C(C)C)NC(=O)[C@@H](NC(=O)CNC(=O)[C@H](CO)N)Cc1ccccc1)CCC(=O)O)CC(=O)O)C	5.415521281	0.546153846
DrugGPT	OPSB	OC(=O)[C@H]1CC(CC(C)(C)C)CN1c1ccc2-c3ccccc3CC[C@@H](O)c2c1	6.531188489	0.253164557
DrugGPT	OPSB	OC(=O)c1ccccc1Nc1cc(Cl)cc(Cl)c1	5.15608039	0.538461538
DrugGPT	OPSB	O=C(C1=C2CC(=O)C(=CC2=N[C@@H]1C[C@@H]1C=CC(=C1)[C@H]1CC=C1)C)NC1CCCCC1	7.363021647	0.244444444
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@@H](C[C@H]1CCNC1=O)Cc1ccccc1)NC(=O)c2cc(ccc2O)OC)C	7.281279559	0.32183908
DrugGPT	OPSB	CC(C[C@@H](C(=O)N[C@@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)CC(C)C)C)CC(=O)O)CC(=O)N)Cc1ccccc1)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)N)[NH3+])CCC(=O)O)CC(C)C)C)CC(C)C)C	5.630234048	0.557377049
DrugGPT	OPSB	CC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)C)CCCNC(=N)N)NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC1=CN=C2[C@@H]1C=CC=C2)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](CC)C)NC(=O)[C@H](CO)[NH3+])CC(C)C)CCC(=O)N)CC(=O)O)CC(C)C)CCC(=O)O)C	5.304509076	0.383561644
DrugGPT	OPSB	CC(C)(C)c1cccc(c1)C[C@H](NC(=O)[C@H]([C@H](Cc2ccccc2)NC(=O)OC(C)(C)C)O)C(=O)O	5.540543459	0.369230769
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC(CC1)C#N)c1cnc2[nH]ncc2c1	7.531615401	0.25
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.581130647	0.289473684
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)c1ccc(cc1)N1CCOCC1)c1cc2cnccc2[nH]1	5.828095779	0.264367816
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1[nH]nnc1C)-c1ccc(F)cc1	4.919348003	0.26744186
DrugGPT	NAMPT	CC1(CCN(CC1)C(=O)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1)N1CCOCC1	4.647971143	0.259259259
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCC2(CCNC2=O)CC1)N1Cc2ccccc2C1	5.052495045	0.278481013
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCc1nnc2nccn2c1C)-c1ccc(F)cc1	6.551889532	0.24
DrugGPT	NAMPT	CC(C)CN1CCC(CC1)S(=O)c1ccc(CNC(=O)c2cnc3nccn3c2)nc1	5.532540605	0.213483146
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCOCC1)c1cc2ccncc2o1	4.927479847	0.277108434
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)C2CCCC2)cc1)N1Cc2ccccc2C1	5.92973909	0.263157895
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1nnc[nH]1)-c1ccc(F)cc1	5.626439231	0.255813953
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCCNC2)CC1)c1cnc2[nH]ncc2c1	7.125277804	0.232323232
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NC1CCN(CC1)c1ccccn1)N1Cc2ccccc2C1	4.761157493	0.333333333
DrugGPT	NAMPT	Fc1cc(F)cc(c1)S(=O)(=O)c1ccc(CNC(=O)c2cc3ccncc3o2)nc1	5.530162365	0.233333333
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCc1cccnc1)N1Cc2ccccc2C1	4.82564063	0.321428571
DrugGPT	NAMPT	CC(=O)N1CCC(CC1)C(=O)N1CCC2(CC2CNC(=O)N2Cc3ccncc3C2)CC1	5.128487624	0.21686747
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCOCC1)N1Cc2ccncc2C1	4.620048547	0.303030303
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2CCC(C1)O2)c1cc2ccncc2o1	6.6157722	0.25
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCCO1)N1Cc2ccncc2C1	4.497237182	0.257142857
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)C2CCC2)cc1)N1Cc2ccccc2C1	6.182675627	0.263157895
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OC1CCCOC1)C(=O)NCCCc1ncc[nH]1	5.720832509	0.239583333
DrugGPT	NAMPT	CC1(C)CN(C1)S(=O)(=O)c1ccc(CNC(=O)c2cnc3[nH]ncc3c2)cc1	6.590157881	0.265060241
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)C1CCOC1)c1cc2ccncc2o1	6.992884607	0.230769231
DrugGPT	NAMPT	CC(C)C(=O)N1CCC2(CC2CNC(=O)c2cc3ccncc3o2)CC1	5.015176192	0.245901639
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)c1ccccc1)N1Cc2ccncc2C1	5.45094575	0.26
DrugGPT	NAMPT	O=C(NCCCn1ccnc1)c1ccc2nc(-c3ccc(cc3)C(=O)N3CCCC3)c(nc2c1)-c1ccccc1	6.699165859	0.258064516
DrugGPT	NAMPT	Cc1ccc(NC(=O)c2ccc(CNC(=O)c3cc4ccncc4o3)cc2)cc1F	6.597550538	0.352272727
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCC2(CCNC2)CC1)N1Cc2ccncc2C1	6.919145279	0.277108434
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCNC2)CC1)c1ccc2nccn2c1	7.173395809	0.219178082
DrugGPT	NAMPT	CC(=O)N1CCC2(C[C@@H]2CNC(=O)c2cc3cnccc3[nH]2)CC1	6.099966361	0.222222222
DrugGPT	NAMPT	FC(F)(F)CCC(=O)N1CCC(=CC1)c1ccc(NC(=O)N2Cc3ccncc3C2)cc1	6.097183464	0.214285714
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)C1CCOCC1)c1ccc2nccn2c1	6.25065679	0.267605634
DrugGPT	NAMPT	CC(C)C(=O)N1CCN(CC1)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	3.921055007	0.288461538
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OCc1ccccc1)C(=O)NCCCc1ncc[nH]1	5.74558021	0.272727273
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCN(CC1)C(=O)C1CC1)N1Cc2ccccc2C1	5.172832589	0.338028169
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCCCC1)c1cnc2[nH]ncc2c1	6.42061975	0.271604938
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CC2CNC(=O)c2cc3ccncc3o2)CC1)N1Cc2ccncc2C1	8.38910285	0.222222222
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)c1cccc2cccnc12)c1cc2ccncc2o1	4.887141893	0.317647059
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC(=CC1)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	6.715810124	0.298245614
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC(C1)N1CCOCC1)c1cnc2[nH]ncc2c1	8.171090382	0.260869565
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OCc1cccnc1)C(=O)NCCCc1ncc[nH]1	5.872888771	0.280487805
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCCNC2)C1)c1cc2ccncc2o1	5.303110647	0.223404255
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C1=CCN(CC1)C(=O)C1CCCO1)N1Cc2ccccc2C1	4.818788646	0.3
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)c1ccccc1)N1Cc2ccccc2C1	4.788988139	0.304347826
DrugGPT	NAMPT	CC(C)CC(=O)N1CCC2(CC2CNC(=O)c2cc3ccncc3o2)CC1	5.342011085	0.21875
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCN(CC1)C1COC1)c1ccc2nccn2c1	7.829875575	0.243243243
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCOC1)N1Cc2ccccc2C1	4.396229427	0.301587302
DrugGPT	NAMPT	FC(F)(F)C1CCN(C1)S(=O)(=O)c1ccc(CNC(=O)c2cc3ccncc3o2)cc1	7.068121759	0.25
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NCC1CCOCC1)N1Cc2ccccc2C1	4.358159708	0.333333333
DrugGPT	NAMPT	FC(F)(F)c1ccc(cc1)S(=O)(=O)c1ccc(CNC(=O)c2ccc3nccn3c2)nc1	8.054483253	0.253521127
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)[C@H]2CCCO2)cc1)N1Cc2ccncc2C1	6.729722538	0.333333333
DrugGPT	NAMPT	CC(C)CC(=O)N1CCC(C1)Oc1ccc(NC(=O)N2Cc3ccncc3C2)cc1	4.326929687	0.263157895
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCc1ncc[nH]1	5.385781639	0.263157895
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OCC1CC1)C(=O)NCCCc1ncc[nH]1	5.52648202	0.280898876
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)C1CCN(CC1)C(=O)C1CCCO1)c1cc2ccncc2o1	7.555636618	0.32183908
DrugGPT	NAMPT	CC(C)CCNC(=O)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	4.701929677	0.305084746
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCN(CC1)c1cnccn1)N1Cc2ccncc2C1	5.581148702	0.320512821
DrugGPT	NAMPT	O=C(NCC1CC11CCN(CC1)C(=O)c1cc(n[nH]1)C1CC1)c1cc2ccncc2o1	7.465477528	0.234042553
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)N1CCCC(C1)Oc1cccnc1)[C@@H]1C[C@H]1c1cccnc1	7.750937603	0.293333333
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1OCC1CCN(CC1)C(=O)C1CCOC1)C(F)(F)F	6.356545526	0.237623762
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1nnc[nH]1)-c1ccnc(OC)c1	6.142701425	0.258426966
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCNC2)C1)c1ccc2nccn2c1	7.096979681	0.213333333
DrugGPT	NAMPT	CCOc1cc(nc2cc(ccc12)C(=O)NCCCc1ncc[nH]1)-c1ccc(F)cc1	5.464849346	0.273809524
DrugGPT	NAMPT	CC(C)CN(C)C(=O)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	5.350690258	0.280701754
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2(C1)CCOCC2)c1cnc2[nH]ncc2c1	7.48187514	0.247191011
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC(C1)C#N)N1Cc2ccncc2C1	5.259156471	0.222222222
DrugGPT	NAMPT	CC(C)CNC(=O)c1ccc(NC(=O)N2Cc3ccc(F)cc3C2)cc1	5.00878666	0.257575758
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)c2cc3ccncc3o2)CC1	5.744190715	0.227272727
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)c1ccccc1)[C@H]1C[C@H]1c1cccnc1	5.966016613	0.3
DrugGPT	NAMPT	CC(C)CCNC(=O)c1ccc(NC(=O)N2Cc3ccc(CO)cc3C2)cc1	4.927769659	0.274193548
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)C2CCC2)cc1)N1Cc2ccncc2C1	6.597029525	0.252747253
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC2(CC2CNC(=O)c2cc3cnccc3[nH]2)CC1	6.134165809	0.211111111
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)N1CCN(CC1)c1ccncc1)N1Cc2ccccc2C1	4.899717326	0.324324324
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCCN2)C1)c1ccc2nccn2c1	7.835544394	0.225806452
DrugGPT	NAMPT	FC(F)(F)c1cccc(c1)S(=O)(=O)c1ccc(CNC(=O)c2ccc3nccn3c2)nc1	8.20144706	0.260273973
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCNC2)C1)c1cnc2[nH]ncc2c1	7.224828126	0.22
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2ccc(cc2nc1-c1ccc(F)cc1)C(=O)NCCCn1ccnc1	5.639510713	0.258064516
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCNC2)CC1)N1Cc2ccncc2C1	5.244753662	0.204545455
DrugGPT	NAMPT	Cc1nc(cs1)C(=O)N1CCC(=CC1)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	6.796898577	0.26984127
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCCCC1)c1cc2ccncc2o1	4.811378445	0.2625
DrugGPT	NAMPT	CC(C)(C)OC(=O)N1CCC(=CC1)c1ccc(NC(=O)N2Cc3ccccc3C2)cn1	6.880159894	0.26984127
DrugGPT	NAMPT	FC(F)(F)c1ccccc1CNC(=O)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	6.884898926	0.296703297
DrugGPT	NAMPT	O=C(NCc1ccc(cn1)S(=O)(=O)c1ccc(NC(=O)NCc2cccnc2)cc1)N1Cc2ccncc2C1	6.379763282	0.25
DrugGPT	NAMPT	CC(=O)N1CCCC2(C1)CCN(CC2)S(=O)(=O)c1ccc(CNC(=O)c2cc3ccncc3o2)cc1	7.356782325	0.23655914
DrugGPT	NAMPT	O=C(Nc1ccc(OC2CCN(CC2)C(=O)c2cccnc2)cc1)N1Cc2ccccc2C1	5.862547695	0.322033898
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCCNC2)C1)c1cc2cnccc2[nH]1	3.714783719	0.209090909
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCCCC1)c1ccc2nccn2c1	7.090734217	0.275
DrugGPT	NAMPT	FC(F)(F)c1ccccc1NC(=O)c1ccc(NC(=O)N2Cc3ccccc3C2)cc1	6.081969015	0.280898876
DrugGPT	NAMPT	Fc1ccc2CN(Cc2c1)C(=O)Nc1ccc(cc1)C(=O)N1CCCC11CCCNC1	5.867308086	0.23255814
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)NC[C@@H]1CCOC1)N1Cc2ccc(cc2C1)C#N	3.72140471	0.263888889
DrugGPT	NAMPT	Fc1ccc(cc1)-c1nc2cc(ccc2nc1-c1ccc(F)cc1)C(=O)NCCCc1ncc[nH]1	5.360432631	0.289473684
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CC2CC(C1)O2)c1ccc2nccn2c1	7.078321651	0.247058824
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)S(=O)(=O)N1CC2(C1)CCNC2)N1Cc2ccncc2C1	5.477934137	0.202247191
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC(CC1)N1CCCC1)c1cnc2[nH]ncc2c1	7.793006051	0.264367816
DrugGPT	NAMPT	O=C(NCCCn1ccnc1)c1ccc2nc(-c3ccccc3)c(nc2c1)-c1ccc(CN2CCOCC2)cc1	5.357959741	0.369863014
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C1CCN(CC1)C(=O)C1CCOCC1)N1Cc2ccncc2C1	5.168925533	0.223529412
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC2(CCNC2)CC1)c1cc2ccncc2o1	5.707969498	0.22
DrugGPT	NAMPT	O=C(Nc1ccc(cc1)C(=O)Nc1cccnc1)N1Cc2ccccc2C1	4.883284813	0.341772152
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)N1CCC(CC1)N1CCOCC1)c1cc2cnccc2[nH]1	5.942843611	0.27
DrugGPT	NAMPT	O=C(NCc1ccc(cc1)S(=O)(=O)c1ccccc1)c1cnc2[nH]ncc2c1	6.115642237	0.270588235
DrugGPT	PGK2	C[C@@H](C(=O)O)NC(=O)[C@H](COP(=O)(O)O)O	6.560477872	0.282608696
DrugGPT	PGK2	O=C(Nc1ccc(c2c1cccc2)N(C)C)c1cccc(c1)N(=O)=O	5.988324462	0.294871795
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	5.860257776	0.447058824
DrugGPT	PGK2	O=C(C(C(=O)O)(C(C)C)O)N[C@H](C(=O)O)Cc1cccc2c1cccc2	5.266801202	0.338983051
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1ncnc2N)O)O)n1cnc2c1ncnc2N	5.601704095	0.517241379
DrugGPT	PGK2	O[C@@H]1[C@H](O)[C@H](O[C@H]1N1C=CC=C(C1)C(=O)N)CO[P@@](=O)(O[P@@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	6.382154692	0.639534884
DrugGPT	PGK2	OC[C@H]1O[C@H](O[P@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O[P@@](=O)(OC[C@H]2O[C@H]([C@@H]([C@@H]2O)O)n2cnc3c2ncnc3N)O)O)n2cnc3c2[nH]c(=N)[nH]c3=O)O)O)O)n2ccc(=O)[nH]c2=O)O)O)O)n2cnc3c2[nH]c(N)nc3=O)O)O)[C@@H]([C@H]([C@H]1O)O)O)n1cnc2c1ncnc2N	0	Not a valid structure
DrugGPT	PGK2	O=C1CC(=O)C(=CC1=O)O	5.13552537	0.25
DrugGPT	PGK2	CC(C[C@@H](C(=O)N[C@H](C(=O)O)Cc1ccc(cc1)O)NC(=O)[C@@H](NC(=O)[C@H](CO)N)C)C	7.107606287	0.428571429
DrugGPT	PGK2	CC(=O)NC[C@@H]([C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCC(=O)O)CC(C)C)CC(C)C)CC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1ccc(cc1)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H]1CCC[NH2+]1)CO)CCC(=O)N)Cc1ccc(cc1)O)Cc1ccc(cc1)O)C	6.395587357	0.442748092
DrugGPT	PGK2	O=C[C@@H]1[C@H](O)CC[C@@H](C1)C	6.706806634	0.433333333
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	5.128143461	1
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.276455266	0.423529412
DrugGPT	PGK2	C1[C@@H]([C@H](O[C@@H]1N2C=CC(=NC2=O)N)CO[P@](=O)(O)O[P@](=O)(O)OP(=O)(O)O)O	6.258846267	0.428571429
DrugGPT	PGK2	O(C1OC(C(O)C(O)C1O)CO)C1C(O)C(O)C(OC2C(O)C(O)C(OC3C(O)C(O)C(O)C(CO)O3)C(CO)O2)C(CO)OC1	3.689575522	0.657894737
DrugGPT	PGK2	OP(=O)(C(P(=O)(O)O)(O)O)O	4.481798813	0.5
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	4.409775553	1
DrugGPT	PGK2	O(C1OC(C(OC2OC(C(O)C(O)C2O)CO)CO)C1O)C1C(OC(C1O)CO)CO	4.000023877	0.571428571
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@H]1O)O)O	4.738938244	1
DrugGPT	PGK2	CC(=O)Nc1cc(ccc1C(=O)O)S(=O)(=O)O	5.935647093	0.318181818
DrugGPT	PGK2	OC(=O)C(=O)CC(=O)c1ccc(cc1)N	4.708896506	0.411764706
DrugGPT	PGK2	O(C1OC(C(OC2OC(C(O)C(O)C2O)CO)CO)CO)C(OC2OC(C(O)C(O)C2O)CO)C1O)C1C(O)C(OC2C(O)C(O)C(O)C(CO)O2)OC(C(O)C2OC(C(O)C(O)C(O)C2O)CO)C1O	0	Not a valid structure
DrugGPT	PGK2	OC(=O)[C@@H]([C@H](O[C@@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O)O	5.65892203	0.43902439
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)NC(=O)C)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)NC(=O)C)O	5.117331186	0.607142857
DrugGPT	PGK2	CC(=O)NC(P(=O)(O)O)(CC(=O)O)O	5.1571354	0.333333333
DrugGPT	PGK2	OC[C@H]1OC[C@@H]([C@H]([C@@H]1O)O)O	5.798975593	0.391304348
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1[nH]c(N)nc2=O)O)O)n1cnc2c1ncnc2N	5.940052245	0.422535211
DrugGPT	PGK2	c1c(c2c(n1[C@H]3[C@@H]([C@H]([C@H](O3)CO[P@@](=O)(O)OP(=O)(O)O)O)O)NC(=O)NC2=O)C(=O)N	6.952830414	0.402298851
DrugGPT	PGK2	O=C(NC1C(O)C(O)C(CO)OC1OC1C(O)C(O)C(CO)OC1OC1C(OC2C(O)C(O)C(O)C(CO)O2)C(O)C(CO)O1)C	4.782199999	0.62962963
DrugGPT	PGK2	CC(=O)N[C@H](C(=O)N[C@@H](Cc1ccc(cc1)O)CC(=O)O)CCC(=O)O	7.084059247	0.382978723
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1ncnc2N)O)O)n1cnc2c1[nH]c(N)nc2=O	5.959204183	0.422535211
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.934477121	0.685714286
DrugGPT	PGK2	OC(=O)c1cc(O)cc(c1)O	4.302905306	0.428571429
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@H]2[C@H](O)[C@@H](CO)O[C@H]([C@@H]2O)n2ccc(=O)[nH]c2=O)[C@H]([C@H]([C@@H]1O)O)O	5.895761631	0.431034483
DrugGPT	PGK2	OC(=O)CC[C@@H](C(=O)O)[NH3+]	3.647003581	0.5
DrugGPT	PGK2	O(C1OC(C(O)C(O)C1O)CO)C1C(OC(C(O)C1O)CO)O	4.805785848	0.833333333
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.38174665	0.447058824
DrugGPT	PGK2	C1C[C@@H]2C(=NC=C2)C1	4.666694042	0.2
DrugGPT	PGK2	CC(C[C@@H](C(=O)N[C@H](C(=O)O)CC(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H]([C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@H](CCCNC(=N)N)[NH3+])CCC(=O)N)C)CCC(=O)O)Cc1ccccc1)CC(=O)O)C	5.210229153	0.579365079
DrugGPT	PGK2	CC(C[C@@H](C(=O)O)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CC(=O)O)N)Cc1ccccc1)CC(=O)O)CC(=O)O)Cc1ccccc1)C	6.390764518	0.464788732
DrugGPT	PGK2	OC(=O)C[C@@H](C(=O)O)N	5.083862991	1
DrugGPT	PGK2	C(C(=O)O)OP(=O)(O)OP(=O)(O)O	5.403951253	0.325
DrugGPT	PGK2	OC(=O)CCC(=O)O	4.574349546	1
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(OP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.004878335	0.7
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@H]2[C@H](O)[C@@H](O)[C@H](O)[C@@H]([C@H]2O)O)[C@H]([C@H]([C@@H]1O)O)O	4.843261798	0.793103448
DrugGPT	PGK2	O(C1OC(C(O)C(O)C1OC1OC(C(O)C(O)C1O)CO)CO)C1C(OC(C(O)C1O)CO)CO	3.302651755	0.806451613
DrugGPT	PGK2	c1cc(ccc1C(=O)O)N2C[C@H](O)[C@@H](C2)O	4.467041138	0.392857143
DrugGPT	PGK2	O[C@H]1C[C@@H](O[C@@H]1CO[P@@](=O)(OP(=O)(O)O)O)n1ccc(c1)C(=O)O	6.815191225	0.333333333
DrugGPT	PGK2	O=C(Nc1cccc(c1)C(=O)O)Nc1ccccc1	4.775877382	0.481481481
DrugGPT	PGK2	C(C(=O)O)N	3.989522726	1
DrugGPT	PGK2	CC1=CC(=NC(=C1/C(=O)O)/C)C	5.064832227	0.276595745
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)NC(=O)C)O)[C@@H]([C@H]([C@@H]1O)O[C@@]1(C[C@H](O)[C@H]([C@@H](O1)[C@@H]([C@@H](CO)O)O)NC(=O)C)C(=O)O)O	4.338108926	0.430379747
DrugGPT	PGK2	O=C(c1c(O)cccc1O)Nc1ccccc1C(=O)O	4.284369845	0.516129032
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	5.079717403	1
DrugGPT	PGK2	C1CCC(CC1)C(=O)N[C@@H](C(=O)O)CC(=O)O	5.246481455	0.404255319
DrugGPT	PGK2	O(C1OC(C(O)C(O)C1OC1OC(C(O)C(O)C1O)CO)CO)C1C(O)C(OC(C1O)CO)O	3.006919009	0.757575758
DrugGPT	PGK2	C1=CN(C(=O)NC1=O)[C@H]2[C@@H]([C@@H]([C@H](O2)CO[P@@](=O)(O)OP(=O)(O)O)O)O	4.075803518	0.418181818
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@](=O)(OC[C@H]2O[C@H]1n1cnc2c1[nH]c(N)nc2=O)O)O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.517570074	0.34939759
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(O[P@@](=O)(NP(=O)(O)O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	6.112392235	0.64
DrugGPT	PGK2	O=C(Nc1cc(O)c(cc1NC(=O)c1cccc(c1)O)C(=O)O)C(=O)Nc1cccc2c1cccc2	5.388991063	0.298245614
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	5.143470521	1
DrugGPT	PGK2	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1[nH]c(=N)[nH]c2=O)COP(=O)(O)O	5.171121734	0.376470588
DrugGPT	PGK2	O=C(N[C@H](C(=O)N1CCC[C@H]1C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N)CC(C)C)C)C)CCCNC(=N)N)C)CCCNC(=N)N)Cc1ccccc1)CCC(=O)O	0	Not a valid structure
DrugGPT	PGK2	O[C@@H]1[C@@H]2O[P@@](=O)(O)OC[C@H]3O[C@H]([C@@H]([C@@H]3O[P@@](=O)(OC[C@H]2O[C@H]1n1cnc2c1[nH]c(=N)[nH]c2=O)O)O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.452344213	0.271604938
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.223858679	0.509433962
DrugGPT	PGK2	CC(C)OC(=O)C[C@@H](C(=O)O)N	5.143876853	0.5
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1NC(=O)C)O)O[C@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	4.745100971	0.682926829
DrugGPT	PGK2	O=C(Nc1ccc(cc1)Cl)C[NH+]1CCC[C@@H](C1)C(=O)N	6.219637474	0.272727273
DrugGPT	PGK2	O=C1OC[C@@H]2[C@@H]1[C@@H](OC(=O)N2CC[NH3+])[C@@H](C(=O)O)O	5.823136784	0.203125
DrugGPT	PGK2	O=C(N[C@H](C(=O)O)Cc1ccccc1)CCCC[C@@H](C(=O)O)[NH3+]	7.948028458	0.41509434
DrugGPT	PGK2	OC[C@H]1O[C@H](O)[C@@H]([C@H]([C@@H]1O)O)O	4.414779779	0.652173913
DrugGPT	PGK2	OC[C@H]1O[C@H]([C@@H]([C@@H]1O)O)n1cnc2c1ncnc2N	7.232004169	1
DrugGPT	PGK2	OC[C@H]1O[C@@H](O[C@H]2[C@H](O)CO[C@@H]([C@H]2O)O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1O)O)O)O)O	4.203398354	0.736842105
DrugGPT	PGK2	CC(=O)N1CC[C@H](C1)NC(=O)c2c(Cl)cccc2Cl	4.583929517	0.318181818
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@H]([C@@H]([C@H]2O)NC(=O)C)O)[C@@H]([C@H]([C@@H]1O)O)O	4.738192403	0.641509434
DrugGPT	PGK2	OC[C@H]([C@H]([C@@H]1O[C@](O)(C[C@@H]([C@H]1NC(=O)C)O)C(=O)O)O)O	6.324412404	0.409836066
DrugGPT	PGK2	CC1=CC(=O)c2c(N1)c(ccc2)C(=O)O	4.714176397	0.333333333
DrugGPT	PGK2	O=C(C(=O)O)CC(=O)O	4.754272749	0.375
DrugGPT	PGK2	O(C1OC(C(O)C(O)C1O)CO)C1C(O)C(OC(C1O)CO)O	4.724142784	0.774193548
DrugGPT	PGK2	OC(=O)C[NH2+]CCCC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CCCC[NH3+])[C@H](O)C)NC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](CCC(=O)N)[NH3+])CCC(=O)N)CC(=O)O	5.542044261	0.301587302
DrugGPT	PGK2	OC(=O)[C@H](O[P@](=O)(O)OP(=O)(O)O)Cc1ccccc1	6.362060203	0.421052632
DrugGPT	PGK2	OC[C@H]1O[C@H](O[C@@H]2[C@@H](CO)O[C@@H]([C@@H]([C@H]2O)O)O)[C@@H]([C@H]([C@@H]1O[C@@H]1O[C@H](CO)[C@H]([C@@H]([C@H]1NC(=O)C)O)O[C@H]1O[C@H](CO)[C@@H]([C@@H]([C@H]1O)O)O)O)O	4.827157999	0.682926829
DrugGPT	PGK2	O=C(NC1C(O)C(OC2C(O)C(O)C(OC3C(O)C(OC4C(O)C(O)C(O)C(CO)O4)C(CO)O3)C(CO)OC2)OC(OC2C(O)C(O)C(OC3C(O)C(O)C(CO)OC3CO)OC(CO)C2O)C(CO)O1)C	4.634718738	0.431034483
DrugGPT	PGK2	OP(=O)(C[P@@](=O)(OP(=O)(O)O)O)O	5.594969655	0.27027027
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.156417817	0.423529412
DrugGPT	PGK2	O[C@H]1C[C@@H](O[C@@H]1CO[P@](=O)(OP(=O)(O)O)O)n1cnc2c1[nH]c(=N)[nH]c2=O	6.237506782	0.362318841
DrugGPT	PGK2	C(C(=O)O)OP(=O)(O)O	5.655484591	0.3
DrugGPT	PGK2	O[C@H]1[C@H](O)[C@H](O[C@@H]1N1CC=C(C(=N1)C(=O)N)C(=O)N)CO[P@](=O)(O[P@](=O)(OC[C@H]1O[C@H]([C@@H]([C@@H]1O)OP(=O)(O)O)n1cnc2c1ncnc2N)O)O	6.867736114	0.602272727
DrugGPT	PGK2	OC[C@H]1O[C@@H](O)[C@@H]([C@H]([C@@H]1O)O)O	4.231535563	0.652173913
DrugGPT	PGK2	O(C1C(O)C(O)C(O)OC1CO)C1C(O)C(OC2C(O)C(O)C(O)C(CO)O2)C(O)C(CO)O1	3.258110511	0.903225806
DrugGPT	PGK2	O=C(N[C@@H](C(=O)O)CC(C)C)Cc1ccc(cc1)OP(=O)(O)O	6.297438908	0.352112676
DrugGPT	PGK2	O[C@@H]1[C@H](O)[C@H](O[C@H]1n1cnc2c1ncnc2N)COP(=O)(O)O	5.45446425	0.68627451
DrugGPT	PGK2	OC(=O)[C@@H]1CC[C@@H]2[C@H]1[C@@H]1C=CC[C@]3([C@@H]1CC[C@@H]4[C@]3(C)CC[C@@]1(C4)C)C(=O)C=C1[C@@H]2CCC2=CC(=O)CC[C@]12C	0	Not a valid structure
DrugGPT	PGK2	C1=C(NC(=O)NC1=O)C(C(F)(F)F)(O)O	6.174675472	0.222222222
DrugGPT	PGK2	OC(=O)[C@H](CC1=CN=C2[C@@H]1C=CC=C2)N	7.034286972	0.372093023
DrugGPT	PGK2	OP(O)(O)c1ccc(cc1)C(=O)O	4.38601269	0.523809524
DrugGPT	PGK2	OC(=O)CC[C@@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)N[C@H](C(=O)O)CC(=O)O)Cc1ccc(cc1)O)CCC(=O)O)[NH3+]	6.006699382	0.36
DrugGPT	PGK2	CC(=O)N[C@@H]1[C@H]([C@@H]([C@H](O/C1=NOC(=O)Nc2ccccc2)CO)O)O	6.160388532	0.283783784
DrugGPT	PGK2	O[C@@H]1[C@@H](CO[P@](=O)(OP(=O)(O)O)O)O[C@H]([C@@H]1O)n1cnc2c1ncnc2N	7.782006618	0.685714286
DrugGPT	PGK2	OC(=O)[C@@H](NC(=O)[C@@H](NC(=O)[C@H](Cc1c[nH]c2c1cccc2)NC(=O)[C@@H](NC(=O)[C@@H]1CCCN1C(=O)[C@@H]1CCCN1C(=O)[C@H](CCCN=C(N)N)N)CC(=O)N)CC(C)C)CCCN=C(N)N)CCC(=O)O	0	Not a valid structure
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2ccccc2Cl)sc2CCCCCc12	5.12796077	0.272727273
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C1CC1	6.308963147	0.18556701
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCc12	6.48812278	0.202898551
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	6.961350815	0.191919192
DrugGPT	FABP5	OC(=O)c1ccccc1Nc1cccc(Cl)c1-c1cccc(OCC2CC2)c1	4.467258916	0.454545455
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1cccc(c1)C(F)(F)F)c1ccccc1	5.159830628	0.377358491
DrugGPT	FABP5	OC(=O)c1ccccc1Nc1cccc(c1)C(F)(F)F	5.129548777	1
DrugGPT	FABP5	COc1cccc(c1)-c1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	8.044186106	0.259615385
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.949289915	0.189473684
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CC(F)(F)CCc12	8.312763502	0.198019802
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@@H]2C(O)=O)sc2CCCCCc12	6.902262716	0.211267606
DrugGPT	FABP5	CC1(C)CCc2sc(NC(=O)C3=C(CCC3)C(O)=O)c(-c3nc(no3)C3CC3)c2C1	8.140603225	0.184466019
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2COCCc12	6.875897135	0.191919192
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2COCCc12	6.673386462	0.208333333
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	5.551567089	0.274725275
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	6.661695912	0.202531646
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)ccc1-c1ccccc1	3.743020324	0.384615385
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCCc12	6.872177888	0.205882353
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.259710373	0.1875
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OCc1ccccc1)c1ccccc1	4.608552135	0.333333333
DrugGPT	FABP5	OC(=O)c1cccc(NC(=O)N2C[C@@H]3COC[C@H](C2)N3c2ccccc2-c2ccccc2)c1	4.897918709	0.273809524
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCCCc12	6.70488661	0.202898551
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2cccc(c2)C(O)=O)sc2CCCCc12	6.672840995	0.305882353
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OC1CCCCC1)c1ccccc1	4.684262906	0.326923077
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@@H]2CCCC[C@H]2C(O)=O)sc2CCCCCc12	6.397498702	0.228571429
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CCC(C)(C)c12	6.855101815	0.195652174
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CCCCCc2c1-c1nc(no1)C(F)(F)F	5.998061438	0.197183099
DrugGPT	FABP5	Cc1nsc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCc12	6.302851467	0.205128205
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCC(C)(C)Cc12	7.732967526	0.188235294
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CC(C)(C)CCc12	7.468794631	0.202702703
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.512584996	0.194444444
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CC(F)(F)CCc12	9.080206333	0.20212766
DrugGPT	FABP5	OC(=O)c1c(nc2ccc(Br)cc2c1-c1cccc(c1)C#N)-c1cccc(Cl)c1	5.036708419	0.292307692
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CCCCc12	6.385474576	0.197183099
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	6.155021808	0.191780822
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCC(F)(F)Cc12	9.042258346	0.20212766
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CC(F)(F)CCc12	8.827500627	0.198019802
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CCCc12	6.016941992	0.202531646
DrugGPT	FABP5	OC(=O)c1c(nc2ccccc2c1-c1ccccc1)-c1ccccc1	4.606364682	0.326086957
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2COCCc12	6.304320301	0.202702703
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.613708573	0.204301075
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CCCCCc12	6.063713221	0.194444444
DrugGPT	FABP5	OC(=O)c1ccccc1-c1ccc(c2ccccc12)C(F)(F)F	5.075138308	0.371428571
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CCCCc12	6.78908828	0.231884058
DrugGPT	FABP5	COc1ccc(c2ccccc12)S(=O)(=O)Nc1ccc(CC(O)=O)c(c1)-c1ccccc1	7.688185889	0.338235294
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCc12	5.953901676	0.2
DrugGPT	FABP5	COc1cc(ccc1-c1ccc(F)cc1)C1(CC1)C(O)=O	6.26221579	0.308823529
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2COCCc12	6.404273556	0.208333333
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2COCCc12	6.753017412	0.194444444
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)cc(Cl)c1	3.033807256	0.375
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@@H]2CCC[C@@H]2C(O)=O)sc2CC(F)(F)CCc12	8.689145727	0.1875
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)ccc1-c1cccc(c1)-c1ccccc1	5.286611032	0.362318841
DrugGPT	FABP5	COc1c(ccc2n(c(nc12)-c1ccccc1)-c1ccccc1)-c1ccccc1-c1nnn[nH]1	5.85730047	0.304878049
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CCCCc12	6.695488213	0.205882353
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)c2ccccc2Cl)sc2CCCCc12	5.161437341	0.263157895
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1ccc(Cl)cc1)c1ccccc1	5.745913577	0.3125
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	5.92005963	0.205479452
DrugGPT	FABP5	OC(=O)[C@H]1CCCC[C@@H]1C(=O)Nc1sc2COCCc2c1-c1nc(no1)C(F)(F)F	6.768078346	0.21
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C(F)(F)F	5.860824555	0.181818182
DrugGPT	FABP5	CC(C)Oc1ccc(c2ccccc12)S(=O)(=O)Nc1ccc(OC(F)(F)F)cc1-c1ccccc1	5.534158859	0.256756757
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CC(F)(F)CCc12	8.984403644	0.217391304
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1ccccc1C(F)(F)F)c1ccccc1	4.779547955	0.304347826
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.697645059	0.197916667
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@@H]2C(O)=O)sc2CC(F)(F)CCc12	8.744176209	0.198019802
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CCCCc2c1-c1nc(no1)C1CC1	6.286746597	0.18556701
DrugGPT	FABP5	CC1CCc2c(C1)sc(NC(=O)C1=C(CCCC1)C(O)=O)c2-c1nc(no1)C1CC1	9.243095251	0.2
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CC=CC[C@H]2C(O)=O)sc2CC(C)(C)CCc12	7.569862413	0.211111111
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)C2=C(CCCC2)C(O)=O)sc2CC(F)(F)CCc12	8.510226719	0.217391304
DrugGPT	FABP5	OC(=O)[C@@H]1CCCN1C(=O)Nc1cc(Cl)ccc1-c1ccccc1	3.726274547	0.384615385
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2CCCc2c1-c1nc(no1)C1CC1	6.294284951	0.189473684
DrugGPT	FABP5	OC(=O)c1ccccc1Nc1cccc(Br)c1-c1ccccc1	4.465165833	0.525
DrugGPT	FABP5	CC1(C)Cc2c(C1)sc(NC(=O)C1=C(CCC1)C(O)=O)c2-c1nc(no1)C1CC1	7.585094638	0.19
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCC[C@H]2C(O)=O)sc2CCCCCc12	6.845451997	0.195876289
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@@H]2C(O)=O)sc2CC(F)(F)CCc12	8.231481353	0.198019802
DrugGPT	FABP5	OC(=O)C1=C(C2CCC1CC2)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.154475876	0.194444444
DrugGPT	FABP5	COc1c(cc(c2ccccc12)S(=O)(=O)Nc1ccc(F)c(c1)C(O)=O)-c1ccc(OC)c(OC)c1	5.311636725	0.310810811
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OCC1c2ccccc2-c2ccccc12)c1ccccc1F	5.739043538	0.265306122
DrugGPT	FABP5	OC(=O)c1ccccc1Nc1cccc(Cl)c1-c1cccc(c1)C(F)(F)F	4.595684656	0.617021277
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1cc(ccc1-c1ccsc1)C(F)(F)F)c1ccccc1	6.869038916	0.355932203
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)OCc1ccc(Cl)cc1Cl)c1ccccc1	4.580332467	0.363636364
DrugGPT	FABP5	OC(=O)c1cccnc1Nc1cccc(Cl)c1-c1ccc(Cl)cc1Cl	4.959199588	0.388888889
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1cc(C)c(Cl)c(c1)C(O)=O)c1ccccc1	4.602929756	0.339285714
DrugGPT	FABP5	COc1ccccc1-c1cc(NC2CCN(CC2)c2ccccc2C(O)=O)c2sccc2n1	5.740987713	0.31
DrugGPT	FABP5	OC(=O)[C@H]1CCCN1C(=O)Nc1cc(Cl)cc(Cl)c1-c1ccccc1	5.368154142	0.384615385
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2CC(F)(F)CCc12	9.232420995	0.20212766
DrugGPT	FABP5	OC(=O)C1=C(CCCC1)C(=O)Nc1sc2COCCc2c1-c1nc(no1)C1CC1	6.300743633	0.186666667
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)O[C@H]1CCCC[C@H]1c1ccccc1)c1ccccc1	6.23007599	0.285714286
DrugGPT	FABP5	OC(=O)c1cc2c(-c3ccccc3C2(F)F)c(c1)-c1ccccc1	5.357177325	0.333333333
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@H]2CCCC[C@@H]2C(O)=O)sc2CCCCc12	7.294001294	0.214285714
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)N2C[C@H](O)C[C@H]2C(=O)Nc2ccccc2)sc2CC(C)(C)CCc12	7.138196936	0.228915663
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1ccc(cc1)C#N)c1ccccc1	4.799142335	0.276595745
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)[C@@H]2CCCC[C@H]2C(O)=O)sc2COCCc12	6.795193538	0.191919192
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)C2=C(CCC2)C(O)=O)sc2CC(F)(F)CCc12	8.999041076	0.204301075
DrugGPT	FABP5	Cc1csc(n1)-c1c(NC(=O)[C@H]2CCCC[C@H]2C(O)=O)sc2CCCc12	6.743243117	0.231884058
DrugGPT	FABP5	CC(C)c1noc(n1)-c1c(NC(=O)C2=C(C3CCC2CC3)C(O)=O)sc2COCCc12	5.906574092	0.191919192
DrugGPT	FABP5	OC(=O)[C@H]1[C@@H]([C@@H]([C@H]1c1ccccc1)C(=O)Oc1cc(Cl)cc(c1)C#N)c1ccccc1	7.780645323	0.22972973
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2ccccc2Cl)sc2CCCCc12	5.23207483	0.276923077
DrugGPT	FABP5	Cc1noc(n1)-c1c(NC(=O)c2cccc(O)c2)sc2COCCc12	5.233715141	0.22972973
DrugGPT	FABP5	OC(=O)C1=C(CCC1)C(=O)Nc1sc2CC(F)(F)CCc2c1-c1nc(no1)C1CC1	7.71296942	0.189189189
DrugGPT	FABP5	CC1CCc2c(C1)sc(NC(=O)C1=C(CCC1)C(O)=O)c2-c1nc(no1)C1CC1	9.248689523	0.2

==> Supplementary_file_7.txt <==
ID cards	SMILES
ACE1	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC=C(O)C=C2O1
ACE2	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C)C=C2O1
ACE3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C
ACE4	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1
ACE5	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C(O)=C
ACE6	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C=O)C=C2O1
ACE7	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C
ACE8	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C)C(O)=C2O1
ACE9	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=CC=C2O1
ACE10	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(O)C=C2C1=O
ACE11	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(O)=N1
ACE12	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(O)=C2O1
ACE13	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2O
ACE14	C[C@H](CS)C(=O)N1CCC[C@H]1C(O)=O
ACE15	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(C)C(O)=C2O1
ACE16	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C)C(C)=C2C(O)=O
ACE17	C[C@H](N[C@@H](CCC1=CC=CC=C1)C(O)=O)C(=O)N1CCC[C@@H]1C(O)=O
ACE18	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(C=C2O1)C(O)=O
ACE19	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2O1)C(C)C
ACE20	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1
ACE21	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2O
ACE22	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=O)C=C2O1
ACE23	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(=O)C2=O
ACE24	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(O)C=C2C1=O
ACE25	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=C(C)C(O)=C2O
ACE26	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(O)=C(C=C2C1=O)C(O)=O
ACE27	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(C)=O)=C(C)C(C)=C2O1
ACE28	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO[P@](O)(=O)O[P@](O)(=O)OC[C@H]2O[C@H]([C@H](O)[C@@H]2O)N2C=NC3=C(N)N=CN=C23)[C@@H](O)[C@H]1O
ACE29	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=CC=CC=C12
ACE30	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2
ACE31	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=CC(C)=C(O)C=C2O1
ACE32	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1
GALM1	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1
GALM2	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1
GALM3	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1
GALM4	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C
GALM5	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12
GALM6	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C(O)C=CC=C12
GALM7	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12
GALM8	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1
GALM9	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@H]1C
GALM10	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12
GALM11	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC(C)=C2C
GALM12	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C
GALM13	CC1=CC2=C(C=C1C)N(C[C@H](O)[C@H](O)[C@H](O)CO[P@](O)(=O)O[P@@](O)(=O)OC[C@H]1O[C@H]([C@H](O)[C@@H]1O)N1C=NC3=C1N=CN=C3N)C1=NC(=O)NC(=O)C1=N2
GALM14	CC1=C(CC2=CN=C(C=N2)C2=CC=CC=C2C(O)=O)C2=CC=CC=C2N1
NAMPT1	NC(=O)C1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC=N1
NAMPT2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1
NAMPT3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1
NAMPT4	NC1=NC(N)=C(N=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O
NAMPT5	NC1=NC=CC2=C1C(=O)NN2C1=CC=CC=C1
NAMPT6	NC(=O)C1=C2NCC[C@H](C3CCN(CC3)C(=O)C=C)N2N=C1C1=CC=C(F)C=C1
NAMPT7	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(O)C=C2
NAMPT8	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2
NAMPT9	CN1CCN(CC1)C1=CC=C(NC2=CC=C(C=C2)C(=O)NC2=CC=C(Cl)C=C2)C=C1
NAMPT10	NC(=O)C1=C2OCCC2=C(N2CCC(CC2)N2CCOCC2)C=N1
NAMPT11	NC1=NC=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=C1
NAMPT12	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1
NAMPT13	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(C)C(OC(=O)CCC(O)=O)=C(C)C(C)=C2O1
NAMPT14	CN1CCN(CC2=CC=C(C=C2)C(=O)NC2=CC=C(NC3=CC=C(F)C=C3)C=C2)CC1
NAMPT15	CC1=C(CN2CCC(CC2)C2=NOC3=C2C=CC(F)=C3)C2=CC=CC=C2N1
NAMPT16	CN1CCN(CC1)C(=O)C1=CC=C(NC2=CC=C(C=C2)C(=O)NC2=CC=CC=C2F)C=C1
NAMPT17	NC1=NC(=O)N(C=C1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O
NAMPT18	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O
NAMPT19	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2O
NAMPT20	CN(C)CC1=CC=C(C=C1)C(=O)NC1=CC=C(NC2=CC=C(C=C2)C#N)C=C1
NAMPT21	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)[C@H](O)[C@H]1O
NAMPT22	NC1=NC(N)=NC2=C1N=CN2[C@@H]1O[C@H](CO)[C@@H](O)[C@H]1O
NAMPT23	NC(=O)C1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=N1
NAMPT24	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1
NAMPT25	NC1=NC(=O)N(C=N1)[C@@H]1O[C@H](CO)[C@@H](O)C1(F)F
NAMPT26	CC1=CC(N)=C2N=CN([C@H]3CC[C@H](O)CC3)C2=C1
NAMPT27	NC1=NC=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=C1N
NAMPT28	CN1CCN(CC1)C(=O)C1=CC=C(NC(=O)N2C[C@@H](C)NC[C@@H]2C2=CC=C(F)C=C2)C=C1
NAMPT29	NC1=NC(=O)N(C=N1)[C@H]1C[C@H](O)[C@@H](CO)O1
NAMPT30	NC1=NC=CC(=C1)C1=CNC2=C1N=CN2
NAMPT31	CN1CCN(CC1)C(=O)N1CC(C1)NC(=O)C1=C2N=CN=C2N=N1
NAMPT32	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(=O)N1
NAMPT33	CN1CCN(CC2=CC=C(NC(=O)C3=CC=C(Cl)C=C3)C=C2)CC1
NAMPT34	CN1CCN(CC2=CC=C(C=C2)C(=O)N2CCC3(CC2)C=CC(N)=C3)CC1
NAMPT35	CC1=C(CC(C)(C)C1)C(=O)NC1=CC=C(C=C1)[C@@H](O)C1=CC=CC=C1
NAMPT36	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=C(C=C2)C(O)=O
NAMPT37	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(O)=C2C
NAMPT38	CN(C)C1=CC=C(C=C1)C(=O)N1CCC2(CC2CNC(=O)C2=C(O)C=CC=C2F)CC1
NAMPT39	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1
NAMPT40	NC(=O)C1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC=N1
NAMPT41	CN1CCN(CC1)C1=CN=C(NC2=CC=C(C=C2)C(=O)NC2=CC=CC=C2)C=C1
NAMPT42	NC1=NC(=O)N(C=C1)[C@H]1C[C@H](O)[C@@H](CO)O1
NAMPT43	CC1=CC=C(C=C1)C(=O)N1CCC2(CC1)N(C(=O)N2CC1=CC=CC=C1)C1=CC=C(C=C1)C#N
NAMPT44	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(O)=N1
NAMPT45	NC(=O)C1=C2NCCS2=CC=C1NC1=CC=C(C=C1)C(=O)N1CCN(CCO)CC1
NAMPT46	NC1=NC(N)=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=N1
NAMPT47	CC1=CC=C(C=C1)C(=O)N1CCC2(CC2CNC(=O)N2C=CC3=C(C=CC=C3)C=C2)CC1
NAMPT48	CN1CCN(CC1)C(=O)NC1=NC=CC2=C1C=C(C=C2)S(=O)(=O)NC1=CC=C(Cl)C=C1
NAMPT49	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(O)=N1
NAMPT50	CC(C)C1=CC(=CC=C1)C(=O)N1CC[C@@H](O)[C@H](C1)C1=CC=NC=N1
NAMPT51	CC1=C(CCN2CCC(CC2)N2C(=O)NC3=CC=C(C=C23)C(F)(F)F)C2=CC=CC=C2N1
NAMPT52	CN1CCN(CC1)C1=CN=C(NC2=CC=C(F)C=C2)C2=CC=CC=C12
FABP5/1	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC(=O)N1
FABP5/2	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(F)C=C12
FABP5/3	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=NC=C(Cl)C=C12
FABP5/4	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC2=C1C=C(C=C2)C(F)(F)F
FABP5/5	CC1=C(C=C(Cl)C=C1)C1=CC2=C(C=C1)C=C(C=C2)C(O)=O
FABP5/6	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(N)=N1
FABP5/7	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H](O)[C@H]3O)C2=NC(Cl)=N1
FABP5/8	NC1=C2N=CN([C@@H]3O[C@H](CO)[C@@H](O)[C@H]3O)C2=NC(Cl)=N1
FABP5/9	CN1CCN(CC1)C(=O)O[C@@H]1N(C(=O)C2=NC=CN=C12)C1=NC=C(Cl)C=N1
FABP5/10	CC1=C(C(=O)NC2=C(C)C=CC=C2)C2=C(O1)C=CC=C2
FABP5/11	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C=CC(=C2)C(O)=O
FABP5/12	CC(C)CCC[C@@H](C)CCC[C@@H](C)CCC[C@]1(C)CCC2=C(O1)C(C)=CC=C2C
FABP5/13	CN(C)C(=O)C1=CC=C(NC2=CC=C(C=C2)S(=O)(=O)NC2=NC=CC=C2Cl)C=C1
FABP5/14	CC1=NN=C2CN=C(C3=CC=CC=C3F)C3=C(C=CC(Cl)=C3)N12
FABP5/15	NC1=C2N=CN([C@H]3C[C@H](O)[C@@H](CO)O3)C2=NC=N1
FABP5/16	CC(C)C1=CC=C(C=C1)C(C)C(O)=O
FABP5/17	CN1C2=C(C=C(Cl)C=C2)C(=NCC1=O)C1=CC=CC=C1
FABP5/18	CN(C)C(=O)N[C@@H](CCC(O)=O)C(=O)N1CCC[C@@]1(C)C(O)=O
FABP5/19	CC(C)CC1=CC=C(C=C1)C(C)C(O)=O
FABP5/20	CC(C)C1=CC2=C(C=C1)N(CC1CC1)C(=O)CN=C2C1=CC=CC=C1
FABP5/21	CC(C)CCC[C@@H](C)[C@@]1([H])CC[C@@]2([H])\C(CCC[C@]12C)=C\C=C1\C[C@@H](O)CC[C@@H]1C
FABP5/22	CC1=C(C2=CC=CC=N2)C2=C(C=C1)N(CC1CC1)C(=O)C1=CC=C(O)C=C1C2=O
FABP5/23	CC(C)C1=CC=C(C=C1)[C@@H](C)C(O)=O
FABP5/24	CC(C)CN1C2=C(C=C(Cl)C=C2)C(=NCC1=O)C1=CC=CC=C1

